Stability properties of Minimal Gated Unit neural networks

In this work, we address the need for efficient and formally stable Recurrent Neural Networks (RNNs) in environments with limited computational resources by analyzing the stability of the Minimal Gated Unit (MGU) network, a lightweight alternative to common gated RNNs used in system identification. We derive sufficient parametric conditions for the MGU network's input-to-state stability and incremental input-to-state stability properties. These conditions enable a-posteriori validation of model stability and form the basis for novel stability-promoting training methodologies, including a warm-start of the network's parameters and a projected gradient-based optimization scheme, both of which are presented in this work. Comparative evaluation, including robustness analysis and validation on synthetic and real-world data (i.e., the Silverbox benchmark), demonstrates that the minimal gated unit network successfully combines formal stability guarantees with superior parameter efficiency and faster inference times compared to other state-of-the-art recurrent neural networks, while maintaining comparable and satisfactory accuracy. Notably, the results attained on the Silverbox benchmark illustrate that the stable MGU network effectively captures the system dynamics, whereas other stable RNNs fail to converge to a reliable model.

==> data/mgu_gru_hu.dat <==
mgu_5 gru_5 mgu_7 gru_7 mgu_9 gru_9 mgu_11 gru_11 mgu_13 gru_13 mgu_15 gru_15
95.0305803657166 96.7262836820161 95.6556885243892 96.8849128907357 96.4670684691547 97.0414224474174 96.9798464522145 97.3478152406796 97.1634962376034 97.4216081752177 96.9366693442694 97.4843993168485
96.1479707922757 96.6892329650122 96.1253978601523 96.4807202469961 95.8992940395494 96.5653159257244 96.5678771941945 97.1645500155349 96.2761919989708 96.9047739850453 96.6222443127103 96.88586789609
94.7302728559453 96.4142023191198 95.539785018364 96.3607315117059 95.7512762737834 96.8155450672075 96.6348390214916 97.2224032063016 96.6054087602508 97.3360638852059 96.4915062728696 97.2692323845917
93.7021529825346 94.1790955179732 94.4103664677602 94.5171654838249 93.3045648988601 94.9748227894623 95.0816338077157 95.3160198329796 94.2511143984915 94.63223917738 93.926700404729 95.2036636544477


==> data/mgu_gru_times.dat <==
mgu_5_times gru_5_times mgu_7_times gru_7_times mgu_9_times gru_9_times mgu_11_times gru_11_times mgu_13_times gru_13_times mgu_15_times gru_15_times
0.754130223517979 0.947521865889213 0.771622934888241 0.969873663751215 0.784256559766764 0.973760932944606 0.787172011661808 0.967930029154519 0.788143828960156 0.959183673469388 0.803692905733722 0.982507288629738
0.749271137026239 0.938775510204082 0.773566569484937 0.963070942662779 0.78134110787172 0.970845481049563 0.789115646258503 0.967930029154519 0.797862001943635 0.971817298347911 0.806608357628766 0.99514091350826
0.751214771622935 0.938775510204082 0.774538386783285 0.948493683187561 0.78134110787172 0.965986394557823 0.784256559766764 0.974732750242954 0.790087463556851 0.967930029154519 0.808551992225462 0.996112730806608
0.754130223517979 0.93488824101069 0.769679300291545 0.956268221574344 0.778425655976676 0.972789115646259 0.784256559766764 0.969873663751215 0.793974732750243 0.968901846452867 0.805636540330418 0.993197278911565
0.753158406219631 0.935860058309038 0.774538386783285 0.950437317784257 0.779397473275024 0.966958211856171 0.783284742468416 0.967930029154519 0.78620019436346 0.968901846452867 0.802721088435374 0.996112730806608
0.751214771622935 0.937803692905734 0.770651117589893 0.949465500485909 0.784256559766764 0.965986394557823 0.787172011661808 0.975704567541302 0.788143828960156 0.966958211856171 0.811467444120505 0.988338192419825
0.753158406219631 0.932944606413994 0.770651117589893 0.948493683187561 0.782312925170068 0.973760932944606 0.785228377065112 0.977648202137998 0.784256559766764 0.971817298347911 0.796890184645287 0.983479105928086
0.757045675413022 0.937803692905734 0.767735665694849 0.948493683187561 0.780369290573372 0.964042759961127 0.788143828960156 0.970845481049563 0.788143828960156 0.968901846452867 0.796890184645287 0.982507288629738
0.757045675413022 0.93974732750243 0.769679300291545 0.950437317784257 0.773566569484937 0.977648202137998 0.784256559766764 0.972789115646259 0.783284742468416 0.965014577259475 0.803692905733722 0.99514091350826
0.759961127308066 0.937803692905734 0.770651117589893 0.948493683187561 0.776482021379981 0.974732750242954 0.788143828960156 0.977648202137998 0.785228377065112 0.965014577259475 0.798833819241983 0.992225461613217
0.754130223517979 0.93974732750243 0.766763848396501 0.947521865889213 0.784256559766764 0.968901846452867 0.789115646258503 0.965986394557823 0.784256559766764 0.968901846452867 0.793974732750243 0.988338192419825
0.753158406219631 0.93488824101069 0.772594752186589 0.947521865889213 0.778425655976676 0.999028182701652 0.787172011661808 0.973760932944606 0.782312925170068 0.965014577259475 0.795918367346939 0.983479105928086
0.746355685131195 0.93974732750243 0.770651117589893 0.95821185617104 0.768707482993197 0.968901846452867 0.787172011661808 0.971817298347911 0.787172011661808 0.966958211856171 0.791059280855199 0.984450923226434
0.753158406219631 0.931000971817298 0.772594752186589 0.942662779397473 0.770651117589893 0.972789115646259 0.788143828960156 0.966958211856171 0.787172011661808 0.970845481049563 0.792031098153547 0.988338192419825
0.759961127308066 0.931972789115646 0.767735665694849 0.950437317784257 0.775510204081633 0.973760932944606 0.790087463556851 0.971817298347911 0.790087463556851 0.970845481049563 0.798833819241983 0.986394557823129
0.757045675413022 0.946550048590865 0.774538386783285 0.948493683187561 0.777453838678329 0.969873663751215 0.785228377065112 0.975704567541302 0.792031098153547 0.966958211856171 0.795918367346939 0.996112730806608
0.755102040816327 0.940719144800777 0.772594752186589 0.949465500485909 0.784256559766764 0.959183673469388 0.788143828960156 0.969873663751215 0.791059280855199 0.965986394557823 0.792031098153547 0.993197278911565
0.754130223517979 0.944606413994169 0.782312925170068 0.951409135082605 0.771622934888241 0.967930029154519 0.785228377065112 0.972789115646259 0.791059280855199 0.973760932944606 0.797862001943635 0.986394557823129
0.753158406219631 0.938775510204082 0.775510204081633 0.949465500485909 0.772594752186589 0.98153547133139 0.784256559766764 0.984450923226434 0.78620019436346 0.973760932944606 0.793974732750243 0.988338192419825
0.752186588921283 0.93488824101069 0.771622934888241 0.955296404275996 0.779397473275024 0.960155490767736 0.788143828960156 0.972789115646259 0.784256559766764 0.969873663751215 0.802721088435374 0.988338192419825
0.756073858114674 0.933916423712342 0.770651117589893 0.943634596695821 0.776482021379981 0.965986394557823 0.78620019436346 0.996112730806608 0.788143828960156 0.973760932944606 0.797862001943635 0.990281827016521
0.758989310009718 0.93002915451895 0.772594752186589 0.952380952380953 0.790087463556851 0.963070942662779 0.785228377065112 0.982507288629738 0.78620019436346 0.970845481049563 0.800777453838678 0.993197278911565
0.756073858114674 0.935860058309038 0.773566569484937 0.948493683187561 0.778425655976676 0.964042759961127 0.785228377065112 0.968901846452867 0.78620019436346 0.972789115646259 0.797862001943635 0.990281827016521
0.752186588921283 0.936831875607386 0.777453838678329 0.951409135082605 0.776482021379981 0.965014577259475 0.783284742468416 0.978620019436346 0.793002915451895 0.967930029154519 0.794946550048591 0.997084548104956
0.754130223517979 0.933916423712342 0.769679300291545 0.944606413994169 0.767735665694849 0.962099125364431 0.78620019436346 0.970845481049563 0.791059280855199 0.975704567541302 0.791059280855199 0.987366375121477
0.753158406219631 0.946550048590865 0.777453838678329 0.93488824101069 0.774538386783285 0.964042759961127 0.794946550048591 0.98153547133139 0.793974732750243 0.968901846452867 0.797862001943635 0.983479105928086
0.752186588921283 0.93488824101069 0.765792031098154 0.940719144800777 0.776482021379981 0.967930029154519 0.787172011661808 0.972789115646259 0.796890184645287 0.975704567541302 0.797862001943635 0.989310009718173
0.756073858114674 0.936831875607386 0.766763848396501 0.956268221574344 0.773566569484937 0.970845481049563 0.801749271137026 0.970845481049563 0.796890184645287 0.968901846452867 0.797862001943635 0.990281827016521
0.763848396501458 0.944606413994169 0.768707482993197 0.938775510204082 0.772594752186589 0.963070942662779 0.787172011661808 0.968901846452867 0.795918367346939 0.967930029154519 0.798833819241983 1
0.763848396501458 0.937803692905734 0.768707482993197 0.946550048590865 0.775510204081633 0.963070942662779 0.784256559766764 0.970845481049563 0.793002915451895 0.971817298347911 0.795918367346939 0.987366375121477
0.749271137026239 0.940719144800777 0.766763848396501 0.938775510204082 0.774538386783285 0.970845481049563 0.789115646258503 0.969873663751215 0.793974732750243 0.973760932944606 0.796890184645287 0.985422740524782
0.772594752186589 0.93488824101069 0.772594752186589 0.945578231292517 0.774538386783285 0.965986394557823 0.792031098153547 0.969873663751215 0.793974732750243 0.970845481049563 0.795918367346939 0.987366375121477
0.750242954324587 0.933916423712342 0.773566569484937 0.942662779397473 0.772594752186589 0.970845481049563 0.796890184645287 0.97667638483965 0.793002915451895 0.973760932944606 0.800777453838678 0.991253644314869
0.747327502429543 0.938775510204082 0.767735665694849 0.965014577259475 0.772594752186589 0.969873663751215 0.80466472303207 0.965986394557823 0.790087463556851 0.965014577259475 0.795918367346939 0.987366375121477
0.755102040816327 0.933916423712342 0.769679300291545 0.947521865889213 0.777453838678329 0.967930029154519 0.790087463556851 0.971817298347911 0.794946550048591 0.974732750242954 0.797862001943635 0.990281827016521
0.753158406219631 0.938775510204082 0.772594752186589 0.93974732750243 0.776482021379981 0.966958211856171 0.783284742468416 0.974732750242954 0.792031098153547 0.968901846452867 0.793002915451895 0.990281827016521
0.752186588921283 0.936831875607386 0.771622934888241 0.935860058309038 0.785228377065112 0.959183673469388 0.789115646258503 0.971817298347911 0.784256559766764 0.973760932944606 0.79980563654033 0.997084548104956
0.749271137026239 0.93974732750243 0.770651117589893 0.943634596695821 0.773566569484937 0.959183673469388 0.784256559766764 0.969873663751215 0.78620019436346 0.965986394557823 0.793974732750243 0.999028182701652
0.754130223517979 0.938775510204082 0.770651117589893 0.949465500485909 0.773566569484937 0.95821185617104 0.785228377065112 0.968901846452867 0.792031098153547 0.969873663751215 0.796890184645287 0.994169096209913
0.752186588921283 0.946550048590865 0.76287657920311 0.943634596695821 0.767735665694849 0.959183673469388 0.784256559766764 0.972789115646259 0.791059280855199 0.972789115646259 0.797862001943635 0.987366375121477
0.758989310009718 0.93974732750243 0.76287657920311 0.938775510204082 0.776482021379981 0.970845481049563 0.788143828960156 0.970845481049563 0.791059280855199 0.967930029154519 0.797862001943635 0.992225461613217
0.753158406219631 0.941690962099125 0.764820213799806 0.946550048590865 0.765792031098154 0.965014577259475 0.793002915451895 0.972789115646259 0.790087463556851 0.973760932944606 0.795918367346939 0.994169096209913
0.753158406219631 0.943634596695821 0.763848396501458 0.965986394557823 0.76287657920311 0.971817298347911 0.793002915451895 0.973760932944606 0.792031098153547 0.978620019436346 0.803692905733722 0.996112730806608
0.745383867832847 0.946550048590865 0.771622934888241 0.947521865889213 0.767735665694849 0.965014577259475 0.795918367346939 0.972789115646259 0.788143828960156 0.965986394557823 0.794946550048591 0.996112730806608
0.760932944606414 0.942662779397473 0.770651117589893 0.954324586977648 0.766763848396501 0.963070942662779 0.789115646258503 0.970845481049563 0.791059280855199 0.966958211856171 0.796890184645287 0.990281827016521
0.754130223517979 0.941690962099125 0.770651117589893 0.942662779397473 0.767735665694849 0.964042759961127 0.78620019436346 0.974732750242954 0.78620019436346 0.967930029154519 0.800777453838678 0.983479105928086
0.755102040816327 0.946550048590865 0.766763848396501 0.951409135082605 0.769679300291545 0.959183673469388 0.787172011661808 0.967930029154519 0.790087463556851 0.969873663751215 0.796890184645287 0.985422740524782
0.755102040816327 0.943634596695821 0.768707482993197 0.944606413994169 0.771622934888241 0.962099125364431 0.789115646258503 0.969873663751215 0.785228377065112 0.969873663751215 0.793974732750243 0.985422740524782
0.754130223517979 0.946550048590865 0.767735665694849 0.944606413994169 0.767735665694849 0.960155490767736 0.78620019436346 0.968901846452867 0.785228377065112 0.973760932944606 0.795918367346939 1
0.759961127308066 0.941690962099125 0.770651117589893 0.93974732750243 0.767735665694849 0.966958211856171 0.790087463556851 0.969873663751215 0.790087463556851 0.974732750242954 0.795918367346939 0.993197278911565
0.75801749271137 0.935860058309038 0.767735665694849 0.938775510204082 0.769679300291545 0.965986394557823 0.790087463556851 0.971817298347911 0.791059280855199 0.968901846452867 0.802721088435374 0.992225461613217
0.75801749271137 0.943634596695821 0.768707482993197 0.937803692905734 0.764820213799806 0.968901846452867 0.782312925170068 0.975704567541302 0.788143828960156 0.967930029154519 0.787172011661808 0.989310009718173
0.75801749271137 0.938775510204082 0.771622934888241 0.942662779397473 0.771622934888241 0.982507288629738 0.783284742468416 0.968901846452867 0.792031098153547 0.962099125364431 0.792031098153547 0.992225461613217
0.754130223517979 0.93488824101069 0.770651117589893 0.946550048590865 0.772594752186589 0.968901846452867 0.785228377065112 0.974732750242954 0.793002915451895 0.969873663751215 0.796890184645287 0.989310009718173
0.753158406219631 0.93002915451895 0.773566569484937 0.946550048590865 0.766763848396501 0.965986394557823 0.778425655976676 0.970845481049563 0.791059280855199 0.972789115646259 0.796890184645287 0.991253644314869
0.751214771622935 0.93002915451895 0.765792031098154 0.967930029154519 0.773566569484937 0.971817298347911 0.785228377065112 0.965014577259475 0.789115646258503 0.972789115646259 0.793002915451895 0.985422740524782
0.757045675413022 0.93002915451895 0.765792031098154 0.951409135082605 0.767735665694849 0.970845481049563 0.785228377065112 0.969873663751215 0.797862001943635 0.970845481049563 0.796890184645287 0.987366375121477
0.750242954324587 0.942662779397473 0.764820213799806 0.946550048590865 0.767735665694849 0.966958211856171 0.776482021379981 0.97667638483965 0.789115646258503 0.971817298347911 0.794946550048591 0.991253644314869
0.752186588921283 0.93488824101069 0.763848396501458 0.940719144800777 0.770651117589893 0.971817298347911 0.779397473275024 0.974732750242954 0.790087463556851 0.964042759961127 0.790087463556851 0.985422740524782
0.770651117589893 0.938775510204082 0.766763848396501 0.944606413994169 0.774538386783285 0.973760932944606 0.783284742468416 0.965986394557823 0.793974732750243 0.967930029154519 0.791059280855199 0.993197278911565
0.754130223517979 0.936831875607386 0.767735665694849 0.941690962099125 0.765792031098154 0.964042759961127 0.790087463556851 0.967930029154519 0.787172011661808 0.966958211856171 0.797862001943635 0.990281827016521
0.759961127308066 0.936831875607386 0.763848396501458 0.942662779397473 0.78134110787172 0.970845481049563 0.779397473275024 0.969873663751215 0.787172011661808 0.969873663751215 0.792031098153547 0.983479105928086
0.753158406219631 0.940719144800777 0.770651117589893 0.941690962099125 0.776482021379981 0.960155490767736 0.779397473275024 0.974732750242954 0.791059280855199 0.969873663751215 0.793002915451895 0.990281827016521
0.751214771622935 0.933916423712342 0.772594752186589 0.946550048590865 0.769679300291545 0.95821185617104 0.778425655976676 0.972789115646259 0.787172011661808 0.965014577259475 0.794946550048591 0.990281827016521
0.752186588921283 0.938775510204082 0.768707482993197 0.943634596695821 0.770651117589893 0.966958211856171 0.784256559766764 0.971817298347911 0.788143828960156 0.966958211856171 0.793002915451895 0.992225461613217
0.751214771622935 0.935860058309038 0.765792031098154 0.942662779397473 0.775510204081633 0.960155490767736 0.784256559766764 0.97667638483965 0.785228377065112 0.967930029154519 0.791059280855199 0.985422740524782
0.753158406219631 0.935860058309038 0.770651117589893 0.946550048590865 0.766763848396501 0.961127308066084 0.78620019436346 0.966958211856171 0.790087463556851 0.972789115646259 0.791059280855199 0.989310009718173
0.753158406219631 0.937803692905734 0.772594752186589 0.945578231292517 0.771622934888241 0.965014577259475 0.789115646258503 0.974732750242954 0.790087463556851 0.966958211856171 0.791059280855199 0.988338192419825
0.753158406219631 0.941690962099125 0.767735665694849 0.944606413994169 0.767735665694849 0.967930029154519 0.789115646258503 0.974732750242954 0.791059280855199 0.967930029154519 0.788143828960156 0.989310009718173
0.763848396501458 0.93488824101069 0.772594752186589 0.943634596695821 0.769679300291545 0.963070942662779 0.790087463556851 0.965014577259475 0.797862001943635 0.965986394557823 0.797862001943635 0.985422740524782
0.755102040816327 0.93488824101069 0.768707482993197 0.944606413994169 0.775510204081633 0.965014577259475 0.789115646258503 0.969873663751215 0.793974732750243 0.968901846452867 0.795918367346939 0.989310009718173
0.751214771622935 0.93974732750243 0.767735665694849 0.940719144800777 0.78134110787172 0.965986394557823 0.789115646258503 0.978620019436346 0.790087463556851 0.969873663751215 0.792031098153547 0.985422740524782
0.754130223517979 0.932944606413994 0.774538386783285 0.937803692905734 0.770651117589893 0.965986394557823 0.782312925170068 0.970845481049563 0.788143828960156 0.967930029154519 0.795918367346939 0.984450923226434
0.771622934888241 0.93488824101069 0.768707482993197 0.945578231292517 0.774538386783285 0.963070942662779 0.787172011661808 0.969873663751215 0.793974732750243 0.972789115646259 0.792031098153547 0.97667638483965
0.763848396501458 0.93974732750243 0.765792031098154 0.944606413994169 0.776482021379981 0.984450923226434 0.785228377065112 0.974732750242954 0.793974732750243 0.969873663751215 0.796890184645287 0.980563654033042
0.76287657920311 0.93974732750243 0.778425655976676 0.944606413994169 0.772594752186589 0.962099125364431 0.787172011661808 0.967930029154519 0.793002915451895 0.969873663751215 0.794946550048591 0.984450923226434
0.765792031098154 0.93488824101069 0.774538386783285 0.942662779397473 0.770651117589893 0.95821185617104 0.783284742468416 0.968901846452867 0.788143828960156 0.974732750242954 0.791059280855199 0.992225461613217
0.760932944606414 0.944606413994169 0.766763848396501 0.952380952380953 0.774538386783285 0.95821185617104 0.78620019436346 0.971817298347911 0.796890184645287 0.965986394557823 0.797862001943635 0.986394557823129
0.76287657920311 0.941690962099125 0.772594752186589 0.937803692905734 0.770651117589893 0.972789115646259 0.784256559766764 0.971817298347911 0.787172011661808 0.969873663751215 0.793002915451895 0.987366375121477
0.76287657920311 0.940719144800777 0.770651117589893 0.944606413994169 0.772594752186589 0.957240038872692 0.783284742468416 0.973760932944606 0.791059280855199 0.967930029154519 0.792031098153547 0.993197278911565
0.75801749271137 0.935860058309038 0.767735665694849 0.940719144800777 0.775510204081633 0.955296404275996 0.780369290573372 0.971817298347911 0.787172011661808 0.973760932944606 0.797862001943635 0.990281827016521
0.763848396501458 0.936831875607386 0.771622934888241 0.945578231292517 0.78134110787172 0.9533527696793 0.78620019436346 0.972789115646259 0.782312925170068 0.965986394557823 0.800777453838678 0.992225461613217
0.759961127308066 0.935860058309038 0.764820213799806 0.952380952380953 0.772594752186589 0.962099125364431 0.783284742468416 0.975704567541302 0.78620019436346 0.970845481049563 0.793974732750243 0.98153547133139
0.760932944606414 0.929057337220603 0.768707482993197 0.938775510204082 0.771622934888241 0.964042759961127 0.785228377065112 0.970845481049563 0.782312925170068 0.968901846452867 0.791059280855199 0.989310009718173
0.755102040816327 0.935860058309038 0.768707482993197 0.93974732750243 0.771622934888241 0.95821185617104 0.78620019436346 0.973760932944606 0.78620019436346 0.964042759961127 0.793974732750243 0.996112730806608
0.760932944606414 0.937803692905734 0.765792031098154 0.93488824101069 0.769679300291545 0.960155490767736 0.791059280855199 0.973760932944606 0.78620019436346 0.970845481049563 0.794946550048591 0.994169096209913
0.758989310009718 0.944606413994169 0.773566569484937 0.943634596695821 0.771622934888241 0.956268221574344 0.787172011661808 0.97667638483965 0.794946550048591 0.972789115646259 0.793974732750243 0.98153547133139
0.757045675413022 0.93974732750243 0.770651117589893 0.938775510204082 0.772594752186589 0.996112730806608 0.784256559766764 0.980563654033042 0.793974732750243 0.982507288629738 0.791059280855199 0.977648202137998
0.760932944606414 0.937803692905734 0.770651117589893 0.942662779397473 0.768707482993197 0.960155490767736 0.777453838678329 0.97667638483965 0.784256559766764 0.986394557823129 0.791059280855199 0.979591836734694
0.758989310009718 0.937803692905734 0.768707482993197 0.937803692905734 0.772594752186589 0.956268221574344 0.790087463556851 0.984450923226434 0.785228377065112 0.968901846452867 0.790087463556851 0.986394557823129
0.751214771622935 0.93974732750243 0.771622934888241 0.943634596695821 0.772594752186589 0.954324586977648 0.788143828960156 0.975704567541302 0.783284742468416 0.970845481049563 0.792031098153547 0.987366375121477
0.754130223517979 0.933916423712342 0.771622934888241 0.945578231292517 0.777453838678329 0.952380952380953 0.788143828960156 0.978620019436346 0.784256559766764 0.966958211856171 0.793002915451895 0.993197278911565
0.758989310009718 0.93488824101069 0.768707482993197 0.942662779397473 0.775510204081633 0.951409135082605 0.779397473275024 0.97667638483965 0.788143828960156 0.974732750242954 0.793002915451895 0.993197278911565
0.755102040816327 0.935860058309038 0.767735665694849 0.966958211856171 0.767735665694849 0.985422740524782 0.780369290573372 0.977648202137998 0.78134110787172 0.970845481049563 0.791059280855199 0.988338192419825
0.755102040816327 0.938775510204082 0.773566569484937 0.948493683187561 0.766763848396501 0.949465500485909 0.783284742468416 0.972789115646259 0.788143828960156 0.968901846452867 0.791059280855199 0.986394557823129
0.764820213799806 0.93488824101069 0.772594752186589 0.936831875607386 0.767735665694849 0.957240038872692 0.785228377065112 0.973760932944606 0.792031098153547 0.964042759961127 0.797862001943635 0.988338192419825
0.757045675413022 0.935860058309038 0.766763848396501 0.946550048590865 0.771622934888241 0.962099125364431 0.784256559766764 0.974732750242954 0.791059280855199 0.975704567541302 0.793002915451895 0.993197278911565
0.761904761904762 0.936831875607386 0.779397473275024 0.950437317784257 0.774538386783285 0.954324586977648 0.785228377065112 0.988338192419825 0.789115646258503 0.969873663751215 0.797862001943635 0.988338192419825
0.759961127308066 0.933916423712342 0.760932944606414 0.9533527696793 0.774538386783285 0.95821185617104 0.784256559766764 0.97667638483965 0.790087463556851 0.968901846452867 0.798833819241983 0.987366375121477
0.755102040816327 0.938775510204082 0.760932944606414 0.946550048590865 0.769679300291545 0.963070942662779 0.788143828960156 0.974732750242954 0.787172011661808 0.961127308066084 0.788143828960156 0.98153547133139
0.758989310009718 0.942662779397473 0.763848396501458 0.945578231292517 0.767735665694849 0.960155490767736 0.78620019436346 0.974732750242954 0.785228377065112 0.967930029154519 0.794946550048591 0.986394557823129
0.756073858114674 0.93974732750243 0.763848396501458 0.944606413994169 0.774538386783285 0.952380952380953 0.787172011661808 0.972789115646259 0.788143828960156 0.963070942662779 0.789115646258503 0.984450923226434
0.752186588921283 0.938775510204082 0.76287657920311 0.954324586977648 0.767735665694849 0.961127308066084 0.78620019436346 0.977648202137998 0.791059280855199 0.966958211856171 0.790087463556851 0.985422740524782
0.758989310009718 0.943634596695821 0.761904761904762 0.948493683187561 0.775510204081633 0.955296404275996 0.78134110787172 0.974732750242954 0.789115646258503 0.968901846452867 0.792031098153547 0.987366375121477
0.759961127308066 0.937803692905734 0.76287657920311 0.942662779397473 0.770651117589893 0.957240038872692 0.78620019436346 0.975704567541302 0.785228377065112 0.965986394557823 0.794946550048591 0.98153547133139
0.753158406219631 0.932944606413994 0.767735665694849 0.943634596695821 0.768707482993197 0.961127308066084 0.783284742468416 0.973760932944606 0.801749271137026 0.965986394557823 0.797862001943635 0.985422740524782
0.758989310009718 0.931000971817298 0.770651117589893 0.937803692905734 0.769679300291545 0.959183673469388 0.785228377065112 0.967930029154519 0.790087463556851 0.979591836734694 0.795918367346939 0.984450923226434
0.752186588921283 0.938775510204082 0.767735665694849 0.966958211856171 0.787172011661808 0.951409135082605 0.779397473275024 0.98153547133139 0.78620019436346 0.961127308066084 0.798833819241983 0.984450923226434
0.758989310009718 0.937803692905734 0.764820213799806 0.9533527696793 0.771622934888241 0.95821185617104 0.78134110787172 0.974732750242954 0.787172011661808 0.963070942662779 0.794946550048591 0.994169096209913
0.758989310009718 0.948493683187561 0.764820213799806 0.948493683187561 0.770651117589893 0.994169096209913 0.785228377065112 0.972789115646259 0.789115646258503 0.966958211856171 0.793974732750243 0.997084548104956
0.759961127308066 0.93974732750243 0.763848396501458 0.947521865889213 0.766763848396501 0.997084548104956 0.780369290573372 0.972789115646259 0.788143828960156 0.973760932944606 0.794946550048591 0.993197278911565
0.75801749271137 0.944606413994169 0.770651117589893 0.940719144800777 0.769679300291545 0.956268221574344 0.78134110787172 0.974732750242954 0.789115646258503 0.986394557823129 0.794946550048591 0.989310009718173
0.771622934888241 0.947521865889213 0.761904761904762 0.937803692905734 0.772594752186589 0.959183673469388 0.778425655976676 0.966958211856171 0.787172011661808 0.963070942662779 0.789115646258503 0.986394557823129
0.760932944606414 0.931000971817298 0.767735665694849 0.940719144800777 0.771622934888241 0.956268221574344 0.776482021379981 0.971817298347911 0.791059280855199 0.965014577259475 0.796890184645287 0.988338192419825
0.757045675413022 0.937803692905734 0.767735665694849 0.93974732750243 0.770651117589893 0.964042759961127 0.774538386783285 0.975704567541302 0.792031098153547 0.975704567541302 0.795918367346939 0.984450923226434
0.763848396501458 0.933916423712342 0.769679300291545 0.941690962099125 0.764820213799806 0.962099125364431 0.773566569484937 0.975704567541302 0.788143828960156 0.965986394557823 0.800777453838678 0.987366375121477
0.756073858114674 0.940719144800777 0.765792031098154 0.938775510204082 0.771622934888241 0.956268221574344 0.772594752186589 0.986394557823129 0.793002915451895 0.971817298347911 0.802721088435374 0.988338192419825
0.764820213799806 0.946550048590865 0.75801749271137 0.943634596695821 0.78134110787172 0.960155490767736 0.776482021379981 0.97667638483965 0.788143828960156 0.965986394557823 0.802721088435374 0.986394557823129
0.761904761904762 0.941690962099125 0.758989310009718 0.93974732750243 0.774538386783285 0.955296404275996 0.778425655976676 0.972789115646259 0.787172011661808 0.964042759961127 0.798833819241983 0.989310009718173
0.756073858114674 0.944606413994169 0.761904761904762 0.938775510204082 0.771622934888241 0.960155490767736 0.775510204081633 0.969873663751215 0.790087463556851 0.964042759961127 0.795918367346939 0.984450923226434
0.75801749271137 0.938775510204082 0.765792031098154 0.932944606413994 0.774538386783285 0.957240038872692 0.782312925170068 0.970845481049563 0.790087463556851 0.963070942662779 0.794946550048591 0.988338192419825
0.758989310009718 0.93974732750243 0.764820213799806 0.938775510204082 0.783284742468416 0.994169096209913 0.775510204081633 0.975704567541302 0.788143828960156 0.964042759961127 0.792031098153547 0.983479105928086
0.757045675413022 0.93488824101069 0.761904761904762 0.941690962099125 0.771622934888241 0.961127308066084 0.778425655976676 0.975704567541302 0.793002915451895 0.970845481049563 0.800777453838678 0.986394557823129
0.766763848396501 0.940719144800777 0.76287657920311 0.940719144800777 0.773566569484937 0.950437317784257 0.780369290573372 0.967930029154519 0.792031098153547 0.967930029154519 0.812439261418853 0.989310009718173
0.755102040816327 0.940719144800777 0.763848396501458 0.936831875607386 0.773566569484937 0.951409135082605 0.776482021379981 0.970845481049563 0.791059280855199 0.968901846452867 0.795918367346939 0.989310009718173
0.764820213799806 0.93974732750243 0.766763848396501 0.933916423712342 0.773566569484937 0.951409135082605 0.778425655976676 0.978620019436346 0.791059280855199 0.964042759961127 0.79980563654033 0.989310009718173
0.758989310009718 0.938775510204082 0.760932944606414 0.935860058309038 0.772594752186589 0.957240038872692 0.779397473275024 0.970845481049563 0.790087463556851 0.966958211856171 0.79980563654033 0.992225461613217
0.75801749271137 0.940719144800777 0.759961127308066 0.942662779397473 0.770651117589893 0.956268221574344 0.793974732750243 0.97667638483965 0.793002915451895 0.966958211856171 0.798833819241983 0.990281827016521
0.753158406219631 0.932944606413994 0.761904761904762 0.968901846452867 0.768707482993197 0.964042759961127 0.776482021379981 0.988338192419825 0.78620019436346 0.962099125364431 0.796890184645287 0.986394557823129
0.756073858114674 0.93488824101069 0.759961127308066 0.952380952380953 0.769679300291545 0.956268221574344 0.790087463556851 0.975704567541302 0.792031098153547 0.974732750242954 0.797862001943635 0.985422740524782
0.768707482993197 0.935860058309038 0.767735665694849 0.943634596695821 0.769679300291545 0.962099125364431 0.776482021379981 0.970845481049563 0.789115646258503 0.965986394557823 0.802721088435374 0.986394557823129
0.760932944606414 0.954324586977648 0.763848396501458 0.95821185617104 0.771622934888241 0.961127308066084 0.776482021379981 0.970845481049563 0.792031098153547 0.964042759961127 0.802721088435374 0.983479105928086
0.75801749271137 0.940719144800777 0.76287657920311 0.945578231292517 0.774538386783285 0.9533527696793 0.780369290573372 0.970845481049563 0.790087463556851 0.968901846452867 0.797862001943635 0.989310009718173
0.757045675413022 0.936831875607386 0.758989310009718 0.938775510204082 0.772594752186589 0.962099125364431 0.774538386783285 0.972789115646259 0.787172011661808 0.966958211856171 0.796890184645287 0.993197278911565
0.765792031098154 0.941690962099125 0.758989310009718 0.941690962099125 0.774538386783285 0.954324586977648 0.783284742468416 0.971817298347911 0.789115646258503 0.967930029154519 0.800777453838678 0.992225461613217
0.753158406219631 0.941690962099125 0.760932944606414 0.963070942662779 0.779397473275024 0.963070942662779 0.777453838678329 0.975704567541302 0.789115646258503 0.968901846452867 0.793002915451895 0.994169096209913
0.754130223517979 0.937803692905734 0.759961127308066 0.937803692905734 0.765792031098154 0.966958211856171 0.780369290573372 0.966958211856171 0.791059280855199 0.974732750242954 0.80466472303207 0.987366375121477
0.752186588921283 0.936831875607386 0.764820213799806 0.944606413994169 0.768707482993197 0.95821185617104 0.783284742468416 0.975704567541302 0.791059280855199 0.971817298347911 0.801749271137026 0.988338192419825
0.754130223517979 0.93974732750243 0.764820213799806 0.93974732750243 0.768707482993197 0.963070942662779 0.784256559766764 0.977648202137998 0.790087463556851 0.965014577259475 0.798833819241983 0.987366375121477
0.758989310009718 0.933916423712342 0.759961127308066 0.93488824101069 0.770651117589893 0.957240038872692 0.779397473275024 0.974732750242954 0.791059280855199 0.970845481049563 0.800777453838678 0.988338192419825
0.756073858114674 0.936831875607386 0.764820213799806 0.93974732750243 0.772594752186589 0.957240038872692 0.779397473275024 0.970845481049563 0.791059280855199 0.969873663751215 0.79980563654033 1
0.760932944606414 0.937803692905734 0.76287657920311 0.946550048590865 0.771622934888241 0.960155490767736 0.783284742468416 0.97667638483965 0.790087463556851 0.968901846452867 0.795918367346939 0.989310009718173
0.758989310009718 0.935860058309038 0.761904761904762 0.971817298347911 0.775510204081633 0.955296404275996 0.78134110787172 0.971817298347911 0.792031098153547 0.969873663751215 0.797862001943635 0.996112730806608
0.764820213799806 0.935860058309038 0.764820213799806 0.93974732750243 0.779397473275024 0.962099125364431 0.779397473275024 0.966958211856171 0.791059280855199 0.969873663751215 0.798833819241983 0.99514091350826
0.753158406219631 0.937803692905734 0.765792031098154 0.93974732750243 0.774538386783285 0.962099125364431 0.775510204081633 0.968901846452867 0.790087463556851 0.967930029154519 0.79980563654033 0.989310009718173
0.754130223517979 0.935860058309038 0.765792031098154 0.946550048590865 0.766763848396501 0.95821185617104 0.777453838678329 0.965014577259475 0.787172011661808 0.968901846452867 0.793002915451895 0.999028182701652
0.758989310009718 0.93974732750243 0.768707482993197 0.941690962099125 0.775510204081633 0.960155490767736 0.778425655976676 0.968901846452867 0.78134110787172 0.968901846452867 0.798833819241983 0.994169096209913
0.758989310009718 0.932944606413994 0.763848396501458 0.936831875607386 0.768707482993197 0.961127308066084 0.778425655976676 0.966958211856171 0.791059280855199 0.969873663751215 0.79980563654033 0.989310009718173
0.757045675413022 0.937803692905734 0.765792031098154 0.940719144800777 0.771622934888241 0.949465500485909 0.783284742468416 0.966958211856171 0.791059280855199 0.964042759961127 0.801749271137026 0.992225461613217
0.761904761904762 0.936831875607386 0.764820213799806 0.93974732750243 0.770651117589893 0.95821185617104 0.785228377065112 0.975704567541302 0.793002915451895 0.969873663751215 0.803692905733722 0.99514091350826
0.75801749271137 0.936831875607386 0.784256559766764 0.946550048590865 0.767735665694849 0.957240038872692 0.782312925170068 0.980563654033042 0.790087463556851 0.965986394557823 0.800777453838678 0.988338192419825


==> data/performance_data.dat <==
fit_none dISS_none fit_aug dISS_aug fit_aug_init dISS_aug_init fit_aug_proj dISS_aug_proj fit_aug_proj_init dISS_aug_proj_init fit_none_gru dISS_none_gru fit_aug_gru dISS_aug_gru
95.7417682269069 0 93.4138396902832 88.6444444444444 92.9999542486527 85.4444444444444 82.6699498563899 92.0222222222222 79.4540364333712 92.7111111111111 96.568345066627 0 95.9804210523622 98.8666666666667
96.0903820533772 0 94.3819075726341 87.4222222222222 93.0126993080297 87.6222222222222 82.2253104347403 82.9555555555556 85.2517030511124 89.0444444444445 96.7070361504888 0 95.2695433521409 96.3111111111111
95.7849217899815 0 92.1809345941233 83.9555555555556 85.3087834969454 70.4222222222222 82.7127745139511 89.2 82.0362577850743 90.2222222222222 96.277749203465 0 94.8338269174475 98.6666666666667
96.5113205105869 0 93.4297003800491 82 92.0875568392572 89.9333333333333 89.1027203504273 91.6222222222222 85.0975516677203 92.8666666666667 96.1607412857448 0 95.3675828380397 98.6444444444444
95.5772561102825 0 92.2360688253638 86.0888888888889 88.059565653922 75.9777777777778 83.2409401190116 92.4888888888889 84.1945109675916 91.0666666666667 96.568345066627 0 95.5624726601845 98.5111111111111
95.761957188531 0 93.1095886056855 80.7555555555556 93.0818720234327 85.8444444444444 84.3623358104992 92.4444444444444 85.7237944642962 94.0888888888889 96.7686593188153 0 94.4305256763306 98.6888888888889
95.6660680690265 0 93.6663505219157 80.5333333333333 85.7843533254362 79.1111111111111 83.573213487725 89.8 82.9316331406456 94.6 96.7241898492057 0 94.3732990269995 98.1111111111111
96.3121588481749 0 93.1577695556599 88.4222222222222 92.758739748395 87.6222222222222 87.9173600960364 93.2222222222222 85.9235105781312 92.9111111111111 96.4925452825883 0 94.7261501174318 98.6
96.2844679299185 0 91.4170977468013 80.2 92.1743674621551 84.9555555555555 86.2503366349683 92.2888888888889 82.6974343996872 90.4222222222222 96.1895050827618 0 95.6054170209964 98.6888888888889
96.0268722233401 0 93.5072794530089 75.2 90.8051667291018 80.0444444444444 84.8119945957872 89.2 83.8952237454569 90.0222222222222 96.6331419343549 0 96.3579055311864 98.8888888888889
95.7359337852722 0 92.9260170042718 85.3777777777778 92.5244253852662 81.8888888888889 88.8009957403468 93.3111111111111 87.3869452326485 92.9777777777778 96.3542603206914 0 95.2973062491867 98.7111111111111
95.6131590226633 0 91.2262421483844 81.9777777777778 88.551599876501 83.2444444444444 86.2078155385277 90.2888888888889 83.6252588934586 93.4888888888889 96.2542493396602 0 95.2899058827615 98.5777777777778
95.987398962949 0 92.7421176569815 77.7111111111111 93.0527325982383 85.4 82.6498863695043 87.2 84.0104198542423 93.2666666666667 95.7986493228599 0 95.2010382690162 98.2444444444444
95.8349236813732 0 89.272021832919 79.0444444444444 92.9946550998096 88.6666666666667 82.1795766643944 88.4444444444444 85.6749000317906 94.9111111111111 96.367470929572 0 95.8614344479484 98.4666666666667
96.0709175367496 0 92.7611865772519 76 91.6789167583486 85.8888888888889 83.2926463393464 90.6888888888889 84.4218494501181 93.9333333333333 96.4246086596753 0 94.7956343118006 98.1777777777778
95.8871003783436 0 93.3711073599811 76.0444444444445 93.1947592393619 80.9555555555556 86.264034078303 86.6666666666667 86.5711941505743 92.7555555555556 96.4222847282981 0 95.6331748437087 98.4444444444444
95.8210484538242 0 93.6569075762268 69.5555555555556 87.6267300307892 83.7555555555556 83.2917214236788 88.7555555555556 83.8645616601363 90.7333333333333 95.3261420410994 0 95.6608474484474 99.0888888888889
95.6762585215313 0 88.3246237771142 76.9111111111111 93.6476001094697 91.5333333333333 83.8978889662092 92.8888888888889 84.5218819903782 93.1555555555556 96.6558061677352 0 95.4756985224168 98.2666666666667
96.3117773648071 0 93.5357309558677 85.2666666666667 93.0126993080297 87.6222222222222 82.8368011320052 81.5333333333333 81.977346611667 93.3111111111111 95.8625088127237 0 95.5946446565098 98.4
95.9407255875547 0 92.1809345941233 83.9555555555556 85.3087834969454 70.4222222222222 86.3430934377595 91 86.8341133660669 93.2666666666667 96.4373425838514 0 94.9037862570134 98.4222222222222
96.1748082201799 0 93.4297003800491 82 92.9241300647004 83.8222222222222 82.6699498563899 92.0222222222222 79.4540364333712 92.7111111111111 96.6136300490098 0 95.4480495435542 98.5111111111111
95.7507208195889 0 91.5146185554858 79.6 90.3478765259313 81.9111111111111 82.2253104347403 82.9555555555556 85.2517030511124 89.0444444444445 96.5033286785184 0 94.4392147276348 98.4666666666667
96.0436874833109 0 92.4993865593861 66.6444444444444 89.3133719602061 81.2666666666667 82.7127745139511 89.2 82.0362577850743 90.2222222222222 96.5605357223024 0 94.351437454298 97.9333333333333
96.0153101206027 0 92.3488000275333 80.2444444444444 91.6033794029324 87.5333333333333 89.1027203504273 91.6222222222222 82.0970634471153 92.0888888888889 96.5216484206068 0 94.6804307004623 98.4444444444444
94.6158240983308 0 91.5085727242539 78.8444444444444 90.3371440339713 82.3777777777778 82.5399292541295 91.0222222222222 82.3958767137955 92.2222222222222 96.1819555034853 0 95.6498771021212 98.5111111111111
95.1585486698831 0 94.1546234900911 86.7555555555555 94.0895582272325 89.6888888888889 88.5559529750409 91.2222222222222 82.0930163834558 92.1777777777778 96.9310696541243 0 96.2390342379822 98.5555555555556
95.2450244635919 0 84.8536054216697 61.3111111111111 90.9406454071022 87.5777777777778 82.4871054037899 91.1777777777778 82.6956098263477 93.9555555555556 96.3189762321578 0 95.3018947618266 98.8
94.873265237462 0 93.1983299523887 75.2666666666667 92.0986821089024 83.3555555555556 83.1057608523423 90.6666666666667 84.1552858316571 95.0444444444444 96.3316301785003 0 95.334195913985 98.5555555555556
94.8094949195812 0 84.5295378028765 58.5333333333333 92.1299178957979 88.6222222222222 83.0497067466883 89.7333333333333 88.3901730952225 92.1555555555556 95.852838427581 0 95.3465706703184 98.3777777777778
96.165124897149 0 89.0545692113619 72.2444444444444 88.3979571117777 84.1555555555556 82.4621993556309 93.2888888888889 82.1632549179681 93.7111111111111 96.2247632217744 0 94.8735923767936 98.0888888888889


==> data/performance_snr.dat <==
Fit_gru_LA_SNR100 Fit_gru_LA_SNR10 Fit_gru_LA_SNR5 Fit_mgu_WS_SNR100 Fit_mgu_WS_SNR10 Fit_mgu_WS_SNR5 dISS_gru_LA_SNR100 dISS_gru_LA_SNR10 dISS_gru_LA_SNR5 dISS_mgu_WS_SNR100 dISS_mgu_WS_SNR10 dISS_mgu_WS_SNR5
86.3337795362195 85.6285018362146 85.6752368543878 87.6407846955943 87.6057551059439 87.5300995727544 83.0666666666667 83.2 82.9333333333333 66.1333333333333 44.2666666666667 81.7333333333333
87.4857494875368 86.8231412341075 86.732227255988 87.5679322662314 86.3023376882855 87.3507775877524 83.4666666666667 83.4666666666667 83.4666666666667 21.6 74.5333333333333 24.6666666666667
86.9281571530051 86.8161420136967 82.6671084755672 84.757872263212 85.1604290424912 82.988183283387 78.9333333333333 80.5333333333333 80.8 83.3333333333333 78.6666666666667 82.4
84.7894755724787 84.4499815689489 83.1473385604587 85.6681741829057 85.2272162755476 84.2175397088869 84.2666666666667 84.5333333333333 84.4 81.0666666666667 82.1333333333333 85.0666666666667
86.4537925547897 86.0284411332279 85.978104426164 87.2729888421778 87.7110305653499 86.7343855677428 80.2666666666667 80.8 81.8666666666667 75.8666666666667 61.0666666666667 77.4666666666667
86.6339904792447 86.5955026570743 84.3720466447645 86.719564229192 87.6827788838157 86.1699300844096 81.4666666666667 81.0666666666667 81.2 22.8 68.6666666666667 85.2
87.3604900656734 86.7037221175939 85.0090733095973 86.9057326537012 84.3990206285516 84.488839149465 81.6 81.7333333333333 82.1333333333333 34.5333333333333 32.6666666666667 18.4
86.272966669935 85.5551733742417 85.5089118678475 84.2051407385539 86.7222513107633 85.8855150387162 82 82 82 76 64 71.3333333333333
85.7198655313153 86.1210276610054 84.431310887579 88.4110915097059 86.6805999640375 85.8419113102338 82.1333333333333 82.2666666666667 81.6 76.2666666666667 81.0666666666667 27.2
83.7831350329314 82.8342528596669 80.0375661911484 86.8080955461952 86.0016234377087 83.1045897787519 82.8 82.2666666666667 82.1333333333333 44 8.4 75.6
85.5416568576079 84.4874844323348 83.9164132992904 87.538584578547 86.2577847473693 85.42792831881 79.8666666666667 82 81.8666666666667 82.6666666666667 72.2666666666667 80.4
86.2896832516818 84.4919108184717 82.8852602656586 86.4779525097781 85.6361880235806 83.368998153652 84.5333333333333 84.5333333333333 85.0666666666667 83.3333333333333 82.9333333333333 78.8
86.9303795700245 85.7236616972115 84.245154406295 87.458403161051 85.8323846011516 86.5487440814093 74.5333333333333 72.8 74 80 20.2666666666667 17.2
85.7990408880067 83.4294545917243 83.6867140321555 87.100821275809 85.4539560454284 82.069849145953 81.7333333333333 82.2666666666667 81.8666666666667 78.4 14.1333333333333 80.1333333333333
85.4437317235348 84.0508653162435 81.6993411013909 84.3490815391489 86.1891973544155 84.5719974270048 81.0666666666667 82 82.1333333333333 7.6 73.6 30.6666666666667
88.2896631898677 87.5723079317115 86.502893851491 87.6686193045868 86.5428229822653 85.8247602354679 86.1333333333333 86.2666666666667 86.2666666666667 68 81.6 81.6
87.6384021727535 86.3696237118967 86.1974562183622 86.5518565248458 85.0440723545614 86.281879031123 82.2666666666667 82 81.2 84.5333333333333 78.2666666666667 77.6
85.9194657666871 85.1486172835717 83.388179961335 88.3965707701425 86.6744259412505 84.9830023233304 80.1333333333333 80.1333333333333 80.9333333333333 78.4 41.8666666666667 40.8
86.5278130234436 85.6153093335805 85.8697091835793 85.7923448467059 86.6852813351996 82.1832310417209 84.8 85.3333333333333 84.9333333333333 64.5333333333333 82.5333333333333 83.8666666666667
84.508473288518 84.2398152937012 84.0793516882765 88.0529412854493 86.5309366662324 86.7817583868984 80.9333333333333 80.9333333333333 82 81.7333333333333 79.3333333333333 82.2666666666667
85.1529824620473 83.2455283022677 84.5216735105352 86.745909306206 85.9565282727078 86.0217738744608 79.8666666666667 80.4 80.6666666666667 25.6 65.7333333333333 74
87.0886496529082 87.1309848691823 86.4654496557619 86.2511404535178 82.9375963010189 84.8862234694507 81.8666666666667 82.2666666666667 81.8666666666667 81.2 84 60.1333333333333
83.6439846480595 83.1164213129097 81.5965880946171 87.2603711281845 83.7508665663888 87.3507775877524 83.4666666666667 83.8666666666667 84.2666666666667 74.4 63.0666666666667 24.6666666666667
87.6014662845016 85.2313231730396 86.4050809923228 87.9086798305957 87.6607189644897 85.7043048158459 79.0666666666667 78.6666666666667 80.1333333333333 78.8 76.6666666666667 56.4
86.2632545258532 86.6157977048199 85.6591236905419 86.3306126168234 85.7989527938487 85.5392353769018 83.6 83.7333333333333 83.7333333333333 74.9333333333333 80.6666666666667 84.6666666666667
81.6072879220033 82.3115089153334 81.4153809854447 85.0629634351585 83.9252537664169 82.2356007364362 82.2666666666667 82 81.7333333333333 80.9333333333333 78.2666666666667 82.1333333333333
85.5129242561186 85.0720472866472 84.3963947534684 83.7334958633127 86.7941527912996 81.785561705807 81.8666666666667 82.4 83.0666666666667 75.4666666666667 85.4666666666667 85.3333333333333
86.3936254804427 85.4543749697769 83.4055815819526 85.1136910065863 85.519722628787 81.6136354011155 81.3333333333333 80.6666666666667 81.8666666666667 27.3333333333333 55.2 79.6
85.2011815441604 84.2834796717976 82.9666714151475 85.5188498761098 84.7110944846062 82.4575340334237 80 80.2666666666667 79.0666666666667 80 59.3333333333333 77.6
84.6215919942884 82.6235754650555 83.7740309866797 87.2802672611557 85.0520915331762 85.0937625392878 82.1333333333333 81.7333333333333 82.4 83.8666666666667 74.9333333333333 78.6666666666667


==> data/realization_data.dat <==
k Y_real none_max none_min none_med aug_max aug_min aug_med aug_init_max aug_init_min aug_init_med aug_proj_max aug_proj_min aug_proj_med aug_proj_init_max aug_proj_init_min aug_proj_init_med gru_none_max gru_none_min gru_none_med gru_aug_max gru_aug_min gru_aug_med
0 6.9927 6.88445433558524 6.74329648688436 6.81405491072312 7.0267759335842 6.77715047679096 6.82794888615608 7.02252120345831 6.77800043151528 6.85234265174717 6.88663483636081 6.74641094113886 6.86839076549187 6.85400298138708 6.7665242009759 6.79937565888465 6.81824307562783 6.71857683790475 6.79487040409818 6.87506178696454 6.71716052356362 6.71991861508787
10 6.9235 6.83962175178528 6.71122828305513 6.74519909840077 7.06068487839401 6.80625615360588 6.87140311034024 7.08755552385747 6.81829623391107 6.91005127680302 6.91846296120435 6.7360158605203 6.87775722249597 6.85934435963258 6.74659443110973 6.79386012586951 6.7800307745859 6.67969285378605 6.75307082176209 6.86969848814979 6.69213041143119 6.69213041143119
20 6.8372 6.77887320963293 6.68652513770014 6.6962128014639 7.07121404644847 6.80560816063359 6.87741254230961 7.09207901569083 6.81552223462611 6.93201213005558 6.88099036200717 6.71226761416346 6.83753792541474 6.82912120325491 6.70632753714174 6.76853388743103 6.75100548522919 6.65023706178367 6.71170919939876 6.81814753878117 6.66518067857623 6.66518067857623
30 6.8186 6.72308518034965 6.65666574721038 6.66257252807915 7.04772133542597 6.7669939584136 6.86092668526992 7.06113824054599 6.78592534927279 6.92746303413063 6.82491886401176 6.66647803681344 6.77671737401187 6.77924473980814 6.65930459372699 6.72992833426595 6.72005244973302 6.62357897722721 6.67621925610304 6.75949105675519 6.64024947985262 6.64024947985262
40 6.7603 6.68547930625826 6.63424588012695 6.6359176575765 7.00501768308878 6.72492163291574 6.8319066503495 7.01201036273316 6.74594540891796 6.90466842281818 6.76379102739692 6.62219191438705 6.71162213104218 6.72844087738544 6.60607242336869 6.68571952969581 6.69060239969194 6.60115716004372 6.6464146489799 6.70661795759946 6.61773929424584 6.61773929424584
50 6.7234 6.66487014319748 6.61223416176438 6.61313351902366 6.95241458250955 6.68598553778976 6.79689263980836 6.95347618628852 6.70577197530121 6.87045962303877 6.70300691397488 6.58225989593566 6.65067308971286 6.68324221646786 6.55608001925051 6.64176864391565 6.66412408547103 6.58166641548276 6.62124178230017 6.66743022733927 6.5976864875108 6.5976864875108
60 6.7083 6.64573572525382 6.59103339612484 6.59328464219719 6.89563738302514 6.65183394094557 6.75986742606759 6.89165090902522 6.66858952571452 6.82983506627381 6.64796570079029 6.5474779111892 6.59728960603476 6.63885931129754 6.51546622414887 6.60140489497781 6.64076975932717 6.56397200198472 6.59963225401938 6.63813647420704 6.57968002188951 6.57968002188951
70 6.671 6.62742666910589 6.56862248505652 6.57504430902004 6.83898038554192 6.62257102828473 6.72341611955315 6.83093481437117 6.63554081879556 6.78691995447502 6.60062893571705 6.5162359719798 6.55271790228784 6.59825284712762 6.48319524602592 6.56645628501475 6.62022281890362 6.54848957976699 6.58088384754956 6.61240172591805 6.56379995982349 6.56379995982349
80 6.621 6.61090480744094 6.54982601223141 6.55819963356853 6.7864673326388 6.59830604152381 6.6897274909094 6.77825253611803 6.60709167566896 6.74566506397724 6.56142195724696 6.49145518375188 6.51788279537111 6.56343984134495 6.45873933002353 6.53848715540767 6.60252223008871 6.53536862038821 6.56513957022876 6.59061650806665 6.55106988716871 6.55106988716871
90 6.626 6.59652444455028 6.53495574086905 6.54591140303016 6.73879269467294 6.57683298413455 6.65955467600375 6.73001579986513 6.58339373467118 6.70722501652688 6.53398390489072 6.47251852039993 6.49159396587312 6.53525266166031 6.44127705065906 6.51719321832061 6.5878566108942 6.5249880932942 6.5523314935714 6.5726860602349 6.54070788602531 6.54070788602531
100 6.59 6.5823891081214 6.52319259282947 6.53795788380504 6.69237587124854 6.55817056263238 6.63114038188756 6.68308165822923 6.56333027461171 6.66896748399735 6.51793555641174 6.4541658397913 6.46923476856947 6.51202314192057 6.42755347424746 6.49887968416512 6.57500364582241 6.51583154289424 6.54048131328821 6.55673128044605 6.52909236778319 6.52909236778319
110 6.5894 6.56912373299897 6.51214733440429 6.52282308498025 6.65975557242334 6.54126131720096 6.60585820126534 6.642004028216 6.54566092351079 6.63541861252487 6.50502802465111 6.44096503464878 6.45246361911297 6.4929291343838 6.41647640030086 6.48481902934611 6.5629253038317 6.50645466729999 6.5293684875071 6.54355510434508 6.51991331900656 6.51991331900656
120 6.5496 6.55732736103237 6.50294535389543 6.5145448018685 6.6329851404354 6.52699182111025 6.58362261863798 6.60602374309301 6.53065847869962 6.60567886428535 6.49550178583711 6.43091559121013 6.43990923602879 6.47802199168503 6.40825629517436 6.47424544234574 6.55231990130991 6.49884292116761 6.51990248511732 6.53312308016419 6.51200248530507 6.51202039733529
130 6.5647 6.54651167272031 6.4953449472338 6.50661840347946 6.60863236305863 6.5148326221928 6.56386481870711 6.57900427610427 6.51784350446612 6.57900427610427 6.48860251237452 6.42259877556562 6.43009821037948 6.47082749474049 6.40196187774837 6.46595881713927 6.54287311101705 6.49216332286596 6.51146295762062 6.52356596476585 6.50245934562385 6.50464652729779
140 6.5156 6.53684083759785 6.48873223014176 6.49835727402568 6.58754596717656 6.50422187495232 6.54673369522393 6.55617470744252 6.50680546863377 6.55617470744252 6.48341293497384 6.41678429943323 6.42305452117324 6.46542773988843 6.397232379511 6.45997157658637 6.53437244427204 6.48610660097003 6.50396673686057 6.5155888998881 6.49392397432029 6.49859222497046
150 6.5333 6.52801992108673 6.48327613906562 6.49284755519778 6.56860341741145 6.49516261287779 6.53164075132459 6.53644926472753 6.49737099286169 6.53599991111457 6.47977318154275 6.41190153777599 6.41754859420657 6.46156047478318 6.39365286250412 6.45530491490662 6.52678904681653 6.48093229935318 6.49732003746927 6.5082643962726 6.48684251095355 6.49290074959397
160 6.5306 6.52016257068515 6.47848662108183 6.48623584926873 6.55239454680681 6.48450531602651 6.51864958193898 6.52091650103778 6.48338382792473 6.51898712981492 6.47703820231557 6.40865960475802 6.41372480911016 6.45852351894975 6.39099357604981 6.45204788666964 6.51994155934453 6.47622219377756 6.491403686665 6.50216466383636 6.48070861565322 6.48823769921064
170 6.5177 6.51339662628621 6.47457183131576 6.48154954213649 6.5387108752206 6.47142668104172 6.50768890007585 6.50859114637226 6.46922732929885 6.50485612694174 6.47524743264914 6.40682997754216 6.411412929371 6.45649844837189 6.38941117818654 6.45012682142854 6.51399476531148 6.47238605804741 6.48644144037366 6.49720397040248 6.47579078830779 6.48454652091861
180 6.4957 6.50728815451264 6.47154946511984 6.47828814423084 6.52649895137548 6.460130112499 6.49815410248935 6.4979823853448 6.45688796280325 6.49248563107103 6.47432106289268 6.40515968072414 6.40966043944657 6.45541939300299 6.38846812424064 6.44873018865287 6.50879644857347 6.46920154464245 6.48211315716803 6.49259075590968 6.47185194730759 6.4809966526553
190 6.4816 6.50204321593791 6.46893329754472 6.47386835077405 6.51652202276886 6.45085919234157 6.49022846247256 6.48928930872679 6.44691182868183 6.4825709612146 6.47377467374504 6.40472589179873 6.40896837060154 6.45469193345308 6.38810179433227 6.44823674111068 6.50420280730724 6.46635194286704 6.4783783544153 6.48905634399503 6.4684561008364 6.47842674578726
200 6.4815 6.49736373415589 6.46699670372903 6.47198036500812 6.50769410034269 6.44293109664321 6.48341293497384 6.4819062659964 6.43828306925297 6.4739764007628 6.47380089175701 6.40427563536167 6.40854418772459 6.45461840745807 6.3881592861712 6.448012768507 6.50023316194862 6.46414681304991 6.47521103078127 6.48579270708561 6.46588608562946 6.47597113645077
210 6.474 6.49273600225151 6.46529513308406 6.46962146618962 6.49930495043099 6.43567542433739 6.47710609468818 6.47518242931366 6.43028296430409 6.46593902723491 6.47393487085402 6.40303804408014 6.40761659012735 6.45459435622394 6.38788966678083 6.44730892683566 6.49644707878679 6.46190564249456 6.47204840183258 6.48228303255141 6.46346788932383 6.47309632782638
220 6.4913 6.48866231544316 6.46333788265288 6.46553261193633 6.49266493193805 6.42972278000414 6.47180723945796 6.47039088900387 6.42397634069622 6.45972608065605 6.47371747080982 6.4028116157949 6.40724744340777 6.4540992474854 6.38752860936522 6.44699322730303 6.49280302791297 6.45959087371826 6.46911010661721 6.47969784989953 6.4610098965317 6.47111813187599
230 6.4762 6.48407701627165 6.4607465607971 6.46546703079343 6.48496297562122 6.42339268296957 6.46617600050569 6.46508163323998 6.41687905985117 6.45249222058058 6.47352932226658 6.40016583558917 6.40523046213388 6.45368084268272 6.38634533198178 6.44522217531502 6.48910888835788 6.45527588008344 6.46595390577614 6.4757566254437 6.45867035426199 6.4675474986583
240 6.4691 6.48090460070968 6.45779396484792 6.45779396484792 6.48107534280419 6.41940826740861 6.46240392917395 6.4620649728924 6.41317581982911 6.44909976872802 6.47246081188321 6.40143130607903 6.40558704154193 6.45221299514174 6.38564618499577 6.44536301587522 6.48559813043475 6.45482627367973 6.46335738365352 6.47460194952786 6.45624442978203 6.46696384093165
250 6.4504 6.47816550460458 6.45608112695813 6.46092806455493 6.47680751270056 6.41580036561191 6.45912660545111 6.45905936311185 6.40930674907565 6.44535008743405 6.47257326765358 6.40139815437794 6.40563991092145 6.45240713843703 6.38586221274734 6.44546940466762 6.48302869303525 6.45293742120266 6.46173930618167 6.47283089753985 6.45545817832649 6.46558497573435
260 6.4598 6.47573076856136 6.45536522355676 6.45798716920614 6.47330267730355 6.41283411896229 6.45638317579031 6.4565308778137 6.40617958305776 6.44236195632815 6.47274827107787 6.40162046578526 6.4058739951551 6.45261211562157 6.38615126091242 6.44572956246138 6.48070301814377 6.45142111006379 6.4601339404732 6.47140277425945 6.45442671984434 6.46451039837301
270 6.466 6.47282511946559 6.45352873487771 6.45842543613911 6.46888245049119 6.40941985487938 6.45325174844265 6.45336608208716 6.40230350638926 6.43844066622853 6.4729169908464 6.40004825177789 6.40483134165406 6.45275700083375 6.38573885086179 6.4448541842103 6.47829088881612 6.44841044446826 6.45820745828748 6.46895987668633 6.45331877410412 6.46225839392841
280 6.4463 6.46980325885117 6.45221833986044 6.45453137521446 6.46497892796993 6.40616506564617 6.45014632242918 6.45033931010962 6.39885876296461 6.43500502327085 6.472246445328 6.39858322104812 6.40348122237623 6.45181474137306 6.38445597392321 6.44354487258196 6.47547956678271 6.44587134195864 6.45585794883966 6.46671964506805 6.45143916654587 6.4601990160346
290 6.4494 6.4669190608561 6.45005784566701 6.45264403948188 6.46151374460757 6.40316494503617 6.44722868382931 6.44752293226123 6.39579002772272 6.4319754344821 6.47115713387728 6.39720912276208 6.40205468806624 6.45045544940233 6.38286765353382 6.44210699880123 6.47259616327286 6.44363392715156 6.45359381043911 6.46466228950024 6.44960758922994 6.45830828568339
300 6.454 6.46519156110287 6.44871935476363 6.44937906639278 6.46023823471367 6.40162783282995 6.44558446057141 6.44618097451329 6.39464871360362 6.43111565703154 6.47004796029627 6.39822960290313 6.40234792533517 6.4492173525393 6.38222448164225 6.44219944798946 6.47022794730961 6.44369466915727 6.45215824788809 6.4642858479619 6.44825024735928 6.45823064281046
310 6.4618 6.46287599784136 6.44698022663593 6.45273995551467 6.4568584946245 6.39914261086285 6.44326391372085 6.44364642223716 6.39173966988921 6.42812160339952 6.46983734948933 6.39624866236746 6.40097418817878 6.44917286136746 6.38153104050457 6.44100519226491 6.4682012155354 6.44079378697276 6.45075172016025 6.46204077720642 6.4477211202085 6.45604010263085
320 6.449 6.46134365254641 6.44666459932923 6.44666459932923 6.45581533554196 6.39792163154483 6.44192108926177 6.44249774107337 6.39084211827815 6.4274446297735 6.46893026405573 6.39695423746109 6.40113842993975 6.44817347119749 6.38096724490821 6.44101869851351 6.46615137146413 6.44065648548305 6.44934360346198 6.46162778934836 6.44629552483559 6.45585101515055
330 6.4569 6.46045065116882 6.44525843273103 6.44877142965794 6.45520936000347 6.39730727779865 6.44122678141296 6.44185117456317 6.39038579486311 6.42718541091681 6.46886453846097 6.39796142803133 6.4019106695652 6.44830412790179 6.38145180866122 6.44173243513703 6.46486668887734 6.44061083869636 6.44884596681595 6.46150536639988 6.4461286829412 6.4559330638051
340 6.4494 6.45978371694684 6.44541949655116 6.44875553995371 6.45462808573246 6.39692274695635 6.44080202072859 6.44135064888 6.38999851943553 6.42693132010102 6.46938550408185 6.39877310301364 6.40277203598619 6.44909211277962 6.38240244632959 6.44261640827358 6.46403334611654 6.44029485026002 6.44860018198192 6.46133715221286 6.44628237971664 6.45592186878622
350 6.4421 6.45908370324969 6.44528515632451 6.44908777922392 6.45390604312718 6.39652333757281 6.44038166582584 6.44097644634545 6.38950723867118 6.42651226526499 6.47008963465691 6.3991917244941 6.40338422295451 6.44998056392372 6.38328215813637 6.44328998728096 6.46342202585936 6.43966439013183 6.44829509966075 6.46098931214213 6.44636153933406 6.45568265651166
360 6.4465 6.45790584281087 6.44511398087442 6.44920427964628 6.45237088102102 6.39557269990444 6.43946743002534 6.44072177772224 6.38829470978677 6.42524758926034 6.47060792791843 6.39837679934502 6.40300532573462 6.45052695307136 6.38343318255246 6.44303820769489 6.46258781638742 6.438060396716 6.44757883512974 6.45990462315083 6.4460970479846 6.45461587955058
370 6.451 6.45747255946696 6.44509830784798 6.44609993702173 6.45273562195897 6.39565980437398 6.43938574250042 6.44042081227899 6.38869931943715 6.42585486486554 6.47058943808079 6.39979972235858 6.40393790692091 6.45038069556654 6.38379777903855 6.44383319848776 6.46181564898789 6.43877044981718 6.44715898580849 6.46034231227636 6.44555910927057 6.45522640532255
380 6.4446 6.45707683360577 6.44463057273626 6.44899518558383 6.45242071691155 6.39557977804542 6.43927790918946 6.44054345190525 6.38855111183226 6.42576386019588 6.4712281319648 6.40020613765717 6.40447981806099 6.45113090628386 6.38455557347834 6.44441230598092 6.46155455225706 6.43839285266399 6.44718628720939 6.46020594972372 6.44597361387312 6.45516544663906
390 6.4351 6.45656280167401 6.44510119688511 6.44815707591176 6.45195948213339 6.3953784121573 6.4390560311377 6.44060556620359 6.38826394154131 6.4255011022687 6.4717535033673 6.40029345880449 6.40472199159861 6.451674767524 6.3850221529752 6.44469651500881 6.46115290386975 6.43783931314945 6.44697343739867 6.45991596262157 6.4460151437819 6.45492291197181
400 6.4508 6.45535222288966 6.44463591745496 6.4488514559865 6.45027820697427 6.39432145792246 6.43807000276446 6.44032272946835 6.38688233175874 6.42398551338911 6.47195335251093 6.39871351662278 6.403640625 6.45177386149764 6.38453303898871 6.44375490558147 6.46031031619012 6.43592785395682 6.44619599750638 6.4585759549737 6.44519039590657 6.4535225956738
410 6.4512 6.45383201155066 6.44414795908332 6.44610629290342 6.44864705660939 6.39300651267171 6.43675541864336 6.43944850683212 6.38547168715298 6.42248740318418 6.47121426458657 6.39710692307353 6.40213615891337 6.45070990134776 6.38308021444082 6.44227232395113 6.45886023622751 6.43431584346294 6.44487982441485 6.45723905304074 6.44393315917254 6.45214380270243
420 6.4386 6.45308584548533 6.44321508899331 6.44377931794524 6.44865890166163 6.3926283377111 6.43622708597779 6.4385819401443 6.38545861425996 6.42261856546998 6.47009310150147 6.39752915585041 6.40194656585157 6.44933132505417 6.3820891302526 6.44190223829448 6.4576170835495 6.43470001317561 6.44408021116257 6.4572593485266 6.44341602152586 6.45226275880635
430 6.4417 6.45322365255654 6.44280643469095 6.44474728983641 6.44959812763333 6.39312279641628 6.43657954850793 6.43842224861681 6.38629694060981 6.42367089724541 6.46978982482851 6.39909270274639 6.40297939662635 6.44914194867015 6.38250414043665 6.44278729481995 6.45728917783499 6.43589296883345 6.44429255539179 6.45805347260833 6.44359384176135 6.45321043521166
440 6.4358 6.45260850432515 6.44274294809997 6.4479466817826 6.44837375369668 6.39252231004834 6.43609274575114 6.43850660850108 6.38530390632153 6.42255255097151 6.47029540632665 6.39787670701742 6.40241697332263 6.44992018304765 6.3827390191555 6.44241229780018 6.45705466024578 6.43429287561774 6.44420841218531 6.45705978828669 6.44376949521899 6.45215362542868
450 6.4336 6.45289914146066 6.44325539106131 6.44325539106131 6.44969115462899 6.39327461531758 6.43666015264392 6.43848725195229 6.38648545028269 6.42396687909961 6.47017009434104 6.3998546140641 6.40374975837767 6.44977753683925 6.38332058233023 6.44356668481231 6.45672711566091 6.43589195767045 6.44423730255663 6.458143466115 6.44372023713589 6.45340270063281
460 6.4384 6.45237709245086 6.44272799733281 6.44885160043836 6.44850997179747 6.39276975607872 6.43627735522389 6.43874517074227 6.38554774105549 6.42287800100446 6.47092095509171 6.39861355593801 6.40322951501608 6.45074724215269 6.38368987350166 6.44325170753896 6.45665062840283 6.43426427415013 6.44426077598333 6.45717672206461 6.44392897006869 6.45235354679823
470 6.4431 6.45286266736686 6.44358806368709 6.44422437411547 6.44840957775712 6.39262530422211 6.43607136687636 6.43853282651305 6.38549162150919 6.42285431089997 6.47077296416462 6.39870174379647 6.40318863514066 6.45046194973588 6.38347146229446 6.44317197011411 6.4560236351192 6.43418569234014 6.44378986293077 6.45708073380589 6.44373706577718 6.45228290984035
480 6.4333 6.45139575876296 6.44263244242966 6.44605703482032 6.44779854640365 6.39219830453396 6.43564985635877 6.43831672653556 6.38498473994434 6.42230597165227 6.47067517025769 6.39810096852481 6.40271093285084 6.45030218598247 6.38312217770517 6.44272843068838 6.45546258410811 6.43347737266123 6.44342367747426 6.45655868479609 6.44332610024512 6.45173839856684
490 6.444 6.45171434733272 6.44287201583385 6.44407038843632 6.44798850059509 6.39220957177877 6.43558615309 6.43808155891299 6.38515670987964 6.4225502397418 6.47036893232167 6.39849207192659 6.40284534530342 6.44991231042147 6.38293309022486 6.44278967827559 6.45493909057975 6.43376815424859 6.44318879875541 6.45669584183395 6.44319688805938 6.45192416365445
500 6.4506 6.45134946194291 6.44260998016596 6.44499899719656 6.44860010975599 6.39261707046628 6.43592287036777 6.43817314139009 6.38571660527587 6.42321341821551 6.47043935260177 6.39940009629726 6.40352874703705 6.45005177868903 6.38337222386897 6.44341139906645 6.45483349627256 6.43443104381859 6.4434178994 6.45718936160207 6.44341233800352 6.45249063161016
510 6.4476 6.45147917971015 6.44296706515551 6.44612362712622 6.44877764108777 6.39288430640101 6.43619133414328 6.43848465181887 6.3859264215976 6.42344172437489 6.47092109954357 6.39973898035288 6.40398774281144 6.45068238326907 6.38401517908275 6.44390600222349 6.4549200951606 6.43445942860842 6.44371958710253 6.45733251339197 6.44387465617061 6.45265357330442
520 6.4454 6.45158824086189 6.44329822103679 6.44606844651699 6.44881909877062 6.39303670310974 6.43634553650022 6.43873693698645 6.38601482613385 6.42352817881107 6.4713483159095 6.39988119320571 6.40425353422761 6.45116730815172 6.38445929631591 6.44420768992603 6.45488427110016 6.43435917901993 6.44383225955069 6.45735858695209 6.4440700995326 6.45268463045359
530 6.4269 6.45124690112472 6.44318258732557 6.44679164473712 6.44773166519403 6.39240747082233 6.43579979738593 6.43869020681083 6.38510037365556 6.42247209128737 6.47154780392349 6.39856285333633 6.40337851710618 6.45131775476038 6.38410965059698 6.44345841814578 6.45446889978647 6.43301736572385 6.44344693422318 6.45643691188097 6.4433148330003 6.45167606759071
540 6.4343 6.45153183241189 6.44313419595361 6.44396840542555 6.44766138936579 6.39218595390022 6.43551659952104 6.43831167072058 6.38502258633077 6.42242485553026 6.47103694993258 6.39851930110157 6.4030846298039 6.45058596165478 6.38347817930579 6.44308905474842 6.45376556369662 6.43307767437398 6.44294698634744 6.456350240767 6.44315261356533 6.45160514172912
550 6.4542 6.44976164713502 6.44224415583909 6.44574964126945 6.44642856499553 6.39129244694114 6.43469127383828 6.43786719235778 6.38392771348357 6.4212025039196 6.47062699556351 6.39699222829938 6.40184061041474 6.45008059683442 6.38252999731898 6.44192332826555 6.45303420394659 6.43173282758892 6.44235834503174 6.45529675337672 6.44222609935701 6.45046895565093
560 6.4595 6.45097164811194 6.44201584967971 6.44201584967971 6.4470722424686 6.39142779833078 6.43469510181248 6.43737360036373 6.38443871192634 6.42185961541534 6.46977371844649 6.3978598061502 6.40209607352316 6.44907304513454 6.38200585375726 6.44200263233483 6.45234386852384 6.43272773975134 6.44203679519892 6.45580060145259 6.44218341383338 6.45106120826304
570 6.4244 6.44974315729737 6.44157447703183 6.44522860342264 6.44686798754334 6.39130486980081 6.4345933354795 6.43730383011699 6.38425901381671 6.42167153909802 6.46970857065916 6.39766089594364 6.40199647396803 6.44914989352226 6.38201719322801 6.44193185092509 6.45214568057656 6.43246570408344 6.44211436584592 6.45562162560225 6.44243801023066 6.45087695991993
580 6.4277 6.45048072847724 6.4419790866822 6.44396219399571 6.446612452209 6.39111520451307 6.4344126984328 6.43717050105333 6.38403338001668 6.42143131566048 6.46959799276292 6.39740694957972 6.40181265898049 6.44910164660215 6.38189722596109 6.44176992039383 6.45180101844668 6.43217810043693 6.44194405710697 6.45539418615401 6.44223361085355 6.45064042000473
590 6.4472 6.44939300599694 6.44161535690725 6.44399700689316 6.44634969428182 6.39089318200946 6.43418944808841 6.43698220805824 6.38379763458669 6.42118256956339 6.46942342269421 6.39714708068967 6.4015840639174 6.44894303846359 6.38167982591689 6.44155237589777 6.45139142520726 6.43191028669477 6.44170860058069 6.45515728510916 6.44200703811646 6.45039492407441
600 6.4573 6.45023761600256 6.4417568475008 6.44290986222029 6.44716815850139 6.39135947260261 6.43456184497476 6.43696855735779 6.38450754323602 6.42201836800575 6.46929392160475 6.39826131008565 6.40233340792358 6.44884654462338 6.38199595880508 6.44220255370438 6.45123707839847 6.43290621002018 6.44186085283756 6.45581699673831 6.44207651945949 6.45113820110261
610 6.4412 6.44945772042871 6.44151034040749 6.44570775023103 6.44651798069477 6.39108284729719 6.43436683496833 6.43711394815147 6.38397357694805 6.42138617445528 6.46969166979194 6.3975048879385 6.40200622446835 6.44939928965271 6.38219335226715 6.4419997432977 6.45119814862311 6.43201125854254 6.44192080035806 6.45527031868696 6.4421467230618 6.45053302004933
620 6.4442 6.44966125309467 6.44121154174209 6.44421267351508 6.44490893146396 6.38997858507931 6.43336253343523 6.43667777577043 6.38255809320509 6.41977878642082 6.46944111804664 6.39552387517691 6.4004958358556 6.44903216525912 6.38119815120101 6.44062376713753 6.45042583677173 6.43021499970555 6.4410883243084 6.45389629262686 6.44091606546938 6.4490392434001
630 6.4497 6.4487450671941 6.44070010994375 6.44111916477978 6.44461323851347 6.38943970742822 6.43274608513713 6.43587693467736 6.38223589333892 6.41948627141118 6.46837614673376 6.39521279810369 6.3998138064146 6.44769027973711 6.37997811082005 6.43982949860394 6.44937263828516 6.4301875538528 6.44024068081379 6.45361367256939 6.44052301196754 6.44876608493924
640 6.4565 6.4486690132916 6.44041019506752 6.44080433195829 6.44620177558064 6.39025889390707 6.43338275669515 6.43567946898937 6.38358009009063 6.42108593127131 6.46779400575161 6.39722407352924 6.40108411604166 6.44712785643339 6.38025979194045 6.44087179097533 6.44917936170101 6.43222793632746 6.44056114725769 6.45490369987488 6.44061076647043 6.45022122071683
650 6.4305 6.44887153479457 6.44044276896119 6.44496324536204 6.44618516361713 6.39048683893681 6.43367577728629 6.43610495193303 6.3836131695658 6.42109214270115 6.46846469572186 6.39736664751172 6.40150475984812 6.44815490913391 6.38115062654018 6.44139644011855 6.44957862663269 6.43196590065956 6.44115636113286 6.45489893296361 6.44158733324707 6.4502045365274
660 6.414 6.44958946052194 6.44116546159983 6.44364411100745 6.44582027822733 6.39037069964409 6.43360629594326 6.43626348784566 6.38332975502312 6.42074589160085 6.46886237168312 6.39697994989157 6.40141649976373 6.4486542069763 6.38142559064925 6.4413957900852 6.4495176679492 6.4314179225415 6.44110724750161 6.45458836147189 6.44146129900217 6.44985698536038
670 6.4349 6.44987179167569 6.44144894836843 6.44189566573501 6.44760396975279 6.39152039197087 6.43458885747194 6.43657377043366 6.38490435248613 6.42254937303066 6.46904698115587 6.39923708237708 6.40310340854526 6.4488476280123 6.38239962951839 6.44290841770172 6.44972286181152 6.43348430635035 6.44162106275559 6.4560442917347 6.44173662424088 6.45146914030612
680 6.4484 6.45001602685451 6.44158545537293 6.44650245212019 6.44771512545645 6.39195880335569 6.43509819471836 6.43733705404401 6.38509365664423 6.42269079139829 6.47020346271992 6.39948568402231 6.40372599604726 6.45026881760359 6.38363375395536 6.44365631718934 6.4503849568963 6.43325036656856 6.44237192350626 6.45615371401608 6.44286443211138 6.45155545029044
690 6.4337 6.45152872669697 6.44275240969658 6.44452772301435 6.44830846145749 6.39254123324156 6.4356598957628 6.43788221535087 6.38567760327458 6.42330745637417 6.47094789536297 6.40024391181767 6.4045094306916 6.45103007888794 6.3845097822398 6.44444654107094 6.45071907404065 6.43373659151792 6.44275891003013 6.45664694488049 6.44318439297378 6.45207475471497
700 6.4516 6.45013548853993 6.44254194334149 6.4468489921242 6.44742123815417 6.39217114758492 6.43539793232083 6.43817870278656 6.38496119429171 6.42243265593052 6.47158333908021 6.39908410786092 6.40388987667859 6.45162363156676 6.38456828524172 6.44397851705551 6.45073900839686 6.43252406263351 6.44270546284318 6.45590966260433 6.44282015761733 6.45123780065775
710 6.4466 6.45181589698791 6.44307915979624 6.44337470829487 6.44797232198715 6.39243766126037 6.43558174730837 6.43813825626671 6.38544070222974 6.42298720660806 6.47140306316316 6.39972605191171 6.40416809095442 6.45119590961933 6.38441697192192 6.44414795908332 6.45046678887308 6.4332440829128 6.44258383437991 6.45635262422264 6.4429828826338 6.45172445896268
720 6.4396 6.45020323646069 6.44246408379078 6.44609675908089 6.44756308987737 6.39223037284613 6.43542436701059 6.43820629309118 6.38509625677764 6.42257652997971 6.47152303043008 6.39913372707367 6.40376528695226 6.45126279082894 6.38425518584251 6.44379434093833 6.4503706561625 6.43272138386965 6.44260463544726 6.45601294568181 6.4428785161674 6.45133891695738
730 6.4536 6.45273215511441 6.44256729464233 6.44256729464233 6.45019861400127 6.39387914633751 6.43684187307954 6.43860570247471 6.38738733544946 6.42520598712564 6.47151111315191 6.40223048597574 6.40601830255985 6.45120948809385 6.38538133251667 6.44576213635504 6.45075908720493 6.43586140610278 6.44344953435659 6.45816845628619 6.4434000595957 6.45372641724348
740 6.4434 6.45257730272412 6.44327619212866 6.45024888324738 6.4495493029058 6.3939630728662 6.43711618715525 6.43953864479065 6.38693000087142 6.4245766826123 6.47292912480235 6.40152151626349 6.40601794143021 6.45298624593019 6.38653860856593 6.44600589886308 6.45160499727726 6.43464439921081 6.44429753898084 6.45767963120341 6.44451363895833 6.45313142004609
750 6.4515 6.45354057992995 6.44388830687106 6.4464246647954 6.44851033292711 6.39338425427675 6.43663855709136 6.43960827058554 6.38605440594256 6.42353699037433 6.47319852751493 6.40011491630971 6.40506203126907 6.45310137405992 6.38611406455934 6.44517233942449 6.4513185492456 6.43337199503183 6.44384778812528 6.4568263540864 6.44376429495215 6.45216828729212
760 6.4446 6.45209786701202 6.44417172141373 6.44418999457359 6.44977428667247 6.39402706503868 6.43712868224084 6.43953532239795 6.3871310056299 6.42479213255644 6.47276112729311 6.40162349927425 6.40585138843954 6.45239969916642 6.38605115577579 6.44575383037329 6.45106575849652 6.43501961290836 6.44388260102272 6.45786698526144 6.44408721707761 6.45331855742633
770 6.4326 6.45164659941196 6.44385963317752 6.4484103000164 6.44913891518116 6.39377600771189 6.43698430261016 6.43977576251328 6.38660267296433 6.42415148857236 6.47312500151992 6.40071677497029 6.40536631910503 6.45283883281052 6.38609283013642 6.44538410584629 6.45118839812279 6.43415492409468 6.44411242392659 6.45736559286714 6.44423463019729 6.45274096667767
780 6.4589 6.45263710579276 6.44424517518282 6.44575094133616 6.44866453528404 6.39340411640704 6.43664339622855 6.4395977256 6.38617040078342 6.42366251903772 6.47286628824472 6.40002080592513 6.40473325884342 6.45244014568627 6.38550888350606 6.44476527409256 6.45078667750955 6.43368820014596 6.44376545056701 6.45697947305441 6.44386505012214 6.45230992233753
790 6.4482 6.45214452496171 6.44406569375098 6.44489607524872 6.44965684731305 6.39391367033124 6.43704872813821 6.43953467236459 6.38700258792937 6.42463988029957 6.47247626823187 6.40120126649737 6.40538076429069 6.45195428186655 6.3855245565325 6.44526182734966 6.45062951388955 6.43498848353326 6.44391755837202 6.45780458205938 6.44413409170508 6.45322408591211
800 6.4697 6.45148409107327 6.44383052612841 6.44823479101062 6.44874795623124 6.39345416897535 6.43671461099386 6.43964712813497 6.38622095893323 6.42372001087666 6.47272710888088 6.39998057608306 6.40465980507433 6.45232299523056 6.38540574488044 6.44468243095279 6.45061998006701 6.43384846948087 6.44397201672196 6.45707264450192 6.44397909486294 6.45240121591091
810 6.4488 6.45267711895704 6.4442300799638 6.44496208974719 6.44867753595114 6.39328068229556 6.43652183999121 6.43939635971189 6.38612728190422 6.42363521763682 6.47231383211911 6.39984002442658 6.4043739348501 6.45178787332773 6.38491070836782 6.44435358630121 6.45018229094148 6.43391036710143 6.44364548330009 6.45701948621869 6.44386960035563 6.4523463242054
820 6.4265 6.45104726865888 6.44351554885507 6.44626490104198 6.44820864522457 6.39289586254954 6.4361671384573 6.43915180271864 6.38568850938976 6.4231508705616 6.47198672088981 6.3992065308094 6.40380602237582 6.45142053225636 6.3843875759691 6.44380430811644 6.44980151584744 6.43347181126475 6.44339883175492 6.45663712215424 6.44352385483682 6.45192878611386
830 6.4474 6.45197869423032 6.44362822130322 6.44470207640529 6.4484396237433 6.3929113188982 6.43614041486383 6.43891851297021 6.38585202889144 6.42336884841323 6.4715519208014 6.39948084488511 6.40383491274715 6.45094319109619 6.38409484428167 6.4437646560818 6.44947187671065 6.43389043274522 6.44328283691406 6.45683227661252 6.44360279777646 6.45215376988053
840 6.4234 6.45064395907521 6.44309252159298 6.44645073835552 6.44763314902782 6.39236969666183 6.43567260752618 6.43872133618593 6.38512846954167 6.42254966193438 6.47139085698128 6.39845422554016 6.40308737438917 6.45083131313324 6.38365137708187 6.44309837189317 6.44915971624851 6.43300573734939 6.44305171394348 6.45616909813881 6.44309057149291 6.45142688813806
850 6.4351 6.4522567640543 6.44320627743006 6.44320627743006 6.44894274955988 6.39305187055469 6.43620967952907 6.43861314174533 6.38623302066326 6.4238520398736 6.47096385729313 6.40013513956964 6.40410539884865 6.45037563975155 6.38387549413741 6.44393323139846 6.44901165309548 6.43470723576844 6.4432181224823 6.45724865908921 6.44331208841503 6.4526346501112
860 6.4353 6.45096247541904 6.44281690745056 6.44833417388797 6.44767005647719 6.39241462118924 6.43573392733932 6.43874379844964 6.38514847612381 6.42257833562791 6.47140811897814 6.39854494130611 6.40323688206077 6.45103282347322 6.38387289400399 6.44327156966925 6.44905181071162 6.43309262514114 6.44324470162392 6.45620896685123 6.44316012506187 6.45147730183601
870 6.4498 6.45274688920379 6.44308681574464 6.44308681574464 6.44833056259155 6.39267990702391 6.43589788019657 6.43853094863892 6.38569768208265 6.42323855283856 6.47100090919435 6.39941641935706 6.40366590407491 6.45050961884856 6.3837438262701 6.44357455743849 6.44870577628911 6.43402318400145 6.4430476692915 6.45675290031731 6.44327489206195 6.45208919990063
880 6.4584 6.45099136579037 6.44286623775959 6.44641585323215 6.44838343197107 6.39277466744185 6.43600556905568 6.43864809909463 6.38575488501787 6.42329561132193 6.47117966836691 6.39951298542321 6.40383910185099 6.45079202222824 6.38401604579389 6.44377057860792 6.44877850779891 6.43403871257603 6.44326766946912 6.45680894763768 6.4436238155216 6.45214539167285
890 6.4368 6.45201292932034 6.44343104451895 6.44557312110066 6.4481918888092 6.39269247433543 6.43594742718339 6.43869360142946 6.38559750472009 6.4231072461009 6.47131617537141 6.39929623541236 6.40375228628516 6.45096767568588 6.38408256587386 6.44372211501002 6.44871437117457 6.43379039983451 6.44325553551316 6.45665676760674 6.44351063749194 6.45197298838198
900 6.4389 6.45086453706026 6.44317139230669 6.44554249730706 6.44790471851826 6.39248764160275 6.4357576174438 6.43860136891901 6.38534442506731 6.42282022026181 6.47126922851801 6.39895200663805 6.40348418363929 6.45088728822768 6.38388979487121 6.44347625795007 6.44849133750796 6.43348827877641 6.44307872644067 6.45641827759147 6.4432908539921 6.45171109716594
910 6.4622 6.45162478718162 6.44324629059434 6.44460912163556 6.44833764073253 6.39270316377282 6.43591824790835 6.43854351595044 6.38571118833125 6.42325400918722 6.47111986529827 6.39951941353083 6.4038131005168 6.45069812852144 6.38393031361699 6.44373851029575 6.44838906559348 6.43406045258045 6.44310537780821 6.45677420696616 6.44339601494372 6.45210906203091
920 6.4339 6.45087753772736 6.44306659248471 6.4460965424031 6.44819261106849 6.39266719526052 6.43590972524881 6.43862729802728 6.38559519349039 6.4231115796566 6.47128533490002 6.39934975482523 6.40377684310079 6.4509281681031 6.38406176480651 6.44374082152545 6.44843052327633 6.43384760276973 6.44320793862641 6.4566592232883 6.44350420938432 6.45197768306732
930 6.4439 6.45103188453615 6.44303741320968 6.44601348258555 6.44702132318914 6.39190246713162 6.43523787966371 6.43839993080497 6.38456676849723 6.42193444147706 6.47120610305667 6.39787454023957 6.40270212128758 6.45080170050263 6.38343780501187 6.44278021667898 6.44810984015465 6.43251850123703 6.44273897567391 6.45567781737447 6.44265028223395 6.45090108337998
940 6.4425 6.45094008538127 6.44281033489108 6.44315413030982 6.44719704887271 6.39177809408307 6.43503535816073 6.43793494027853 6.38467229057848 6.42210496689379 6.47050565600395 6.39811461922526 6.40255911394954 6.44991310490668 6.38278408813477 6.44252518692613 6.4476162481606 6.43295214571059 6.44230229771137 6.45580825740099 6.44261489152908 6.45106662520766
950 6.4351 6.45023739932477 6.44229724189639 6.44451530015469 6.44754821133614 6.39193251311779 6.43514860841632 6.43782046218216 6.3849575829953 6.42245519042015 6.4702664437294 6.39858509892225 6.40282389420271 6.4497136168927 6.38279405531287 6.44273225866258 6.44749765318632 6.43343252035976 6.44241316451132 6.45609658330679 6.44269665127993 6.45139525318146
960 6.4649 6.45038972380757 6.44239460244775 6.44529086217284 6.44717263650894 6.39172999161482 6.43499180592597 6.43780933938921 6.38463141070306 6.42208091565967 6.47034206427634 6.39814170394838 6.40258641535044 6.4498950484246 6.38279737770557 6.4425547273308 6.44744745616615 6.43296550750732 6.44241330896318 6.45578644517064 6.44266537745297 6.45105478015542
970 6.4223 6.45003292772174 6.44220327596366 6.44481027084589 6.44616219577193 6.39101943293214 6.43434791177511 6.43749284537137 6.38373227012157 6.42106556355953 6.47011693605781 6.39689754010737 6.40163180525601 6.44963322943449 6.38214878886938 6.44168339373171 6.44705794173479 6.43185987299681 6.44189992706478 6.4549336014092 6.44190108267963 6.45012725478411
980 6.4282 6.45042323663831 6.44208287534118 6.44208287534118 6.44700398896635 6.39134156057239 6.43454046609998 6.4371653007865 6.38442368893325 6.4219080067873 6.4695068436414 6.39801386405528 6.40216338808835 6.44891458144784 6.38194821746647 6.44204994031787 6.446746431306 6.43304856732488 6.4417578586638 6.45561418633163 6.44193914574385 6.45090216676891
990 6.4519 6.44958483806252 6.44156328201294 6.44539002837241 6.44669218963385 6.39121097609401 6.43445711737871 6.43721499222517 6.38416042542458 6.42160191330314 6.46967050759494 6.3976692019254 6.40204630985856 6.44923548124731 6.38210487550497 6.44199880436063 6.4467719270587 6.43261968976259 6.44190664407611 6.45535814541578 6.44222826613486 6.45062048564851
1000 6.4468 6.45059845674038 6.44209652604163 6.44343061116338 6.44690684509277 6.39132870435715 6.43454696643353 6.43718812417984 6.38434655164182 6.42182364690304 6.46964457848668 6.39799616870284 6.40228328312933 6.44924248716235 6.38222737067938 6.4422123042047 6.44673415289819 6.43288316994906 6.44189508792758 6.45553047648072 6.44223816108704 6.45081643459201
1010 6.4172 6.44923685353994 6.44161282899976 6.44510047462583 6.4461309941709 6.39086212486029 6.4341478459537 6.43709928628802 6.38367557276785 6.42105111837387 6.46972409923375 6.39706055402756 6.40167607975006 6.44936021542549 6.38199863116443 6.44170022237301 6.44658890655637 6.43195347779989 6.44167277652025 6.45487777076662 6.44181029468775 6.45010060341656
1020 6.4461 6.45071322374046 6.44200949379802 6.44200949379802 6.44718332594633 6.39141190862656 6.43456877866387 6.43700582593679 6.38457550783455 6.42211052829027 6.46943367877603 6.39844555842876 6.40251729513705 6.44900139701366 6.38218649080396 6.44238940218091 6.44652036415041 6.43329341322184 6.44174211341143 6.45573386469483 6.44191942806542 6.45106041377783
1030 6.4416 6.45009995338321 6.44173864656687 6.44525590482354 6.447702485919 6.39190680068731 6.43505861490965 6.4374018407017 6.3850657774359 6.42264471125603 6.46995009416342 6.39914665551484 6.40325927209854 6.44970856107771 6.38302445602417 6.44314459648728 6.44692446821928 6.43373312467337 6.4423105314672 6.45617177049816 6.44262464202941 6.45153233799338
1040 6.4537 6.4506071960777 6.44231508170068 6.44576798665524 6.4469964774698 6.39163096986711 6.43487819454074 6.43764365310967 6.38449309805036 6.42194982559979 6.47049973347783 6.3982787887603 6.40287849700451 6.45035303303599 6.38324691188335 6.44290321743488 6.44710106061399 6.43274435171485 6.44232779346406 6.45558825722337 6.44249485203624 6.45087479314208
1050 6.4485 6.45078913319111 6.4425355874598 6.44330724927783 6.44762932105362 6.39198596030474 6.43515301419795 6.4376590372324 6.38504873211682 6.42259097516537 6.47044484177232 6.39909631404281 6.40338248953223 6.45018359100819 6.38338146878779 6.44331736090779 6.44710402187705 6.43351948037744 6.44231096482277 6.45610214470327 6.44261575824022 6.45144393345714
1060 6.4234 6.45027835142612 6.44231703180075 6.44548803895712 6.44777947875857 6.39218487051129 6.4353600859344 6.43789716611803 6.38520734025538 6.4227500166595 6.47077830888331 6.39928467926383 6.40364228619635 6.45056299380958 6.38375646580756 6.44359636966884 6.44731578829885 6.43358910617232 6.44258238986135 6.45622947901487 6.44298959964514 6.45157365122437
1070 6.4066 6.4505497764647 6.44253890985251 6.44561977905035 6.44690713399649 6.39169250635803 6.43495280392468 6.43789889954031 6.38446290761232 6.42187839415669 6.4709632794857 6.39816257724166 6.40290637621284 6.45071726839244 6.38348222395778 6.44296894302964 6.44723771207035 6.43251452881098 6.44235690051317 6.45550021381676 6.44243302664161 6.45076356521249
1080 6.4335 6.45032428711653 6.44232620449364 6.44371178670228 6.44646164447069 6.3912566228807 6.43451085346937 6.4375258526206 6.38404601955414 6.42142698210478 6.47050262251496 6.39757769167423 6.4022612542212 6.4500583512485 6.38272377948463 6.44230229771137 6.446804862082 6.43213397039473 6.44183802944422 6.45511416622996 6.44202617798746 6.450349999547
1090 6.424 6.45070051197708 6.44217518007755 6.44217518007755 6.44840755543113 6.3923596572578 6.43541649438441 6.43755690976977 6.38571241617203 6.42337014847994 6.47013116456568 6.39998476518691 6.40382270656526 6.44963366279006 6.38324691188335 6.44361319831014 6.44689651678503 6.43454999992251 6.44231183153391 6.4567056645602 6.44231428721547 6.45212516841292
1100 6.4473 6.4507049177587 6.44207305261493 6.44806585456431 6.44740693742037 6.39203175154328 6.43526178644598 6.43801431657374 6.38489871886373 6.42237863093615 6.47097259663045 6.39876017457247 6.40333583158255 6.45076890993118 6.38374888208508 6.44334805692732 6.44728646457195 6.43309565863013 6.44271203540266 6.45589890094101 6.44280975708365 6.451209343642
1110 6.4324 6.45239543783665 6.4428545371592 6.4428545371592 6.44843297895789 6.39264913877845 6.43577415718138 6.43812561672926 6.38579742608964 6.42341059499979 6.47094478964806 6.40005561882257 6.4041981369406 6.45065941542387 6.38410798940063 6.44408598923683 6.44739942592382 6.43431974366307 6.44281329615414 6.45674647220969 6.44303632982075 6.45214308044314
1120 6.4446 6.45088497699797 6.44269564011693 6.44682609650493 6.44852456143498 6.3928926846087 6.43605576607585 6.4385306597352 6.38592107687891 6.42351156684756 6.47150858524442 6.40015175153315 6.40450242477655 6.45134093928337 6.38470240879059 6.44444813004136 6.4477718950361 6.4342450620532 6.44323003976047 6.45684007701278 6.44364425545931 6.4522241179347
1130 6.4325 6.45198230552673 6.44341298803687 6.44588600382209 6.44804548685253 6.39268236270547 6.43590531946719 6.43867540049553 6.38552946789563 6.4230350201726 6.4718096229136 6.39951024083793 6.40414497865737 6.45161951468885 6.38469417503476 6.44417027689517 6.44784722667933 6.43359856776893 6.44316236406565 6.45645005699992 6.44333122828603 6.45177877286077
1140 6.4427 6.45150301426649 6.44344144505262 6.4443354575932 6.44895705029368 6.3932192902565 6.43634885889292 6.43876272164285 6.38632193078101 6.42394550022483 6.47173349678516 6.40062613143027 6.40484795361757 6.45143396627903 6.38492385348678 6.44475581249595 6.44792811971903 6.43470543012023 6.44332357233763 6.45720279562473 6.44357087391615 6.45260705980658
1150 6.4434 6.4516681227386 6.44354631710052 6.44659714031219 6.44955233639479 6.39376112917066 6.43688426969945 6.43921175023913 6.3868766259104 6.42454497542977 6.4722267998755 6.40133358439803 6.40554435601831 6.45202939683199 6.38566503596306 6.44544824247062 6.44836551994085 6.43524633009732 6.44389979079366 6.45771299958229 6.44422329072654 6.45314918762445
1160 6.4309 6.4520340192914 6.44399216775596 6.44746486261487 6.44902884286642 6.39360858801007 6.43682331101596 6.43953293894231 6.38646103791893 6.42402321532369 6.47276329407096 6.40061103621125 6.40523826253414 6.45261839927733 6.38588698624074 6.44525872163475 6.44861361600459 6.43447466827929 6.44402683620155 6.4572966171056 6.4441650044024 6.45266549058259
1170 6.4467 6.4522241179347 6.44408021116257 6.44605125674605 6.44853091731667 6.39325749777257 6.43650371128321 6.43942618902028 6.3860236376971 6.42351748937368 6.47266550016403 6.3999120336771 6.40464911563694 6.45236250281334 6.38541383418441 6.44469767062366 6.44843037882447 6.43393492391706 6.44368744656444 6.45688543489575 6.44377715116739 6.45220584477484
1180 6.4469 6.45117785313725 6.44350933742523 6.44602973341942 6.44744557829201 6.39242581620812 6.4357336384356 6.43899167783558 6.38504114839435 6.4224132271558 6.4721798530221 6.39846621504426 6.40339115664363 6.45167693430185 6.38433275648952 6.44348976419866 6.44790580190718 6.43281773325801 6.44305474743247 6.4559756771028 6.44294265279174 6.45121179932356
1190 6.4472 6.45061340750754 6.44230200880766 6.44448250958323 6.44612391602993 6.39127684614062 6.43463002625108 6.43815443487465 6.38380890183151 6.42106260229647 6.47113943852484 6.39673799303174 6.40172764906287 6.4503734729737 6.38265574266017 6.44183947396278 6.44698427128792 6.43158194762468 6.44207009135187 6.45485610298812 6.44187219230831 6.45000750419497
1200 6.4366 6.44953846901655 6.44165284216404 6.44268610629439 6.44539385634661 6.39039460642636 6.43372171297669 6.4371512889564 6.38306490254402 6.42030473563075 6.46973818328977 6.39579725031555 6.40051223114133 6.4487465839386 6.38099779647589 6.44054012951255 6.44594450682402 6.43113328015804 6.44115556664765 6.45422925415635 6.44119637429714 6.449358698681
1210 6.4317 6.44894932211936 6.44114769402146 6.44193712341785 6.44558828854561 6.39018652352691 6.43343678168953 6.43644073027372 6.38314182315767 6.42048154470324 6.46860279169679 6.39607633130252 6.40032299920917 6.44759111353755 6.38016503152251 6.44021829077601 6.44526009392738 6.43168385840952 6.44080599315464 6.45438078415394 6.44103747725487 6.4495646148026
1220 6.4409 6.4486330447793 6.4407377396524 6.4431295734942 6.44555622023344 6.39006041705608 6.43330749727786 6.43614633738995 6.38306873051822 6.42044225379825 6.46817261406779 6.3961102052629 6.40029280877113 6.44735926830769 6.38001559607685 6.44017546080053 6.44499191905558 6.43175110074878 6.44079689268768 6.45435521617532 6.44109901374578 6.44955854782462
1230 6.4365 6.44861585500836 6.44069064834714 6.44315311914682 6.44513037616014 6.38974276742339 6.43302162705362 6.4359204146862 6.3826739435941 6.42001510965824 6.46798562113941 6.39567446623743 6.40000932200253 6.44734684544802 6.37987461106479 6.43994238772988 6.44476939097047 6.43129997760057 6.44061900022626 6.45399842008948 6.44090472599864 6.44918203406036
1240 6.4381 6.44910554680228 6.44082087169588 6.44151532399654 6.44621116495132 6.390355676651 6.43351984150708 6.43588827414811 6.38360045780242 6.4211057934016 6.46782325725257 6.39716766507924 6.40105204772949 6.44730004304647 6.38037073096633 6.44086716851592 6.44480709290504 6.43263269042969 6.44083091109991 6.45488578784466 6.44096033996344 6.4501795463562
1250 6.429 6.44933450299501 6.4408732354939 6.44423607471585 6.44688171046972 6.39098563119769 6.43413708429039 6.436364893049 6.38423185686767 6.4217982956022 6.46850189207494 6.39813708148897 6.40208610634506 6.44827595978975 6.38152909040451 6.44192744514346 6.4453336199224 6.43321078675985 6.44148874485493 6.45545189467073 6.44174890264869 6.45079462236166
1260 6.425 6.45059022298455 6.4419096775651 6.44387732852995 6.44824995845556 6.39211596697569 6.43519764982164 6.43710217532516 6.38549523280561 6.42319384498894 6.46944306814671 6.39993673494458 6.40378204336762 6.44944847550988 6.38314529000223 6.44359189166129 6.4461330164969 6.43454942211509 6.44234259977937 6.45659053643048 6.44251493084431 6.45203336925805
1270 6.4354 6.45072311869264 6.44240709753335 6.44667918896675 6.44856948596239 6.39272382038832 6.43585728922486 6.43799235989153 6.38588301381469 6.42354710200429 6.47080561028421 6.40044065524638 6.40465980507433 6.4510368681252 6.38460757614672 6.44458788721263 6.44701756744087 6.43452399858832 6.44308956032991 6.4568766233325 6.4435151154995 6.45230891117454
1280 6.4393 6.45181979718804 6.44327301418781 6.44607581356168 6.44853741765022 6.39295523226261 6.43612698084116 6.43854611608386 6.38593674990535 6.42353930160403 6.47172121837735 6.40040995922685 6.4049332524389 6.45193001395464 6.38530296738446 6.44494627226889 6.44752748249471 6.4342374061048 6.44332082775235 6.45685791681707 6.4436789239049 6.45225633069873
1290 6.4417 6.45128879216313 6.44332429459691 6.44603356139362 6.44822973519564 6.39285816061497 6.43605930514634 6.43875029878318 6.38571147723496 6.42324266971648 6.4721219278276 6.39998072053492 6.40469078999758 6.45216120915115 6.3853099732995 6.44475241787732 6.44767027315497 6.43377804920077 6.44323473444581 6.45660043138266 6.44346347396076 6.45195298179984
1300 6.4295 6.45146762356162 6.4433143274188 6.44532639732957 6.44795686563849 6.39265383346379 6.43586025048792 6.43868804003298 6.38547898197174 6.42296915012598 6.47206559160352 6.39956419360638 6.40427968001366 6.45188090032339 6.38490753042698 6.44433639653027 6.44755189485848 6.43348307850957 6.44300816170871 6.45636613047123 6.44323516780138 6.45168820154667
1310 6.4323 6.45167780101299 6.44341566039622 6.4441415309757 6.44916592767835 6.39336056417227 6.43644853067398 6.43878518390656 6.38652329666913 6.42417387861013 6.47190171097219 6.40102062945068 6.40517289806902 6.45158130717278 6.38516646037996 6.44506660066545 6.4476660118252 6.43495569296181 6.44332270562649 6.45735909253359 6.44352363815904 6.45278459113836
1320 6.4471 6.45141937664151 6.44340692105889 6.44744658945501 6.4491316203624 6.39353954002261 6.4366914986968 6.43921290585399 6.38653268603981 6.42414152139425 6.47245127806067 6.40089575082064 6.40531366640329 6.45225214159489 6.3856783977598 6.44527750037611 6.44806029316783 6.43472348660231 6.44379737442732 6.45735085877776 6.44415698732436 6.4527505005002
1330 6.4422 6.45286129507423 6.4442425750494 6.44569243833423 6.44979248760641 6.39404959952831 6.43717035660148 6.4395441339612 6.38713078895211 6.42480108857155 6.47273830389977 6.40165368971229 6.40592932021618 6.45252948915958 6.38617025633156 6.44585010753572 6.44837360924482 6.43541057185829 6.44412383562326 6.45790858739614 6.44445412479341 6.45334903676808
1340 6.4433 6.45117041386664 6.44381102512777 6.44872007702291 6.44819578900933 6.39317118778825 6.43646875393391 6.4396150598228 6.3857626131922 6.42319420611858 6.47308650510013 6.39953862562776 6.40455948325992 6.45286678424478 6.38569724872708 6.44469102583826 6.44832565122843 6.43344747112691 6.44383608752489 6.45658974194527 6.44357751870155 6.45187873354554
1350 6.4279 6.45275208947062 6.44347690798342 6.44382958719134 6.44807863855362 6.39283591502905 6.43607786720991 6.43910153347254 6.38560833860934 6.42306087705493 6.47228551955521 6.39930844159424 6.40399583211541 6.45174229876697 6.38467496293783 6.44402430829406 6.44775983330607 6.43355906018615 6.44318374294043 6.4564844365418 6.44335903526843 6.45177559491992
1360 6.4602 6.45057700563967 6.44301466204226 6.44559710010886 6.44772473150492 6.3924505174756 6.43569766992331 6.438722275123 6.38525277036428 6.42268840794265 6.47169796162844 6.39879065391421 6.40339151777327 6.45104914653301 6.38392576338351 6.44339153693616 6.44734308969975 6.43330626943707 6.44290292853117 6.45619156040251 6.44307439288497 6.45146329000592
1370 6.436 6.45139424201846 6.44308277109265 6.44446503090859 6.44765163886547 6.39225420740247 6.43548763692379 6.43839704176784 6.38514175911248 6.4225981977582 6.47115063354373 6.39865609700978 6.4030989305377 6.45046534435451 6.38340696454048 6.44305323068798 6.44700211109221 6.43337170612812 6.4427070518136 6.45613276849687 6.44298714396358 6.45141114288568
1380 6.4245 6.45065811535716 6.4428277413398 6.44456903624535 6.44810940679908 6.39246770724654 6.43565859569609 6.43829657550156 6.38551032802463 6.42304527625442 6.47085400165617 6.39922372058034 6.40342206934094 6.45023053786159 6.38342718780041 6.44330970495939 6.44691695672274 6.43398959894478 6.44282232439518 6.45651823827624 6.44308472119272 6.45184485958517
1390 6.4449 6.45087342084944 6.44284594227374 6.4458666472733 6.44790695752203 6.39239273673296 6.43562631070614 6.43836078435183 6.38533359117806 6.42283798784018 6.47096335171163 6.39897295215726 6.40334717105329 6.45048462867737 6.38356160025299 6.44328796495497 6.44696794822812 6.43371167357266 6.44293470793962 6.45636338588595 6.44321256108582 6.45167086732388
1400 6.4363 6.45032443156838 6.44265259346366 6.44598639786243 6.44632585972548 6.39135015545785 6.43471193045378 6.43803020627797 6.38393616391718 6.42124237263203 6.47080106005073 6.3969833445102 6.40190214690566 6.45030673621595 6.38272442951798 6.44200147671998 6.44655871611834 6.43192660975456 6.44230063651502 6.45504049578309 6.44205990749598 6.4502231708169
1410 6.4397 6.45042540341616 6.44192419497669 6.44240023607016 6.44601788836718 6.39082485628128 6.43412747824192 6.43728909602761 6.38359713540971 6.42092270067334 6.46979307499528 6.39662546503544 6.4012253177315 6.44906408911943 6.38157293154299 6.44123010380566 6.44580453297496 6.43187980735302 6.4415116404742 6.45476805958152 6.44168440489471 6.44995384033024
1420 6.4389 6.44849494880438 6.44111952590942 6.44389191816747 6.4449776905477 6.38993589955568 6.43327810132504 6.43661082233489 6.3826264911592 6.4198667576015 6.46900834028423 6.39535501095653 6.40005793005228 6.44822114031017 6.38044945722818 6.44009182317555 6.4451027136296 6.4308882175833 6.44087207987905 6.45388697548211 6.44087179097533 6.44901353096962
1430 6.4274 6.44929795667529 6.44099406947196 6.44103993293643 6.44530617406964 6.38984865063429 6.43309551417828 6.4359956741035 6.38284136329591 6.42018975195289 6.46806795869768 6.39585134753585 6.40007432533801 6.44722817824781 6.37981639696658 6.43997315597534 6.44453378999233 6.4315529128015 6.44050546106696 6.45414496649802 6.44072408895195 6.44933406963944
1440 6.4494 6.44841347795725 6.44033934143186 6.44307944869995 6.44539226737618 6.38984373927116 6.43307760214806 6.43581525373459 6.38289148809016 6.4202785898447 6.46783459672332 6.39606195834279 6.40022491639853 6.44717458660901 6.37986738847196 6.44011204643548 6.44439786079526 6.43170545396209 6.44057927596569 6.45421437561512 6.44087287436426 6.44942846892774
1450 6.4319 6.44902739834786 6.44068718150258 6.44255768859386 6.44571497282386 6.39005839473009 6.43326661740243 6.43582818217576 6.38317158024013 6.42061198472977 6.46788168802857 6.39658689638972 6.40068925689161 6.4474011593461 6.38025184708834 6.44056634752452 6.44445809721947 6.4320639834702 6.4407318893522 6.45447973367572 6.44101710954309 6.44973131224513
1460 6.4329 6.44839542147517 6.44054980778694 6.44374248272181 6.44536019906402 6.38990946486592 6.4331583507359 6.43588459062576 6.3828803652972 6.42026977828145 6.46815181300044 6.39624974575639 6.40061508086324 6.44782288654149 6.38048809809983 6.44057270340621 6.44452208939195 6.4315669246316 6.44072878363728 6.4541806461066 6.44106875108182 6.44940456214547
1470 6.4435 6.44929391202331 6.44086399057508 6.44210627654195 6.4458589913249 6.39021180260181 6.43339850194752 6.43590286378562 6.38332325468957 6.42078438802063 6.46820424902439 6.39698623354733 6.4011615422368 6.44789930157363 6.38080538660288 6.44106969001889 6.44457929232717 6.43214762109518 6.44077479155362 6.45458265562356 6.44106788437068 6.44985611864924
1480 6.4369 6.44983473977447 6.44120236904919 6.44244082704186 6.44799933448434 6.39170326802135 6.43472579783201 6.43648962722719 6.38522720238566 6.42294574892521 6.46874312667549 6.39955408197641 6.4033637830168 6.44860155427456 6.38238085077703 6.44311166146398 6.44534517607093 6.43427792485058 6.44174413573742 6.45634063471854 6.44173619088531 6.45179740715027
1490 6.4535 6.45013577744365 6.4416433083415 6.44754720017314 6.44749729205668 6.39187010991573 6.43504380859435 6.43739613485336 6.38490890271962 6.42247844716907 6.47026962167025 6.39921476456523 6.40361621263623 6.450468883425 6.38371551370621 6.44359810309112 6.44621419844031 6.43345938840509 6.44247621774673 6.45595213145018 6.44279921209812 6.45132439954579
1500 6.4395 6.45151384815574 6.44275912670791 6.44412658020854 6.44759443593025 6.39206446988881 6.43523470172286 6.43771999591589 6.38505060999095 6.42259747549891 6.47082655580342 6.39935546067357 6.40385838617384 6.45092116218805 6.38410936169326 6.44386555570364 6.446455288589 6.43342414215207 6.44245989468694 6.45603143551946 6.4428588707149 6.45139149743319
1510 6.4365 6.44992921128869 6.44230562010407 6.44546102645993 6.44719632661343 6.39187978819013 6.43508259391785 6.43783107939363 6.38473628275096 6.42220955003798 6.4711074424386 6.39882510568202 6.40351784092188 6.45105860812962 6.38401062884927 6.44357477411628 6.44651769179106 6.43288056981564 6.44233862735331 6.45569558495283 6.44257603397965 6.45100776107609
1520 6.4419 6.45148149093986 6.44280816811323 6.44323820129037 6.44833821853995 6.39256781238317 6.43565353988111 6.43796614187956 6.38573639518023 6.42335599219799 6.47106728482246 6.40022751653194 6.40440853106976 6.45086229805648 6.38432647283375 6.44431747333705 6.44667391647399 6.43423986178637 6.44259770175815 6.45663033291698 6.44282752466202 6.45203719723225
1530 6.4293 6.45095467501879 6.44274027574062 6.44631719261408 6.44885203379393 6.3931024287045 6.43619855673611 6.43849563015997 6.38623258730769 6.42387876346707 6.47169297803938 6.40081774681807 6.40506412582099 6.45158917979896 6.3851318641603 6.44498780217767 6.44720181578398 6.43462901508808 6.44323661231995 6.45707054995 6.44360987591743 6.45249770975113
1540 6.4332 6.45191484650969 6.44347900253534 6.44643853217363 6.44870165941119 6.39319617795944 6.43635189238191 6.43890060093999 6.386147649616 6.42373330044746 6.47227157995105 6.4005514498204 6.40507806542516 6.45219667208195 6.38552766224742 6.44507772345841 6.44755904522538 6.43426860770583 6.44348030260205 6.45695968315005 6.44378849063814 6.45234892433882
1550 6.4468 6.4514060870707 6.44351786008477 6.44609242552519 6.44824880284071 6.39294974309206 6.43615254881978 6.43896408753097 6.38576680229604 6.4232758936435 6.47240014210343 6.3998880546689 6.40460195210576 6.45220382244885 6.38528332193196 6.44465086822212 6.44755471166968 6.43370069523156 6.44330854934454 6.45658699735999 6.44346564073861 6.45192423588037
1560 6.4512 6.45182774204016 6.44354963949323 6.44481532666087 6.44857367506623 6.39307960531116 6.43623763096333 6.43890016758442 6.38603519384563 6.42359115982056 6.47216331328452 6.40020866556466 6.404672227934 6.45180441306531 6.38505552135408 6.44464588463306 6.44746327364445 6.43415254063904 6.44324499052763 6.45685510000586 6.44362013199925 6.45221776205301
1570 6.4438 6.45207359910011 6.44380199688673 6.44488625252247 6.45039297397435 6.39428072249889 6.43730303563178 6.43931171092391 6.38762481430173 6.42540258610249 6.47230451497436 6.40243575206399 6.40627752141654 6.45198143881559 6.38599973091483 6.4460774025321 6.44792479732633 6.43625048717856 6.44403398656845 6.45836108283699 6.44410592359304 6.45387476930022
1580 6.4365 6.45197775529325 6.44376400604844 6.45029192990065 6.44859620955586 6.3934836371541 6.43675967997313 6.4397658675611 6.38612359838188 6.42360444939137 6.47323940739036 6.40007338640094 6.40502577385306 6.45312925326824 6.38611789253354 6.44513933217525 6.44826267021894 6.43386674264073 6.44416746008396 6.45689771330357 6.44387884527445 6.45222715142369
1590 6.4434 6.45334087523818 6.44358445239067 6.44400321832299 6.44843189556897 6.39317855483294 6.43641364555061 6.43938068668544 6.38594765602052 6.42342915706337 6.47265206614137 6.39978534939885 6.40450011354685 6.45222570690513 6.38525320371985 6.44453624567389 6.44782108089328 6.43386161459982 6.44350587058067 6.45676163965464 6.44363674396276 6.45208038833737
1600 6.4419 6.4509003611207 6.4433224889487 6.44594082330167 6.44815873710811 6.39286321642995 6.43609693485498 6.43906628721952 6.38567196965218 6.4231398922205 6.47214951813221 6.3993621776849 6.40397705337405 6.45158455733955 6.38457283547521 6.44398046715558 6.44747013510764 6.43368343323469 6.44324022361636 6.45654055608809 6.44341125461459 6.45184117606282
1610 6.4501 6.45144559465349 6.44329056508839 6.44536251029372 6.44739148107171 6.39223636759818 6.43551696065068 6.43866478328407 6.38495801635087 6.42235161843896 6.47162212440371 6.39833021362126 6.40304591670632 6.45097619834542 6.38371363583207 6.44307648743689 6.44702175654471 6.43293242803216 6.44282037429512 6.4559057624042 6.44283431389928 6.45115105731785
1620 6.4254 6.45017355160415 6.4426481154561 6.44453386221826 6.44647247835994 6.39141826450825 6.43473410381377 6.43803215637803 6.38408935511112 6.42140805891156 6.47080611586571 6.39713379111886 6.40188950736821 6.45003827244043 6.38252941951156 6.44193033418059 6.44634564962983 6.43209402945638 6.44213863375783 6.45513525620103 6.44209732052684 6.45032407043874
1630 6.4282 6.44954085247219 6.44158191630244 6.44379181303084 6.4451381765604 6.39025874945521 6.43362572471797 6.43715403354168 6.38283717419207 6.42004414448142 6.4697324052155 6.3954450044632 6.40030118697882 6.44882964375615 6.38095973341167 6.44036989299953 6.44542166332901 6.43084639877081 6.44119810771942 6.45400723165274 6.44103003798425 6.44911724740267
1640 6.4418 6.44836942014098 6.44038773280382 6.44207810842991 6.44387841191888 6.38903596448898 6.43241868500411 6.43603272600472 6.38162616205215 6.41875541724265 6.46831331017613 6.39389590275288 6.3986898265183 6.44725251838565 6.37914267350733 6.43873867040873 6.44427637678385 6.42978482207656 6.44008640623093 6.4529329431951 6.43996867796779 6.44798416703939
1650 6.4467 6.44856717473268 6.43917852631211 6.43917852631211 6.4454188465178 6.38960582706332 6.43277150866389 6.43535394673049 6.38286700350046 6.42028899037838 6.46701736034453 6.39587966009974 6.39969355024397 6.44595274057984 6.37881115649641 6.43945110696554 6.44371749255061 6.43199782451987 6.44001504701376 6.45419256338477 6.43993747636676 6.44942651882768
1660 6.4385 6.44844229610264 6.439813319996 6.4442808547914 6.44544080320001 6.38975230124593 6.43296752983332 6.43553046689928 6.38289502716064 6.42032149204612 6.46732381495833 6.3961140332371 6.40010783816874 6.44670836824179 6.37953009338677 6.43994419337809 6.44422841876745 6.43188926894963 6.44054590758681 6.45423069867492 6.44083437794447 6.44947129890323
1670 6.4469 6.44942232972384 6.44076764118671 6.44240471407771 6.44583660128713 6.39009811899066 6.43329745787382 6.43572887152433 6.38326164597273 6.42073520216346 6.46767165502906 6.39676327210665 6.40079405671358 6.44730668783188 6.38026340323687 6.44065063518286 6.44442256206274 6.43224917075038 6.44078627547622 6.45456539362669 6.44106015619636 6.44984167346358
1680 6.4505 6.44820864522457 6.44042637367547 6.44437373733521 6.44502622637153 6.38970781007409 6.43299114771187 6.43581864835322 6.38258785028756 6.41993985024095 6.46812061139941 6.39586810395122 6.40039053045213 6.44790269619226 6.38044245131314 6.44039444981515 6.44432303473353 6.43117813245952 6.44065634103119 6.4538884922266 6.44082563860714 6.44909355729818
1690 6.4345 6.44947014328837 6.44083278897405 6.44131309139729 6.44552646315098 6.38994420553744 6.43314094428718 6.43570496474206 6.38302423934639 6.42045713233948 6.46800663888454 6.39661752018332 6.40085068184137 6.44771490877867 6.38053692282736 6.4407760193944 6.44421657371521 6.43182094322145 6.44051817283034 6.45428804606199 6.44079768717289 6.4495459805131
1700 6.4382 6.44816798202694 6.44025801503658 6.44379275196791 6.44516099995375 6.38977411347628 6.43300292053819 6.43574187219143 6.38272695742548 6.42010625877976 6.46824874019623 6.39624382323027 6.40069640725851 6.44801204624772 6.38064670623839 6.44068631479144 6.4442612093389 6.43131767295301 6.44051875063777 6.45397588559985 6.44086536286771 6.44920283512771
1710 6.4527 6.44881274288893 6.44050661668181 6.44239445799589 6.44468250317872 6.38942641785741 6.43266923674941 6.43555343474448 6.38230956378579 6.41963664579391 6.46817124177516 6.39570906245708 6.40027251328528 6.44786896668375 6.38033367906511 6.4402937668711 6.4440682938844 6.43078081762791 6.44019496180117 6.45355957534909 6.44047750963271 6.44875366207957
1720 6.4241 6.44776120559871 6.4400786780566 6.4418517523706 6.44454274600744 6.38922577422857 6.43244056946039 6.43527442598343 6.3821710344553 6.41950360563397 6.46786940962076 6.39559256203473 6.40005222420394 6.44747295191884 6.37996012656391 6.44004249286652 6.44380084127188 6.4307014413327 6.43989934107661 6.4534220571816 6.4403090787679 6.44861802178621
1730 6.448 6.44833475169539 6.44008770629764 6.44127914521098 6.44538533368707 6.38969943186641 6.43282098342478 6.43524828019738 6.38289719393849 6.42035709942877 6.4677232965678 6.39671820312738 6.4007895064801 6.4473332669735 6.38023906309903 6.44067129179835 6.44383276513219 6.4317243771553 6.44009550669789 6.45410488110781 6.44033522455394 6.44938404998183
1740 6.4434 6.44819824469089 6.44009767347574 6.4434628239274 6.44552198514342 6.3899318549037 6.43307514646649 6.43553877288103 6.38304930174351 6.42050870165229 6.46817803101242 6.39694116456807 6.40116732031107 6.447956360057 6.38083666042984 6.44109468019009 6.44414449223876 6.43172192147374 6.44046385893226 6.45421740910411 6.44087641343474 6.44950105598569
1750 6.4351 6.44904798273742 6.44066652488709 6.44270560729504 6.44589004847407 6.39027203902602 6.43339987424016 6.43580745333433 6.38340212540329 6.42089178797603 6.46856682318449 6.39744689051807 6.40167867988348 6.44841290014982 6.38138629974425 6.44160914547741 6.44442862904072 6.4320267148912 6.44070220449567 6.45451729115844 6.44109460796416 6.44982491704822
1760 6.4464 6.44819810023904 6.44054446306825 6.4441228966862 6.44521025803685 6.38995323377848 6.43315560615063 6.43593428206444 6.38284064103663 6.42022052019835 6.46894405920804 6.39660401393473 6.40122408989072 6.44880913159251 6.38141114546359 6.44126513338089 6.44451566128433 6.43111060121656 6.440611199826 6.45394352838397 6.44085936811566 6.44918499532342
1770 6.4541 6.44831553959846 6.43991465297341 6.44284240320325 6.44377195090055 6.38893412593007 6.43221869140863 6.43549825413525 6.38156802017987 6.41877462933958 6.46863009309769 6.3947854372859 6.39976772627234 6.44829632750154 6.38034732976556 6.43990865822136 6.44400437393785 6.42952329199016 6.43980833640695 6.45271424308419 6.43974275526404 6.44784657664597
1780 6.4548 6.48511262774467 6.43682843905687 6.43682843905687 6.51445513337851 6.43192559859157 6.46793174059689 6.48801607394963 6.43771898475289 6.4825843591243 6.52320689356327 6.39596777573228 6.46065519499779 6.49735326139629 6.40754624207318 6.49735326139629 6.53320762061328 6.44778800141811 6.46778822767735 6.50106487962604 6.44377281761169 6.49767459455133
1790 6.4968 6.53805123581737 6.49639572615176 6.51017134134471 6.57424870430678 6.48603448338062 6.51748197758198 6.55235984224826 6.48756838153303 6.54045451746881 6.60823930955678 6.45021977619827 6.54261335046589 6.5809885751456 6.46405934745073 6.57476775594056 6.57370357911289 6.50011449474841 6.51488682775199 6.54596723367274 6.49036518615484 6.5428537183553
1800 6.5472 6.5778011727035 6.54701559302211 6.56990991222858 6.62384206017107 6.53984868638217 6.56946370044351 6.60932280682027 6.53852980481833 6.59217557695508 6.68199353850633 6.53128655537218 6.62780155778676 6.6663340183124 6.54431672675908 6.65543812310696 6.60584639232606 6.54930179644376 6.56161516160518 6.58656037215889 6.54058625756204 6.5831237180382
1810 6.5851 6.62122455641627 6.5948459500894 6.62122455641627 6.66918354786187 6.59468600577116 6.62063280938566 6.66137018305063 6.59184073755145 6.64142412623763 6.75394121642411 6.60971672703326 6.70986491031945 6.74767796448618 6.62728344509006 6.73340890175104 6.64029675172269 6.59403286670148 6.60568615910411 6.62773882956803 6.58722405621409 6.62122567591816
1820 6.6336 6.6686692270264 6.63736416235566 6.6686692270264 6.70771236097813 6.64598678258061 6.66829892469198 6.7060675599128 6.64361018840969 6.6856712827757 6.81886734238267 6.68387264048308 6.78245476702228 6.81816106308624 6.70617084299028 6.80242855859175 6.6707325412333 6.63405888719857 6.64670969189704 6.66465490993112 6.63089947230369 6.65562663277984
1830 6.6513 6.71166434709728 6.67578900624812 6.71166434709728 6.74247704761475 6.69258279853314 6.71214273553342 6.74583428932726 6.68744439320266 6.72646257309616 6.87803384780139 6.75060083946586 6.84500009164959 6.888722544875 6.77146506839246 6.8619117747061 6.70105926959217 6.67274258881807 6.68453065480292 6.69871369645745 6.6703887097016 6.68766096264869
1840 6.7174 6.75041507437825 6.71208242688328 6.75041507437825 6.77912758935243 6.73436445078254 6.7514881349951 6.78075790911913 6.7268260139674 6.76258229037374 6.92651042830572 6.8085279840678 6.89623781522363 6.94741850739904 6.82867482896149 6.91062671883032 6.72862963984907 6.70580841328204 6.71911820735037 6.7289408974871 6.70421149800718 6.71648643897474
1850 6.7377 6.7842301345095 6.74275760923326 6.7842301345095 6.81107557312399 6.77053422062844 6.78628232592344 6.81077106861025 6.76196678101271 6.79444176127017 6.96496820722148 6.85621816866472 6.93685567303374 6.99265624254383 6.87378053510934 6.94923745420575 6.76019710131735 6.73499509147555 6.7502238201201 6.75574180881679 6.73392481155694 6.74243714278936
1860 6.7583 6.81352065553144 6.77123705113679 6.81352065553144 6.84000604789332 6.80044920702651 6.81744830151275 6.83793144838512 6.79431746044755 6.82359091809392 6.99667080340162 6.89368625374138 6.96971411880106 7.02816876547039 6.90901952941716 6.98033382205665 6.78770719903707 6.76245221147686 6.77862688310444 6.780744944565 6.76082590024918 6.76681653542072
1870 6.7743 6.83914953866601 6.79724300778657 6.83914953866601 6.86455569509417 6.826564260941 6.84467590557039 6.86275853343308 6.82256554464623 6.84856823307276 7.02052733448148 6.92365501234308 6.99459501216561 7.05468873599544 6.93708406947553 7.00380253601447 6.81221829564869 6.78713513357192 6.80428393435106 6.80245306123793 6.78432550884783 6.78830118507147
1880 6.7992 6.86158397733048 6.8219944722876 6.86158397733048 6.88845863133296 6.8504973153919 6.86982912679762 6.88772414781153 6.84986365926638 6.87300645372272 7.04276472275704 6.94573088538647 7.01660804865137 7.0775442879349 6.95842778828368 7.02428115070984 6.83359527449682 6.81140261212736 6.82834013400972 6.82451674615592 6.80749271566793 6.81003727123514
1890 6.844 6.88192747537047 6.84403374484181 6.88192747537047 6.90715445732698 6.87123715321347 6.89130211196095 6.90788702686131 6.87011600818485 6.89229220304266 7.05735605758429 6.96500706477091 7.03188507838547 7.09373028097674 6.97672951349989 7.03846924817935 6.85431604467332 6.83211413738504 6.84997429133207 6.84331027577445 6.82675791671127 6.82774907312542
1900 6.8678 6.89890457706153 6.86418458021805 6.89890457706153 6.92476438454539 6.88959313815832 6.91047222756967 6.92640553820133 6.88874432099238 6.91055591936409 7.07058085979149 6.97843148138747 7.04465140845627 7.10655843644217 6.98931825806946 7.05022179706395 6.87389750500023 6.85186354105175 6.86922387351841 6.86235773370042 6.84507484548539 6.84507484548539
1910 6.8721 6.91428550379351 6.88272055217624 6.91428550379351 6.94386133528873 6.90618375890702 6.92767467415705 6.942936753124 6.90554824296385 6.9269567303732 7.08193800783157 6.98852088382095 7.05527001026645 7.1173845252879 6.99811609839648 7.05989129600674 6.89247159419209 6.8701526267305 6.88718043102324 6.87979626879096 6.86116981580108 6.86116981580108
1920 6.9143 6.92845056119189 6.89604022314027 6.92747515003011 6.95974101816863 6.91696138415486 6.94167612177134 6.95551269564778 6.91877857045457 6.93914048610628 7.08791665349901 6.99570351765677 7.06094254439324 7.1231334022209 7.00562107655033 7.06510736226663 6.90850880182162 6.8851869773455 6.90238731132448 6.89388451391459 6.87364993257448 6.87364993257448
1930 6.8919 6.94257704994455 6.90869723926857 6.93791734903865 6.97551879026368 6.92788703644276 6.95423785384372 6.9675656321682 6.93131608878449 6.95143763654679 7.09378609356284 6.99994646592811 7.06630578903854 7.12797985229269 7.00895354476944 7.06994532579184 6.92201235999912 6.89868269900978 6.91580638322234 6.90752795565873 6.88657218036801 6.88657218036801
1940 6.9116 6.95542181737348 6.92013948750868 6.94796308187023 6.9906484700758 6.93855041832849 6.96589712294191 6.97884177882969 6.94308862619475 6.96301837800443 7.09987022519857 7.00374894437566 7.07182399441302 7.13352239780501 7.01218569117412 7.07481553819403 6.93546369883046 6.91164886016771 6.92890101625025 6.9209972968027 6.89910832640529 6.89910832640529
1950 6.9262 6.96647707908973 6.92969526672736 6.95732515114918 7.00341912467405 6.94651887026429 6.97587495437264 6.98796275795996 6.9528975934051 6.97217391724139 7.10385720477998 7.00739077430219 7.07551177808642 7.13750648834929 7.01613431878761 7.07805239734054 6.94762011704966 6.9234421264194 6.94060353062302 6.93237965169176 6.90947888632119 6.90947888632119
1960 6.9261 6.9748693888858 6.93693517572433 6.96456688385084 7.01315248939395 6.95138195035607 6.98345549890399 6.99582799904421 6.96012814914435 6.9784623760283 7.10464475630224 7.00946970736608 7.07591458208859 7.13774895079061 7.01873986915126 7.07842914583907 6.95700123591721 6.93297481139749 6.94966162805446 6.94098177780956 6.91713515973836 6.91713515973836
1970 6.9386 6.98135345354304 6.94371646813303 6.96957477692887 7.02260088671371 6.95705157738924 6.98990910227597 7.00545232969709 6.96674169683456 6.98475200848654 7.10543577466905 7.00954754886031 7.07612212329358 7.1372965275757 7.01831149717048 7.07858887347952 6.96439857938141 6.94103988356888 6.95717300723121 6.94932753799483 6.92489451761171 6.92489451761171
1980 6.9426 6.98707636525482 6.94983734470978 6.97424851674959 7.03174076195248 6.96287907224521 6.99582863102108 7.01477155094408 6.97296585648879 6.99080800812319 7.10650569345802 7.00937473027036 7.07686724208295 7.13775743733719 7.01768138011545 7.07914512146637 6.97170314864069 6.94860349112004 6.96445155709982 6.95743990009278 6.93252430216968 6.93252430216968
1990 6.9457 6.99190685339645 6.95496605370939 6.97878269802034 7.03959265026823 6.96733376888186 7.00088592663407 7.02278585731611 6.97816704420745 6.99560698770359 7.10710784102231 7.00945950545371 7.07713187788427 7.13807638703659 7.01786035596579 7.07925002962723 6.97838269277289 6.95525430738926 6.97104825809225 6.96437517818064 6.9389473359175 6.9389473359175
2000 6.9727 6.99545099775493 6.95903085672855 6.9824271100238 7.04593600076065 6.97031989571825 7.00479871213064 7.02928324765712 6.98213295187429 6.99903965134174 7.10665660953522 7.00917585617676 7.07629958239943 7.13719698219001 7.01783558247238 7.07840184443817 6.98361896423623 6.96082930039987 6.97631323936209 6.96989594757557 6.94399488103017 6.94399488103017
2010 6.9795 6.99847984622791 6.96351646606252 6.98543373096734 7.05291436161473 6.97469203811884 7.00864129402489 7.03641277737916 6.98641006300971 7.00326371253282 7.107212929748 7.00855480347574 7.07683864061534 7.137590902403 7.01681412728131 7.07874784274772 6.9882102401033 6.96581985925511 6.9812277623713 6.9759846113883 6.94982333287969 6.94982333287969
2020 6.9758 7.0010527324155 6.96676125200465 6.9885623415038 7.05834862240404 6.97719139831141 7.01171725185961 7.04198374379426 6.98960235875845 7.00600176136196 7.10711231902987 7.00850559956208 7.0765318248719 7.13747165739536 7.01710501720756 7.07836092844978 6.99267961665988 6.97070888651162 6.98566156765819 6.98064757148922 6.95412314101309 6.95412314101309
2030 6.9877 7.00385267886519 6.97165502811596 6.99174327972531 7.06574941465631 6.98256619910523 7.01558390304446 7.04950477416068 6.99414237227291 7.01079557678849 7.10950780028105 7.00875777639076 7.07925326173753 7.1403591055572 7.0167524824515 7.08065175433084 6.99701719895378 6.97556124105304 6.99050088541955 6.98709241746739 6.96044708078727 6.96044708078727
2040 6.9922 7.00712194939703 6.97584333747253 6.99608403996006 7.07222652756795 6.98640034862235 7.01939019140974 7.05607186252251 6.99820881843194 7.01459549121559 7.11233017288148 7.010816720929 7.082183395423 7.14406877368689 7.01925341355801 7.08317428098992 7.0022950906083 6.98124047413468 6.9957616234161 6.99265213469416 6.96570056007802 6.96570056007802
2050 6.981 7.00849828668684 6.97710416744649 6.99901733352989 7.07425338573754 6.98478828395903 7.02077837375179 7.0581942214258 6.99906612214446 7.01421919412911 7.11089110737294 7.01229504122958 7.08007884021103 7.14221688282862 7.0222070928961 7.08140712920204 7.00504635678232 6.98500442004949 6.9983152433373 6.99400431241095 6.96655571506918 6.96655571506918
2060 6.9759 7.00939894401282 6.98082896690816 6.9997683567889 7.07954962277785 6.98858942622691 7.02294677668437 7.06361930952221 7.00194829781354 7.01751253395155 7.11181007397175 7.01158968281373 7.08125955357403 7.14264438809827 7.02024751317874 7.08250557723269 7.0063229861781 6.98719882431626 7.0004176498279 6.99839044858515 6.97105968784541 6.97105968784541
2070 7.0089 7.01105826248974 6.98320256370306 7.00188551542535 7.08365620849654 6.99062594461441 7.0250009001419 7.06784476106241 7.00358715829626 7.01958258322626 7.11267541281879 7.01223191576824 7.0821100499928 7.14369848940894 7.02097255316004 7.08326598986238 7.0099172914438 6.99075322475657 7.00344664275274 7.00174563185871 6.97429208704084 6.97429208704084
2080 6.9842 7.01244534338638 6.98583104579896 7.00389446156472 7.08754913186282 6.99255957716703 7.02691398441792 7.07183984800428 7.00503826747835 7.02154546727985 7.11367238342017 7.013001320526 7.08312218803912 7.14486136296764 7.02178868809342 7.08418130905181 7.01341947253793 6.99388936484605 7.00604401353002 7.00486718231067 6.97733119159564 6.97733119159564
2090 6.9921 7.01343030642718 6.98771496885642 7.00556604039297 7.09042052781209 6.99338203186914 7.02827952393144 7.07480860450491 7.00626249696314 7.02263212442771 7.11390451755375 7.01368992252648 7.08323114085198 7.14504039298743 7.02273477552831 7.08432446084172 7.01540434938669 6.99651844280586 7.0079978332296 7.00701888299733 6.979386994306 6.979386994306
2100 7.015 7.01411708472297 6.98968305317685 7.00666168966889 7.09332962569594 6.99463089039549 7.02948959713429 7.07781721166149 7.00710728753358 7.02393313007429 7.11416846720874 7.01389598309994 7.08347439777851 7.14514679983631 7.0228060083501 7.08458673124388 7.01799666434899 6.99857253015041 7.00952078915387 7.0092064438574 6.98158546128124 6.98158546128124
2110 7.0073 7.01559042143449 6.99292677378654 7.00841204892844 7.09801145482063 6.99824209652841 7.03166887006909 7.08258435766399 7.00829840143025 7.02702328030393 7.1166203930229 7.01462485105544 7.0862744525671 7.14806609963253 7.02290790107846 7.08707469779626 7.02350284410641 7.00128291644901 7.01202944843471 7.01307239083946 6.98557144775614 6.98557144775614
2120 7.002 7.01636437642574 6.99330653771758 7.01026298279315 7.09868476298079 6.99648610364646 7.03217939904332 7.08333628374711 7.00958321041241 7.02618919722736 7.11576754926145 7.01600953043997 7.08494679555297 7.14712535691634 7.02554409329221 7.08597659283876 7.02160592038184 7.00372193187848 7.0134007660225 7.01317433773726 6.98543988822773 6.98543988822773
2130 7.0012 7.0167090566121 6.99587160544842 7.01056940129399 7.10197640549392 6.99892177862674 7.03336664885283 7.08671640302241 7.00996160205081 7.02824063026905 7.11673183763027 7.01576970424503 7.08614155685902 7.14784693005309 7.02441119349375 7.08709233897924 7.0257007513307 7.00478526005149 7.01425682383776 7.01571109290421 6.98819496431947 6.98819496431947
2140 7.0073 7.01727001734078 6.99661556862295 7.01153836629167 7.10330819744244 6.99868281914294 7.03393149172515 7.08813529944047 7.01066596736014 7.02835886411369 7.11641483803093 7.01625229984149 7.08563041396439 7.14744188704714 7.02529922933877 7.08668547226861 7.02579105179757 7.00652449651808 7.01531202659383 7.01646957349032 6.98893094652891 6.98893094652891
2150 7.0157 7.01792904282361 6.9989314930141 7.01226142005995 7.10639080006257 7.00101990573108 7.03517489719391 7.09129525602981 7.01119847107306 7.03032299406454 7.11772516082227 7.01637289908528 7.08717474876344 7.14887203265354 7.02482349520549 7.08806995303184 7.02940171623603 7.00795633943379 7.01651121173799 7.01886718540639 6.99138964352384 6.99151694172248
2160 7.0184 7.01829360319674 6.99919049519301 7.01323237127066 7.10685373215005 6.99984831089154 7.03538503853232 7.09183066683635 7.01186560391635 7.02972346469015 7.11695757976919 7.0170070607923 7.08609991861135 7.14799383759126 7.02620046447217 7.08716218145192 7.02810553167015 7.00944867156446 7.01721404224634 7.01882406652719 6.99140246362612 6.99141302666813
2170 7.0224 7.01820555979013 7.00053711151332 7.0131285645552 7.10852171773836 7.00077896003425 7.03579304280132 7.09357532024756 7.01188004910201 7.03052036947012 7.11688629277796 7.01652125114203 7.08609114316106 7.14763281628862 7.02525278806686 7.08718339781836 7.02986847629771 7.00991893458366 7.01736369436979 7.0199113737084 6.99253502035141 6.99269413407147
2180 6.9941 7.01882681111246 7.0014348436892 7.01348917055875 7.10990553041175 7.001330784183 7.03622614558041 7.09503099771962 7.01210400364921 7.03105204258487 7.11690041294694 7.01641305670142 7.08610800791532 7.14763902771845 7.02508233487606 7.08719623597711 7.03087832117081 7.01089967240766 7.0179369154498 7.02078064886853 6.99343107327446 6.99368603080139
2190 6.9861 7.01838980813324 7.00128461375833 7.01343292461708 7.10969011658058 6.99997541046888 7.03583814789355 7.09488609445095 7.01203538901731 7.03010358975083 7.11537781815231 7.01602504095808 7.08432027173787 7.14576985680684 7.02509777316824 7.08562678461149 7.02940632063896 7.01129592190683 7.01770080889016 7.02016100457311 6.99294752068445 6.9931110762991
2200 7.0216 7.01773341889679 7.00143589096516 7.01245462441817 7.10989146441221 6.99963080250844 7.03534632543474 7.09516441706568 7.0113638503924 7.0297395349592 7.11388205529004 7.01464157135785 7.08275972221792 7.14377847962454 7.02341239918768 7.08422659470886 7.02944766998291 7.01089510411769 7.01694245469943 7.01996498340368 6.99288966771588 6.99311335141584
2210 6.996 7.01762529668212 7.0018109240979 7.01181184976921 7.1106251895614 7.00006489839405 7.03516807184368 7.09596843609959 7.01078580823168 7.02992360273749 7.11311880779266 7.01337765372545 7.08206722001731 7.1429049792476 7.02180826132 7.08353665652871 7.03036342252791 7.01091018128023 7.01669963112846 7.02032674502209 6.99331847305223 6.99368516409025
2220 7.026 7.01784748169407 7.00259757279605 7.01193250318244 7.11183459467441 7.00097241718322 7.03541735963523 7.09722717152163 7.01062555695325 7.03052511832491 7.11329825311154 7.01283386471123 7.08239407845587 7.14338539000973 7.02112460679561 7.08372030900791 7.03169878965989 7.01153941356763 7.01707489899546 7.02115508613735 6.99414815034717 6.99468087073788
2230 7.0193 7.01856818811968 7.00393725542724 7.01285107253864 7.11362540045381 7.00239642358571 7.03617587633431 7.09904300358519 7.01099730380625 7.03163199873269 7.11457296852022 7.01322735156864 7.08388435214758 7.1452665865384 7.02151592687517 7.08494735530391 7.03354381905496 7.01273785839602 7.0180308091566 7.0225136558488 6.99545876204222 6.99616950128973
2240 7.008 7.01939035391808 7.0051203161329 7.01422211927921 7.11502800992504 7.00309233846143 7.03695212449878 7.10045588719472 7.01176472235099 7.03232426619902 7.11590008383989 7.0144149444513 7.08529228828102 7.14714857755229 7.02307255813852 7.086161220368 7.03430919721723 7.01415561725572 7.01907546692714 7.02347231059521 6.99640481336415 6.99717853362113
2250 7.0133 7.01939172621071 7.00512551639974 7.01487170122191 7.11468836749718 7.00166697782278 7.03680037782341 7.10013594438881 7.01218912190571 7.0314206295535 7.11538980765641 7.01524487453699 7.08453265208006 7.14651168931648 7.02456996414065 7.0855471916385 7.03243995407969 7.01469866595417 7.01904473479465 7.02276615769416 6.99584780700505 6.99646694571897
2260 7.0266 7.01891841164604 7.00491187210381 7.01406562374905 7.11410749046877 7.00048835901171 7.03613571871817 7.09960038913041 7.01175401485711 7.03051341772452 7.11396479009092 7.01463983793557 7.08291981098801 7.14443501331285 7.02389970752597 7.08419526671246 7.03118900100142 7.01376312350482 7.01802129339054 7.0218620515801 6.99516427887604 6.99570844707638
2270 7.0017 7.01811822058633 7.00457313250005 7.01279070971906 7.11366777901724 6.99983133779839 7.03539428345114 7.09922125717625 7.01093903553858 7.02986463026702 7.11241330492497 7.01329979417473 7.08127887400985 7.1423067679964 7.02221433354542 7.08276071532443 7.0306281847246 7.0128380177021 7.01697822459042 7.02117007301748 6.99466702141613 6.99522388332337
2280 7.0014 7.01781866354868 7.00501356621087 7.01203564180806 7.11437864466012 7.00069842812419 7.03528482505679 7.09998320460692 7.01032202748954 7.0303350196816 7.11215823905915 7.01213681227714 7.0811819107011 7.14201734064519 7.02051023499295 7.08261169517785 7.03192028852552 7.01279905181378 7.0167031160295 7.02161879465356 6.99519176084176 6.99591537436098
2290 6.9995 7.01799707964808 7.00541947592795 7.01226557305083 7.11499126498401 7.00114622887969 7.03542201820761 7.10062337912247 7.01026370505244 7.03060306815803 7.11237762531638 7.01194608165696 7.08148876255751 7.14258256270364 7.02037948800623 7.08279587129504 7.03240104236081 7.01322077900916 7.01703701649606 7.0219887900278 6.99559413148835 6.99640503004193
2300 7.0046 7.01804386399314 7.00513559191674 7.01238703900576 7.11444677176699 7.0000528547205 7.03502947028726 7.10009638263658 7.0101758963801 7.0297471909076 7.11159206000715 7.01189875561744 7.08056152608991 7.14183206308261 7.02080652380735 7.08193136304617 7.03091331463307 7.01287389593199 7.01680090993643 7.02124737281725 6.99497188705951 6.99570386072993
2310 7.0164 7.01778011295944 7.00545627503842 7.01196982593089 7.11469954445958 7.00023202919215 7.03483254629374 7.10036928830668 7.00980088130385 7.02977135048062 7.11132767699659 7.01133956442401 7.08036557714641 7.14149650141969 7.02003188266978 7.08172181757167 7.03125646001846 7.01250868552551 7.01636192074418 7.02125591353327 6.99508053291217 6.99588395608217
2320 7.0207 7.01756495191902 7.00508369758725 7.01167258012295 7.11417603287473 6.99938438569754 7.03434686303884 7.09986778757349 7.00947604519129 7.02904315061495 7.11045616283268 7.01092930309474 7.07939681077004 7.14052737391368 7.01981813003495 7.08083493734151 7.03016187607497 7.01205189264193 7.0159198438935 7.02056541560218 6.99451830822975 6.99528195296973
2330 6.9867 7.01727606626228 7.0053637175113 7.01121511914954 7.11444409940764 6.99969401825219 7.0341635536328 7.10015647460893 7.00906092666835 7.0291418292895 7.11026313903928 7.01030541552603 7.07929461108148 7.14031622141227 7.01893847239763 7.08070090407506 7.03064136595652 7.01178956807032 7.01555791976675 7.0207631521374 6.99467021741346 6.99552112913132
2340 7.0065 7.01702329356968 7.00483047348261 7.0109306573309 7.11370002789423 6.99862680793554 7.03359853019565 7.09943087487668 7.00872592475638 7.02823904129863 7.10927172983438 7.0099122536853 7.07817734819651 7.13924525534734 7.01883396147937 7.07967728210613 7.02922871708125 7.01127986969426 7.01509807533771 7.0200324604772 6.9939353547059 6.9947232673578
2350 7.0237 7.01707175716758 7.00603057950735 7.01082795206085 7.1151918544434 7.0005291666612 7.03406037889421 7.10093203662708 7.00851944888383 7.02954817236215 7.11043120877445 7.00953954983875 7.07967238879949 7.14071364458278 7.01782380964607 7.08093724536896 7.03175458418951 7.01170585821941 7.01529245336726 7.02141724820063 6.99517135701701 6.99619447340444
2360 7.009 7.0179055874534 7.00639300921559 7.01183010487259 7.11562943523005 7.00060536501557 7.03443761491776 7.10136347820982 7.00903476282582 7.02968395710737 7.11127022127062 7.01048157456517 7.08052620761096 7.14206100121886 7.01923109574616 7.08165320293978 7.03152329871059 7.01241612799838 7.01604419888556 7.02177442347258 6.99543454829976 6.99645082128048
2370 7.01 7.01843522018567 7.00698230056465 7.01246098029986 7.116040509101 7.00069734473526 7.03471944049001 7.10176602942124 7.00942991087958 7.02984538205713 7.11195719818771 7.01127694454417 7.08122817140818 7.14293432103097 7.02022272162885 7.08229251074418 7.03148124516383 7.01261382842064 7.01631562392414 7.02205989645422 6.99567843720317 6.99668629586324
2380 6.9975 7.01907586416975 7.00794767232239 7.01308835276961 7.11706579226628 7.00160242589936 7.03530067864805 7.10278627482802 7.00988462726772 7.03063912695274 7.11320854850858 7.01208932372928 7.08260021125525 7.14439371813834 7.0209163794443 7.08354647925496 7.03251571907848 7.01313091189787 7.01679285674542 7.02292933412269 6.99647465583682 6.99754753588885
2390 7.013 7.0199371583648 7.00874309647083 7.0139838639982 7.11786872791126 7.00209888887405 7.03590755701065 7.10358507553861 7.01055918132514 7.03119826397672 7.11439832622558 7.01324564278498 7.08382173226774 7.14580708927289 7.022197125718 7.08468770309165 7.03290810449049 7.01377357820794 7.01746107297763 7.02358249124885 6.99707357129082 6.99814681247249
2400 7.0341 7.02024782013893 7.00852677981556 7.01431828810275 7.1172250504382 7.00082933761924 7.03574385694414 7.10294840398058 7.01092852666602 7.03041129026189 7.11397436002642 7.01399058100954 7.08315645924211 7.14512513205782 7.02338182956353 7.08420109895617 7.03109647958726 7.01345352706313 7.01733027182147 7.02286330156773 6.99642503662407 6.99732405081019
2410 6.9945 7.020370152805 7.00968499480188 7.01418456179649 7.11850314240903 7.00235225743055 7.03627594535798 7.10424193424359 7.01100790296123 7.03160980731621 7.11500022099912 7.01401085843891 7.08438148321211 7.14605424639955 7.02270741995797 7.0853489314653 7.03310024351627 7.01370962214842 7.01742403913289 7.02400174470618 6.9975088047348 6.99854522874951
2420 7.0074 7.02128428026661 7.01056420102716 7.01508624834195 7.1196139591299 7.00332927561924 7.03706866103411 7.10535914295912 7.01169623411447 7.03252741967887 7.1163722608462 7.01498923086375 7.08583791905642 7.14775509478524 7.02369599429518 7.08667366332933 7.03403961393982 7.01470736917853 7.01837214889377 7.02498798975721 6.99841793055087 6.99949518027157
2430 7.0198 7.02221299736574 7.01140184123069 7.01610557286814 7.12041263344511 7.0037948439531 7.03777647513151 7.10615631858632 7.01250868552551 7.03311656657606 7.11753101752698 7.01621364091337 7.08699772301316 7.149137535166 7.02511768946797 7.08775952599198 7.03431450582296 7.01542682970688 7.0191663813144 7.02563444792852 6.99903647340089 7.00008598836511
2440 7.0222 7.02283060127869 7.01187257371843 7.01674876281619 7.12071273217723 7.00369300539419 7.03816826467961 7.10646022723615 7.01312905208021 7.0332647200115 7.11803414334357 7.01715362525731 7.08741461107135 7.14957883558795 7.02624260830134 7.08821779950708 7.0339486634396 7.01567118807882 7.01951465474069 7.02579825633392 6.99922825129703 7.00019696350396
2450 7.0013 7.02324864495173 7.0125780043602 7.01706433595344 7.12140265230089 7.00424761024118 7.03863524141908 7.10716177573428 7.01354792635143 7.03385281963274 7.11868482673168 7.01768109121174 7.08808190642297 7.15011872440204 7.02658741488308 7.0888925521858 7.03452699450403 7.01595194831863 7.0197841296792 7.02635161528364 6.99978744249046 7.00075640748814
2460 7.0104 7.02364103036374 7.01288489232957 7.0173832314834 7.12165793484449 7.00424815193564 7.03892114775628 7.10743316465989 7.01394601761177 7.03402002265677 7.11890883544832 7.01816431878507 7.08823473648727 7.15022496874258 7.02711444748193 7.08910059897229 7.03432898712158 7.0161700886786 7.02003735378385 7.02651132486761 6.999972268641 7.00088538493961
2470 7.0111 7.02381224192679 7.01318730229139 7.01745320035145 7.12189339137077 7.00433457025886 7.03911453267932 7.10768767077476 7.01416477189213 7.03420259174705 7.118958526887 7.01832823552936 7.08823831167072 7.15010240134224 7.02720198530704 7.0891617382206 7.03430683181807 7.01622561236098 7.02010764766857 7.0266637576893 7.00015364600346 7.00103352031857
2480 7.0119 7.0239085371457 7.01339664914459 7.0174484153837 7.12208433866873 7.00442470821738 7.0392532786876 7.10789887744561 7.01429539248347 7.0343541578576 7.1189048269093 7.01833052870259 7.08814842650294 7.14990533289686 7.02712564250082 7.08911896241456 7.03429774940759 7.01627348009497 7.02015248191357 7.02679073087126 7.00030412872508 7.00116049350053
2490 7.0159 7.02400551851094 7.01365875703841 7.01746578571945 7.12237530082092 7.0046725153774 7.03942618755996 7.10820811275765 7.0143998311758 7.03460196501762 7.11894137322903 7.01827894133329 7.08818222823739 7.14987322847173 7.02697783213854 7.08916488004848 7.03449413170665 7.01639124447107 7.02025000497326 7.02702176355943 7.00054440633208 7.0013994890973
2500 7.0114 7.02434763467684 7.01432269388437 7.01777525576577 7.12322198732197 7.00558288709074 7.03991342367232 7.10906575954333 7.01465628739074 7.0353608789593 7.11963253924996 7.01844518736377 7.08897422165424 7.15070927970484 7.0269635675177 7.08986243806407 7.03551627304405 7.01689747600257 7.02068776632473 7.02777744539082 7.00126444466785 7.00218041389063
2510 7.013 7.02467378891259 7.01423977851868 7.01817578465119 7.12303302623704 7.00505267655104 7.03998326614499 7.10888508638367 7.01497747609392 7.03507661576197 7.11946363891661 7.01884291749448 7.08868383730948 7.15054604910687 7.02771175590903 7.08962033675239 7.0346031928584 7.01700480373204 7.02089779932424 7.02753586771712 7.00105818547308 7.00187917760015
2520 7.0293 7.02451640861482 7.01421056313068 7.01795529694855 7.12285652412474 7.0047537153773 7.03985972369462 7.10872284889221 7.01491913560033 7.03488129879534 7.11900103184581 7.01863701942936 7.08815449348092 7.14985073009506 7.02748092184216 7.08917578616366 7.03418092396855 7.01668404838443 7.02061136934906 7.0273136465922 7.00088536688313 7.00166203034669
2530 7.0217 7.02433663827926 7.01425855726004 7.01765476486087 7.12294505505636 7.00488648469001 7.03981508807093 7.10882947241887 7.01476793061942 7.03496612814814 7.11872837896645 7.01824143802002 7.0878880520314 7.14943452818319 7.02691055368632 7.08894164776057 7.0343318942152 7.0165598559007 7.02043614924699 7.02737400941178 7.00095970541984 7.00174899036437
2540 7.0152 7.02456424023584 7.01491043237597 7.0178341560103 7.12386922192201 7.00600761166215 7.04026278048754 7.10976331755892 7.01487245959416 7.03581960388646 7.11945890811831 7.01820274297893 7.08877354191244 7.15036877056584 7.02659481804073 7.08969801573828 7.03568663595244 7.01708546203747 7.0208424381502 7.02823106033355 7.0017582352832 7.00265065885335
2550 7.0224 7.02503762702644 7.01503281921148 7.01842359181121 7.12401186813042 7.00590555642545 7.04050636243075 7.10990708326921 7.01525321663171 7.03583894237876 7.11973979475349 7.01873241182417 7.0890121402666 7.15085264817253 7.02744448386133 7.08989826212451 7.03531396821886 7.01747604180127 7.02129807541892 7.02831944681331 7.00183947139606 7.00268819827959
2560 7.0197 7.02549494354799 7.01587172336876 7.01892319661379 7.12499092670158 7.00692356282845 7.04108153361082 7.11088301806897 7.01561440044269 7.03669359178841 7.12075832479447 7.01919974969327 7.09016222983599 7.15207814161107 7.02775184129924 7.0909214146249 7.03651793833077 7.01800601760671 7.02178383089975 7.02918000069261 7.0026573578082 7.00357803977281
2570 7.0213 7.02564941675216 7.01513761903346 7.019185918428 7.12392005091906 7.00525104506314 7.04071881499886 7.10981788424775 7.01585527391359 7.03555337911472 7.11982187952101 7.01965419523418 7.08893735031784 7.15092913543061 7.02884880869836 7.0898882949464 7.03418482416868 7.01763353043795 7.02162311015278 7.0280950047411 7.00167066134512 7.00238372987881
2580 7.0186 7.02517482017726 7.01538206768781 7.01849347039685 7.12411300248653 7.00563127846271 7.04060386743397 7.11002871173248 7.01550896864384 7.03579008153826 7.11953171185404 7.01901246786118 7.08870218269527 7.15029871141538 7.02772529827058 7.08971090806648 7.03482037622482 7.01719443290681 7.02109759429842 7.02824606527016 7.00184714540094 7.00261140406132
2590 7.0278 7.02489628088474 7.01486626622081 7.01810800061747 7.12357883757725 7.00500699365139 7.04026010812819 7.10951581735909 7.01527141756564 7.03528301940858 7.11870844461024 7.01856499212235 7.08777465732396 7.14928025360033 7.02734687051922 7.08889143268392 7.03397612734884 7.01690466248244 7.02080720995367 7.02774712855741 7.00138441193476 7.00209468171373
2600 7.0181 7.02450458161905 7.01481343295425 7.01760411642864 7.12354667898268 7.00513075277954 7.04007358466834 7.10950111938268 7.01491853973642 7.03528536675125 7.11827707525343 7.01789227982611 7.08737351451814 7.14873559787497 7.02645639704913 7.08850924918428 7.03417951556295 7.01666225421056 7.02050328324735 7.02773089578003 7.0013699667491 7.00211772178486
2610 7.0303 7.02432658081874 7.01466056677699 7.01740493537486 7.12345834667236 7.0051006706804 7.03993891942501 7.10942349456623 7.01471206386387 7.03519255643338 7.11796198964119 7.01748452834785 7.08706785438955 7.14845445844904 7.02604095350951 7.08819448858872 7.03410485200956 7.0166044915244 7.020413975887 7.02766343676299 7.00129335309565 7.0020575395301
2620 7.0287 7.02379857316986 7.01369960080087 7.01691029610485 7.12220535321161 7.0036111914739 7.0391967618987 7.10818212947995 7.01430599163845 7.03397973864526 7.11647001864016 7.01689144513756 7.08537509530783 7.14671464417502 7.02579466309398 7.08667023259774 7.0321931219697 7.01583129490539 7.01975628658384 7.02648721946403 7.00019385778904 7.00083576572686
2630 7.0032 7.0226868355684 7.01281075241417 7.01563117491454 7.12107223673537 7.00258930292726 7.03825085502863 7.10706936265901 7.01339204474166 7.03298459174857 7.11470810323209 7.01546805265546 7.08351516931504 7.14450351960585 7.02423386078328 7.08498346826807 7.03109373500198 7.01466941445321 7.01858382503316 7.02545971535146 6.99923585307598 6.99984491627291
2640 7.0274 7.02189327123761 7.01262932088226 7.01465025652573 7.12108850562572 7.0030944871828 7.03786379627883 7.10710249630362 7.01257479030639 7.03310038796812 7.11413054859638 7.01409424327314 7.08308401663601 7.14388593374938 7.02239726376534 7.08450578403473 7.03192982234806 7.01430740004405 7.01803434822708 7.02556164419279 6.99929453664273 7.00003367873654
2650 7.0289 7.02150184281915 7.01193418243527 7.01433343749121 7.120386559885 7.00242574731261 7.03735099218786 7.10640468549728 7.01211991140991 7.03241806962341 7.11328084666282 7.01343095646054 7.0821948793456 7.14316562456638 7.02197893118858 7.08361659257486 7.03104348381236 7.0140276870802 7.01776032305509 7.0249691568464 6.99868848887831 6.99941645400971
2660 7.0119 7.02074816525728 7.01104284225404 7.01363183482364 7.11923210064694 7.00125651787221 7.03651429092139 7.10525163466483 7.01144683798403 7.03132619415224 7.1118888002336 7.01252453911677 7.08070431675017 7.14164339090139 7.02127756325528 7.08221941810474 7.02964697743207 7.01315767160431 7.0169521510303 7.02392968128622 6.99768709443882 6.99836639735103
2670 7.0269 7.01972420021519 7.01012857034057 7.01252939631045 7.11812574387714 7.00031180272996 7.03557015358657 7.10415161572024 7.01051987236366 7.03033624752238 7.11037425862998 7.01122344318777 7.07914019204676 7.13989099125937 7.01993385402858 7.08075655415282 7.02864646776021 7.01212912021577 7.01590478478745 7.02295959678665 6.99674821154028 6.99742332534865
2680 7.0127 7.01894638113678 7.00976549059898 7.01165163460374 7.11784561561421 7.00044520401955 7.03504164035618 7.10387484596297 7.00969613565132 7.03014553495869 7.10974090946466 7.01002685817704 7.07862590732425 7.13928595465794 7.01845818803087 7.08019564759359 7.02900972806662 7.01165226658061 7.01529411456361 7.0227938202247 6.99653711320832 6.99731877831742
2690 6.9878 7.01836257895827 7.00881980040669 7.01115520774201 7.11675283731893 6.99936427077651 7.03426990631223 7.10277838414535 7.00908402090892 7.02910405512899 7.10860223159194 7.00929208575189 7.07741283674538 7.13819436809048 7.01801282490045 7.07902695984766 7.02767652771249 7.01105298999697 7.01473111345246 7.02184863561392 6.99559357173741 6.99634287963063
2700 7.0152 7.01792750802264 7.00899877625704 7.0107040845938 7.11704273413867 7.00010411707312 7.03411451222748 7.1030573929064 7.00854064719379 7.02942425072566 7.10878908006847 7.00858623981103 7.07781000712514 7.1386038710475 7.01698306372762 7.07927873943374 7.02878633327037 7.01091884839162 7.0144634080492 7.02219838967174 6.99586134936661 6.99676173584536
2710 7.0192 7.0183457322605 7.00948875695467 7.01128738119081 7.11780585524067 7.00108978431672 7.03449738187343 7.10379453073069 7.00866973298416 7.03008614718914 7.10997636599094 7.00897727098689 7.07920974561572 7.14039633802325 7.01739617798105 7.08043045408651 7.02996536738053 7.01160779346526 7.01506309993193 7.02296600683779 6.99650251698866 6.99753077947348
2720 7.0213 7.01906335102767 7.00987563513964 7.01228195028007 7.11817929940298 7.00129887837917 7.03487884311378 7.10413238556683 7.00917540476471 7.03030260829628 7.11109442336112 7.01007990812138 7.08039082010835 7.14202427433431 7.01888096250221 7.08144948970899 7.03005193015561 7.01218901356682 7.01571719599515 7.02330279634148 6.99676745975018 6.99780684502795
2730 7.0121 7.02034543348104 7.01189120800793 7.0137570926398 7.1206144326888 7.00402056803554 7.03633625400811 7.10652317213267 7.010098921597 7.03250688945875 7.11434191777557 7.01170004403219 7.08404967729747 7.14606096341088 7.02012955018133 7.08470259968936 7.03344288332015 7.01374441698939 7.01712803922221 7.02554311824217 6.99883077395707 7.00009758062661
2740 7.0157 7.02135728262365 7.0109515125677 7.01518048512191 7.11902688872814 7.00123887668923 7.03611824004352 7.10490464324877 7.01113050647453 7.03074006268755 7.11395077826083 7.0138375884369 7.08317993266881 7.14565732881054 7.02367999625206 7.08406152234972 7.02949941986054 7.01368338607997 7.017512588121 7.02393582049012 6.99734248647839 6.99823200295493
2750 7.0161 7.02127949529886 7.01222825030237 7.01483452292532 7.12021031056345 7.00275751711428 7.03659482283145 7.10608250368759 7.01118788997456 7.03195347633958 7.11511961045861 7.01404379346222 7.0845594117865 7.14650042207167 7.02300248093158 7.08540853591263 7.03169989110529 7.01357176090777 7.01726790473238 7.02498515488952 6.99837755625695 6.99940150324255
2760 7.0054 7.0211568556726 7.01077051439136 7.01468068169802 7.11828193244711 7.00013098511845 7.03580026539415 7.10416893188655 7.01126193960756 7.03009764916822 7.11343829918653 7.01439009873197 7.08242347440869 7.14426965204999 7.02403765904903 7.08364770389348 7.02821773464978 7.01282651572302 7.01675455894694 7.02315124828741 6.99669523382187 6.99741649999842
2770 6.9947 7.02025464548916 7.01108437216282 7.01334641601145 7.11850362993404 7.00085625983402 7.03556704787165 7.10441744324937 7.01059198995307 7.03052064031735 7.11303535073251 7.01322883220017 7.08213280116022 7.14333255674318 7.02198998175562 7.08344057798758 7.02944539486617 7.01215988846123 7.01591852577031 7.02340096943453 6.99696431151778 6.99779348323122
2780 7.0044 7.01998309405521 7.01059995286167 7.0129506540373 7.11810315521807 7.00054417159781 7.03531165698916 7.10403690288961 7.01033519066498 7.03022469457611 7.11244179805368 7.01271871852502 7.08148323727399 7.14264583261684 7.02145682800934 7.08285246030986 7.028990714591 7.01208222753182 7.01579334018007 7.02309673576802 6.99666504338384 6.99747774758562
2790 7.02 7.01994075160474 7.01106573787332 7.01287960178032 7.11873211665824 7.00150903777406 7.0355662894994 7.10466940340027 7.01023878710717 7.03089231494442 7.11293152596057 7.01240561912581 7.0821291898638 7.14331785876676 7.02083938660473 7.08337662192807 7.03021853731573 7.01238173040003 7.01599044473842 7.02373721724376 6.99724852054566 6.99817044840753
2800 7.0101 7.02059398095682 7.01180352573097 7.01368381943554 7.11975140507147 7.00265950652957 7.03624998013675 7.10567375910282 7.01069041583687 7.03182160985097 7.11424795184285 7.01300904870033 7.08361281877011 7.14514373023435 7.02144902760908 7.08464180351421 7.03150401438773 7.01329040480405 7.01684337878227 7.0247067239359 6.99812870182097 6.99914201353863
2810 7.0143 7.02135876325518 7.01213291207701 7.01469263508916 7.12003416958079 7.00265343955159 7.0366975281015 7.10593411551788 7.01135406377912 7.03197792481631 7.11506020463258 7.01409545305744 7.08439925079048 7.14628063857183 7.02296091490984 7.08534230473638 7.03124750400335 7.01384849455208 7.01751737308875 7.02492374479398 6.99833032049984 6.99929309212416
2820 7.0018 7.02217220777273 7.01336266684532 7.01560288040713 7.121450899221 7.00414185342565 7.03762227277458 7.10732874402404 7.0120343959108 7.03326732014492 7.1168616637364 7.01513166039437 7.08639210860431 7.1484080532901 7.02379371597618 7.08714228320867 7.03305842470378 7.01470883175358 7.01832968004793 7.02619038895518 6.99953156408295 7.00059101011232
2830 7.0189 7.02308501711115 7.01361018510163 7.0166707768701 7.12161528543383 7.0038386670351 7.03809838609397 7.10747736692801 7.01288550624996 7.03329861202836 7.11762184163183 7.01654151051491 7.08703975850344 7.14930026018247 7.02566765379906 7.08779464584962 7.03239914643019 7.01525801965594 7.01902077384293 7.02625903970003 6.99962000473216 7.00057022710144
2840 7.0347 7.02407734719664 7.01543952341378 7.01766164438054 7.12378433839977 7.00623122313619 7.03942304573208 7.10963168580458 7.01372648690268 7.03533123021573 7.12011193884909 7.01773208271712 7.08982215405256 7.15210609304532 7.02630230303109 7.09033912919089 7.03541028149426 7.0164684901014 7.02009668738395 7.02821748185903 7.00148901313543 7.00260515651852
2850 7.0238 7.02575746674091 7.01663486252725 7.01950311664864 7.12521154079959 7.00726900138706 7.04074774148315 7.11104052476212 7.01518155045435 7.03651869670302 7.12237907462567 7.01996166101098 7.0921286168471 7.15485356735811 7.0288510838151 7.09247972514108 7.03630434820429 7.01803449267894 7.02172626683488 7.02945153407008 7.00266846254468 7.00376270341501
2860 7.0392 7.02701995791122 7.01753421978652 7.02089303241298 7.1259929892309 7.00751644741744 7.04168169496208 7.11181016425416 7.01644335547835 7.03712093454972 7.12380084202439 7.02191392785311 7.09346338811517 7.15632892639563 7.03111085254699 7.0938152547814 7.03631137217581 7.01884795525298 7.02270642685145 7.03003293473646 7.00328364688903 7.00427393659204
2870 7.0048 7.0272515864633 7.01704575583339 7.02108349218592 7.12501505016163 7.00582175629213 7.04150149127096 7.1108471217826 7.01697017139941 7.0361463720426 7.12293109739572 7.02272397775203 7.09222092158347 7.15479896455631 7.03233692379296 7.09291058891639 7.03402264084667 7.01831505429745 7.02242705696076 7.02897242337465 7.00239803061262 7.00311958569288
2880 7.0365 7.02604272304475 7.01573832207918 7.01948455458507 7.12312863530964 7.00363210088015 7.04036375233531 7.10901016363502 7.0163031649515 7.03451182705909 7.12021764149517 7.02152293279022 7.08910737015307 7.1508555010967 7.03101172246039 7.09031291117892 7.03144096115231 7.01660478042811 7.02083523361385 7.02714855617657 7.00080571974069 7.00129353366047
2890 7.0179 7.02445853758976 7.01504419479519 7.01729641591758 7.1224619538784 7.00348685453832 7.03951484488696 7.10840729381144 7.0150670543015 7.03417189572752 7.11819090972096 7.01915020270646 7.08704687275738 7.1479559189789 7.02776036395878 7.08850345305353 7.03160699050501 7.01542666719854 7.0194450289458 7.02660436991975 7.00034809625894 7.00088067219779
2900 7.0207 7.02348076102883 7.01436386266351 7.01606174978614 7.12203473751247 7.00350801673532 7.03896773348004 7.10802686179057 7.01416681227461 7.03394823008403 7.116786512658 7.01728634040058 7.08565999048203 7.14635113107786 7.02552645210922 7.08717400844768 7.03172854674235 7.01504852835089 7.01889786336944 7.02632736542821 7.00007538921014 7.00067053085938
2910 7.0225 7.0225972754173 7.01329231879115 7.01520146675408 7.12091034231707 7.00249864133075 7.03816089763492 7.10692789012194 7.01338328734785 7.03295734451711 7.11498404239118 7.01578729125857 7.08375066195428 7.14445483933017 7.02420489818603 7.08534970789403 7.03045886909217 7.01438641520962 7.01825218162686 7.02536157837138 6.99915115011856 6.99970600775629
2920 7.0089 7.02164037214965 7.01265098866075 7.01423024469614 7.12029573578015 7.0022149017714 7.03749165218323 7.10632641064748 7.01249232635275 7.03245931062847 7.11367014441639 7.01419346364215 7.08247468259186 7.14309684742615 7.02249213252217 7.08407100200281 7.03025026255473 7.01371372096986 7.01751305758953 7.02486679464951 6.99866295701265 6.99927039512619
2930 7.0258 7.02086356423423 7.01178900831938 7.01351020636037 7.11944886871427 7.00154426597059 7.0367680567205 7.10548429243639 7.01171745048091 7.03168799188361 7.11235577697307 7.01291818848252 7.08114662833512 7.14181691369414 7.02133642738685 7.08274941196665 7.02949423765019 7.01310956913605 7.01688266968727 7.0241497175768 6.99795113437623 6.99857108563185
2940 7.0049 7.02007926287875 7.01105873195827 7.01276873498037 7.11869493836164 7.00099589060992 7.0360630594343 7.10473003706709 7.01093246297911 7.03100090662763 7.11120644577593 7.01171940058097 7.08001239235699 7.14069428803399 7.02018693368137 7.08161123967543 7.02894196208939 7.01246410407126 7.01620529881865 7.02351434608549 6.99731319886446 6.99796404476091
2950 7.0245 7.01931982529908 7.01023961770534 7.0120507189706 7.11782199773565 7.00027722456679 7.03530735954642 7.10385455047712 7.01016526111215 7.0301903511472 7.11003869696707 7.010636896424 7.07883619311452 7.13953636195138 7.01920401102304 7.08045064123347 7.02817544636875 7.01178317607567 7.01550752412528 7.02276724108309 6.99656605774909 6.99723248638958
2960 7.0083 7.01872029592469 7.00986877367646 7.01145926084369 7.11752161009982 7.0002806372419 7.03483850493282 7.10354773473367 7.00949151959643 7.0299315475896 7.10952025925368 7.00971294623613 7.07841981063783 7.13914580024406 7.01817840284109 7.07996633027121 7.02834994421154 7.01139488948509 7.01503635828197 7.02256204722077 6.99631713108718 6.9970702669546
2970 7.0002 7.01831014293432 7.00922043763101 7.0111478587538 7.11682491879538 6.99964046272635 7.03428976844251 7.10284013731405 7.00900713640824 7.02924709858 7.10884433290362 7.00918636504933 7.0777357949838 7.13860546001792 7.01786378669739 7.07926736385003 7.02760975484177 7.01100136651471 7.01465366920084 7.02197076965868 6.99570541358739 6.99646537480503
2980 7.0147 7.01803088138253 7.00922968254983 7.01090396985039 7.11690774387866 6.99999456839636 7.03411321216077 7.10290813802555 7.00861590661109 7.02932775688544 7.10896281953901 7.00877978724241 7.07799396656454 7.13893797013536 7.0173308496289 7.07941526449472 7.02819666273519 7.01088499248773 7.01446263162047 7.02210380981863 6.99577437129244 6.99663561131805
2990 6.9982 7.03269209479541 7.01479371527582 7.02767235666513 7.14684512031451 7.00799487196654 7.04989555254579 7.13252037138864 7.01491079350561 7.05740394337475 7.15288272039592 7.0091775354296 7.11602662366629 7.18120689461008 7.01691836735234 7.11364705017582 7.08002250398695 7.02247180092335 7.03048947482929 7.05020103210956 7.02035056152195 7.02624553345144
3000 7.0472 7.06904075020924 7.04473728508502 7.05492318135872 7.17918839659169 7.0338541738689 7.07412045391649 7.16427910517156 7.03681633975357 7.08471285577118 7.20920937453955 7.038411666058 7.16835643938929 7.24587159882113 7.05758920288086 7.16008326626197 7.11118040832877 7.05518212936819 7.06135739206895 7.08068167392164 7.04682786457986 7.05668803997338
3010 7.0762 7.10189428461343 7.07544182727486 7.08632992208004 7.21221702470258 7.06702450925112 7.10176864761114 7.19664905087277 7.06636812001467 7.11177284150571 7.26627229979634 7.08844379443675 7.22551881974936 7.31294196813926 7.1152610649392 7.21216632210091 7.13841962270439 7.08884999305755 7.09432054737583 7.11213241828978 7.07770444893092 7.08740319937468
3020 7.1306 7.1433736352399 7.10546491783112 7.12021363295615 7.24474931623414 7.09581170583516 7.13049979687482 7.22871960204467 7.09912788710743 7.13879635314643 7.3199011349529 7.14803134090453 7.28141822141409 7.37415142005309 7.17465255412459 7.26501266155019 7.16470715213567 7.1210213355124 7.12671718055755 7.14282016795129 7.11040751866996 7.11819798786193
3030 7.1504 7.18063842238486 7.1365706750527 7.1538528951779 7.27421373923495 7.12567459928244 7.15826532159001 7.25808038083836 7.13228031045944 7.16403108133376 7.3650124386102 7.20941861305386 7.3303699221313 7.42402557227016 7.2334528740868 7.31324401697144 7.18726092609018 7.15112636638433 7.15688205061108 7.17043315150589 7.14004286433011 7.14670187824219
3040 7.1845 7.21272453824431 7.1674175023213 7.18659128339589 7.30197272750363 7.15528044065088 7.18491993930191 7.28605799699202 7.16394495191425 7.18895841597021 7.40385099261999 7.26604612430185 7.37259608885646 7.46408943915367 7.28629610782117 7.35653233819827 7.21034509114921 7.17782919490337 7.1849565217346 7.19668081222475 7.16771110071987 7.17476179584116
3050 7.1996 7.24121329729259 7.19821561320126 7.21758407926559 7.32814043411985 7.18374240387976 7.21054158178717 7.31270326144621 7.19397689014673 7.21344986712933 7.43769714601338 7.31642342039198 7.40866015605629 7.49661364138126 7.33266537047178 7.39466826032102 7.23338639011979 7.20389405179769 7.21185735763609 7.22525754245371 7.19486685803533 7.20243187399209
3060 7.2468 7.26771147364378 7.22867614009231 7.24689823622257 7.35315436764434 7.20605071801692 7.23533392616361 7.3383665782921 7.22248789478093 7.23763121626526 7.4669799208045 7.36055093467981 7.43984760080278 7.52389611908793 7.37306046546251 7.42832467620075 7.25674945560098 7.22958745074272 7.23812719171494 7.25342637675256 7.22178896447271 7.23006215565652
3070 7.2577 7.29260489820689 7.25826695846766 7.27400152140111 7.37588408396021 7.2272764377147 7.25876849531382 7.36188193214312 7.2486564681083 7.26027700605244 7.49080891574919 7.39911084105819 7.46548787757754 7.54552070647478 7.40829451229423 7.45665435764194 7.28095691441 7.25384698444605 7.26308699190617 7.27941377133876 7.24718919837475 7.25600794810802
3080 7.2909 7.31555909270793 7.28600908198208 7.29926160088927 7.39703250385821 7.2481707848534 7.28086497080326 7.38389166429266 7.27091765482724 7.28192911151797 7.51080069157481 7.43174388775975 7.4867402125299 7.56277548074722 7.43801591514796 7.48061090357602 7.3056870361492 7.27635619500279 7.28658609492332 7.30412096134573 7.27160076765716 7.28099244956672
3090 7.3142 7.33677022276819 7.31208307545632 7.32260758493841 7.41649038562179 7.26839707826823 7.30157311949879 7.40426361934841 7.29190878470987 7.30234868151695 7.52717228719592 7.45915507207066 7.50408772489429 7.57640624684095 7.46298651311547 7.50054735434055 7.32908527565748 7.29765699355304 7.30870127692819 7.32725698462129 7.29449284785986 7.30468825989962
3100 7.3189 7.35506822834909 7.33551045812666 7.3427721612975 7.43229464657605 7.28574105156213 7.31984425703436 7.42105672548711 7.31005136009306 7.31974541585147 7.53741753512621 7.48146493906528 7.51536984825134 7.58388249713182 7.48306199879199 7.51455535645783 7.35008796168864 7.31568086562306 7.3276739449054 7.34586642840505 7.31324956031144 7.32433540970832
3110 7.3487 7.37185765096545 7.35538775585592 7.3607559479773 7.44696893288195 7.30296382974833 7.33635286524147 7.43670952866972 7.32697237835079 7.33633217251301 7.54491964229941 7.49739505369961 7.52362166056037 7.58851160132885 7.49652000046521 7.52532417014241 7.36630271870643 7.33198034365475 7.34438720528036 7.36362884261459 7.33119987027347 7.34313852731884
3120 7.3361 7.38993233397603 7.37320210050792 7.37770011464506 7.4617953992188 7.32091847326607 7.35212462452799 7.45246821506321 7.34244685571641 7.35298086290807 7.5525403444469 7.50744316095859 7.53154686722159 7.59388362142444 7.50651534668356 7.5351440795809 7.38248934372515 7.34874441497028 7.36108136189729 7.3822246356979 7.34957385753095 7.36261414054781
3130 7.3756 7.40698848694563 7.38975483875722 7.39334659805894 7.47526120129228 7.33761205207557 7.36688377629966 7.46685092529655 7.35695639467984 7.36822818972915 7.558941439569 7.51504031745344 7.53815481740236 7.59878805086017 7.51576936597377 7.54320073743165 7.39951776193827 7.36473783563078 7.37725242222846 7.39920437363535 7.36663159947097 7.38056827848405
3140 7.3888 7.42319446851313 7.40551894209534 7.40874816334993 7.4888125910908 7.35458283399791 7.38114088564366 7.48126425932348 7.37107613030821 7.38338393407315 7.56594323773682 7.52153097272664 7.54523050269485 7.60471779957414 7.52374931988865 7.5512576841861 7.41495677637309 7.3808525236249 7.39331590203941 7.41669720456749 7.38389720763266 7.39890109696239
3150 7.4153 7.43724537283182 7.41912150396407 7.4223956136331 7.49980761638284 7.36896626649052 7.39389822358638 7.49314448559284 7.38372946291417 7.39617384590954 7.57014368104935 7.52931411098689 7.54972194427252 7.60808923368156 7.53180857787281 7.55673797094822 7.43051770817488 7.39469505614042 7.40751635014266 7.43066757697612 7.39847326667607 7.41396034746617
3160 7.4181 7.44887028044462 7.43097681228816 7.43462801352888 7.50969758497179 7.3825264678523 7.40530739235133 7.50389769847691 7.39518189501017 7.40799621921033 7.57285258671641 7.53414328100532 7.55274373266101 7.60974616870284 7.53745967895538 7.56075503262877 7.44189321965724 7.40678639879823 7.41968111045659 7.44340353604406 7.4110867305696 7.42772603159398
3170 7.428 7.45906468132138 7.44133083246648 7.44539047133178 7.51848690263927 7.39512375313789 7.4155150827989 7.51353270953894 7.40554624349624 7.41879500665516 7.57438478755951 7.53709464911372 7.55451760146022 7.61027341797948 7.54134695064277 7.56345678792894 7.45218057530373 7.41760317049921 7.43040290506184 7.4548583515957 7.42154518944025 7.44014556887001
3180 7.4406 7.47047659467161 7.44827477766573 7.45701956804842 7.52926748915017 7.40977037691325 7.42609863697738 7.52506278450787 7.41642325162143 7.43113942896575 7.57928676131368 7.53811021789163 7.55925562235713 7.61460740703344 7.54394961196929 7.56853037048876 7.46218263853341 7.43061698271334 7.44264440542459 7.46964429918677 7.43279957804084 7.45542879197747
3190 7.4458 7.48062238749862 7.46222131551802 7.46715409363061 7.53723097555339 7.42122194229811 7.43554983305186 7.53381620588899 7.42610665405542 7.44082593711466 7.58170141854882 7.54359577714652 7.56178656333685 7.61693727102876 7.54893291211873 7.57144504782558 7.4753537588194 7.44152577024698 7.45369750036299 7.48021990851313 7.44387036833167 7.46684034419805
3200 7.4423 7.48928213185072 7.46827117595077 7.47701466626674 7.5454021115005 7.43300993605703 7.4444461895451 7.54272057946026 7.43536962936074 7.4506699700132 7.58453411945701 7.54650344856829 7.56472153615952 7.61940241418779 7.55226397193223 7.57470510955155 7.48355681862682 7.45188982982934 7.46375178293884 7.4913931151703 7.45343900376558 7.47862732679397
3210 7.4637 7.49565874238312 7.47824832123518 7.4846113171801 7.55066976512969 7.44148095405847 7.45168813892454 7.54875960600376 7.44298960924894 7.45797360033542 7.58391947680712 7.54821639479697 7.56444635537267 7.61831295828521 7.5555055077076 7.57507822869718 7.49214014794678 7.4591420352906 7.47120051515102 7.49837515954673 7.46124626548588 7.48641927661747
3220 7.4798 7.50066898280382 7.48027165839076 7.49128260949999 7.55616572491825 7.44808868756145 7.45815272063762 7.55496460773051 7.44999075738341 7.46547614086419 7.58348128210008 7.54809324958921 7.56417088568211 7.61709551803768 7.55515752318501 7.57539140032232 7.49602409724146 7.46579274322093 7.47739143282175 7.50639050416648 7.46742526587844 7.49459214598686
3230 7.4882 7.50490676692128 7.48568123596907 7.49661252187938 7.56048122413456 7.45375842293352 7.46368602123112 7.55997123685479 7.45609926526994 7.47182198315114 7.58204167489708 7.54649575650692 7.56282972241938 7.61509666547179 7.55380834284425 7.57458521451056 7.50109999103099 7.4713191101253 7.48260585594177 7.51287307013571 7.47301938070357 7.50110158000141
3240 7.4729 7.50776691368222 7.48821535488963 7.50041189461201 7.56355638748407 7.45828626637906 7.4680963530913 7.5637059673816 7.46056149145961 7.47697234187275 7.57929095041752 7.54342225435376 7.5601822810173 7.61178944021463 7.55104194533825 7.57247260610759 7.5039424424395 7.47514650651813 7.48616428297758 7.5177182020843 7.47717020480335 7.50582623910159
3250 7.4741 7.50952929855883 7.4890937666297 7.50277093788236 7.56572836560011 7.46179933553189 7.47144792506844 7.56649316595495 7.46345370653272 7.48119907542318 7.57561696189642 7.53958431297541 7.55656477317214 7.60753937768936 7.54713047796488 7.56934782354534 7.50490398622304 7.47719671171904 7.48820358206332 7.52133679331839 7.47992121818662 7.50921760756522
3260 7.4807 7.51103954271972 7.48835171744227 7.50473281077296 7.56830820353329 7.46514975189418 7.47441583291441 7.56961245934665 7.46614578355849 7.48555451557785 7.57297161504626 7.53746953779459 7.5537788746655 7.60450039952993 7.54445703522861 7.56677484707534 7.50511936394125 7.47880879443884 7.49015577667952 7.52536866131425 7.48237588858604 7.51308415041119
3270 7.485 7.512346904248 7.48953261137009 7.50682194574922 7.57115419401228 7.46853245324642 7.47729251941294 7.57293658547103 7.4687831133306 7.48984394123405 7.57158689954877 7.53610522612184 7.55213992390037 7.60313894078136 7.54313927316666 7.56504063031077 7.50678749398142 7.48107972207665 7.49269899606705 7.52959871725738 7.48533209583163 7.51719445576519
3280 7.4957 7.51333531607688 7.49159307265282 7.50899125150591 7.5738369538933 7.47147659876198 7.47999738042802 7.57605457879603 7.47119625382125 7.49373641318828 7.57085091733933 7.534289682962 7.55118567493558 7.60268680647016 7.5425073685199 7.56383200162649 7.50904115962237 7.48354017055035 7.4954104296416 7.53348620562255 7.4883221770376 7.52095273194462
3290 7.4765 7.51398170202225 7.49376548412442 7.51074886947125 7.57580366592109 7.47368288419396 7.48222100008279 7.57843442313373 7.47301966960728 7.49684826730937 7.56973741020262 7.53351462652534 7.54998621894419 7.60184421879053 7.5414691208005 7.5624266295135 7.51084854125232 7.48537889823318 7.49744214500487 7.53636231431365 7.4903231241554 7.52361916876584
3300 7.4941 7.51604198274016 7.49362796595693 7.5140165149197 7.57992386622727 7.47573048926145 7.48521714826673 7.58288296250999 7.47610754472017 7.50164291333407 7.5719863089323 7.53189344333857 7.5519320576787 7.60445706397295 7.54153264350444 7.56384702461958 7.51264111656696 7.48849104125798 7.5011669805795 7.54192544421554 7.49426608203352 7.52926102492958
3310 7.5131 7.5190272609219 7.50064782060683 7.51687370041758 7.58237391416729 7.47897372234613 7.48784906109422 7.58569695690274 7.47837652225792 7.50485588375479 7.57297522634268 7.53450982759148 7.55288081747294 7.60604979014397 7.54306007743627 7.56443364360929 7.51763806741685 7.4919984767884 7.5046210411489 7.54528785008192 7.49724641273916 7.53250888047367
3320 7.4989 7.52059557472914 7.50170939730108 7.51985511451215 7.58512853884697 7.48108250277489 7.49039148599655 7.58878540982306 7.4807481328398 7.50834504612535 7.57435438044369 7.53590869937092 7.55428149490058 7.60766598974168 7.54410287538916 7.56559063075483 7.51945375502855 7.4945967323333 7.50758938235044 7.54904179270566 7.50004090613127 7.53620251444727
3330 7.5033 7.52320098064095 7.50526587423682 7.52288347546011 7.58783693893254 7.48310388983041 7.49291520438343 7.59182121004164 7.48312754382193 7.51178170024604 7.57591980521381 7.5375470001027 7.55587501555681 7.60940923474729 7.54545017785579 7.56701803177595 7.52240497868508 7.49745615683496 7.51063081619144 7.55274987186491 7.50293095442653 7.53986451346427
3340 7.5 7.52515418642014 7.5093146430999 7.52354044250399 7.58734305803478 7.48336946456879 7.49389350458235 7.59198342947662 7.48339709098637 7.51255357874185 7.57315940245986 7.53668660873175 7.55349502676725 7.60647072285414 7.54513697011769 7.56503398552537 7.52409434314817 7.49781158062816 7.51063912217319 7.55237646381557 7.50263685044646 7.53904381024092
3350 7.4912 7.52419062031061 7.50417612943053 7.52419062031061 7.58859906692803 7.48386233430356 7.49488372205943 7.5938146456629 7.48429868724942 7.51488568174094 7.57205947379768 7.53648769852519 7.55245425114036 7.60475506815314 7.54416083669662 7.56426304596663 7.52079643503577 7.49723102861643 7.51043927302957 7.55428467284143 7.50317572809756 7.54073902500421
3360 7.4743 7.52610959099978 7.50557095655799 7.52610959099978 7.59140258856118 7.48532657054812 7.49671919957548 7.59705137841403 7.48625564877689 7.51834082569927 7.57373966556788 7.53486214566976 7.55386684584618 7.60645829999447 7.54373950674385 7.56550128728151 7.52248031032831 7.49934378147125 7.51267820458114 7.55812600883842 7.50589582878351 7.54458801694959
3370 7.5232 7.52794485183805 7.51022533982992 7.52794485183805 7.59305612896383 7.48658806861192 7.49844229354709 7.5992157728076 7.48773165784776 7.52065913354605 7.5746904476881 7.53664793174714 7.55473579598963 7.60780040219426 7.54490891674906 7.56618649466336 7.52625758192688 7.50186641646922 7.51503118087351 7.56041780976951 7.50799998675287 7.54676252297312
3380 7.5085 7.52977000104636 7.51140652266145 7.52977000104636 7.59463404881954 7.48775105050951 7.5000227413103 7.60126966153085 7.48912966291606 7.52291308809072 7.57551288433373 7.53795233201236 7.55558300612867 7.60877364657819 7.54590866804868 7.56693432192504 7.52751351859421 7.50349395553768 7.51679436023533 7.56268519833684 7.5096629165262 7.54883049575239
3390 7.4926 7.53052411196381 7.51383093039691 7.53052411196381 7.59484256507456 7.48812893656641 7.50088591337949 7.60201864440739 7.48960490952432 7.52403193994612 7.57444617959857 7.53871817964315 7.55470033305883 7.60762460428476 7.54644332048297 7.56622347433865 7.52846820091456 7.50395981277526 7.5171076040864 7.56321764788032 7.50991455166042 7.54898852608353
3400 7.5204 7.53197599757463 7.51164161805809 7.53197599757463 7.59672823961079 7.48912890454382 7.50218778573722 7.60427072107792 7.49097214634717 7.52657609827071 7.57541848504543 7.53787042780966 7.55560806852579 7.60841273361445 7.54609573320299 7.56711185325682 7.52771799019724 7.50481944577396 7.51823468969762 7.56610993517935 7.5114987551719 7.55154626288265
3410 7.5287 7.53272310257703 7.51568569223583 7.53272310257703 7.59716426753998 7.48960328444094 7.50307508126646 7.60517116172612 7.49155212055147 7.52780661141127 7.57492937105894 7.53895786138624 7.55517601302266 7.60797764462233 7.54679083553702 7.56676242421567 7.53001188568026 7.50585884910822 7.51896178811789 7.56694176119566 7.51217890673876 7.55204967760295
3420 7.5233 7.53547758280486 7.51345058865845 7.53547758280486 7.60058221514523 7.49155316782743 7.50515627139062 7.60880181469023 7.49398606210947 7.53151266824454 7.57844345137477 7.53799740099162 7.55842589089274 7.61163025426865 7.5466315773651 7.56967016786337 7.53046864245087 7.50832442562282 7.52190463356674 7.57187522545457 7.51549855485559 7.55677859803289
3430 7.5017 7.53589309857041 7.51834656766057 7.53589309857041 7.59953277240694 7.49167414625734 7.50576954174787 7.60831847877801 7.49390675804019 7.53138439499587 7.57663274735212 7.54056644114852 7.55691174653172 7.61006771853566 7.5485315887481 7.56837147344649 7.53509803555161 7.50946126173437 7.5222921256721 7.5705433793366 7.51521564589441 7.55517734920234
3440 7.5138 7.53732887779921 7.5157488899231 7.53732887779921 7.6014371534586 7.49267729217559 7.50694675215334 7.61048713450134 7.495282084167 7.53388268985599 7.57783046992123 7.54053903140873 7.55808440670371 7.61090120574832 7.54857972732931 7.56956204564869 7.53184440193325 7.50964977140725 7.52303807505965 7.57343357208371 7.51658346052468 7.55781359558553
3450 7.5162 7.5390340597406 7.52094561769068 7.5390340597406 7.60301420660317 7.49390802199394 7.50838679271191 7.61237735927105 7.4967017570138 7.53598504217714 7.57928343892098 7.54154593307525 7.5594614662528 7.61250982162356 7.54950840831548 7.57084716159105 7.53528047824651 7.51181799377501 7.52498456382752 7.57579637110233 7.51856411215663 7.55999532420188
3460 7.502 7.5409403186664 7.52259164659679 7.5409403186664 7.60454561296105 7.49524701847881 7.50991624896973 7.61421861486137 7.49819257239997 7.53802744697779 7.58082531803846 7.54323681428284 7.56099359486997 7.61421810927987 7.55095942721516 7.5722871299237 7.537366363056 7.51383020813763 7.52699901719391 7.57806000392139 7.52045910383761 7.56212122217566
3470 7.5341 7.54117194721848 7.52258940759301 7.54117194721848 7.60371970947087 7.49533347291499 7.5103550214842 7.61385170714557 7.49817083239555 7.53813520806283 7.5790694334954 7.54306011354923 7.559525747329 7.61233221806586 7.55089583228529 7.5711419878304 7.53852580588311 7.51387231585383 7.5266999296248 7.57709037083387 7.51992347635329 7.56093014439195
3480 7.5265 7.54158753520995 7.52186173136532 7.54158753520995 7.60439480522275 7.49571655923873 7.51092466738075 7.61480646169186 7.49877153544128 7.53958102669567 7.57870425920188 7.54341012039781 7.55920340301097 7.61150869803131 7.55061256219447 7.57103256554902 7.53598533108085 7.51335366146266 7.52640098650754 7.57831106124818 7.52021469129622 7.56190837236494
3490 7.5126 7.54221055606753 7.52309477241337 7.54221055606753 7.60520207442343 7.49629870022088 7.51169322348386 7.61587251639366 7.49951806263626 7.54103052885085 7.57891566449404 7.54279276927561 7.55933637094498 7.61164787739515 7.55085220782459 7.57121053023636 7.53708583755046 7.51413254587352 7.52702862982452 7.57967237554491 7.52114185553789 7.56306456502527
3500 7.5223 7.54335967058688 7.52418126705289 7.54335967058688 7.60645143853128 7.49721871409565 7.51276223944873 7.61733350247145 7.50061149096489 7.54276474561542 7.58000410923362 7.54283596038073 7.5603111320734 7.61286322309077 7.55112814698368 7.57207384675741 7.53828839925677 7.51546699212492 7.52836863747239 7.58158282357454 7.52259850805998 7.56482398863882
3510 7.5389 7.54406632906944 7.52475864112377 7.54406632906944 7.60671282416582 7.49774213539809 7.513505444251 7.61787136895955 7.50115636336803 7.54362611203641 7.57996106258035 7.54421634232253 7.5603164767921 7.61294693294168 7.55184191972017 7.57208583626151 7.53989109260589 7.51633579781651 7.52907247914374 7.5820787267983 7.52316829840839 7.56516987860948
3520 7.5249 7.54581578550488 7.52589706620574 7.54581578550488 7.60861409950256 7.49902956257016 7.51485296339542 7.61991001801193 7.50269513677061 7.54586656033248 7.58200476744771 7.54404783923179 7.5622480147928 7.61506040805578 7.55227458914369 7.57383594273031 7.5402085255608 7.51780841226876 7.53081030720472 7.58485451367497 7.52511738730967 7.56785863324255
3530 7.5231 7.54753079017252 7.52812451383472 7.54753079017252 7.60975548584759 7.50025805338472 7.51620134925097 7.62127595476806 7.50398530852795 7.54741443420202 7.58346842588484 7.54636101903766 7.56371326220036 7.61679549153149 7.5540719313696 7.57517587815225 7.54356370883435 7.51993199901283 7.53276892992854 7.58651701009274 7.52682199144363 7.56947866081446
3540 7.5274 7.54844466484338 7.52885255119205 7.54844466484338 7.60982540054619 7.50088779125363 7.51700840177387 7.62163824002445 7.50458240027726 7.54812622072548 7.58328482757509 7.54784537020326 7.56371051761508 7.61658307507634 7.5550140824914 7.57530667930842 7.54460390665382 7.52063049596548 7.53335807682574 7.58672675418854 7.52720659451187 7.5696065729335
3550 7.5355 7.5498975616172 7.52977224005014 7.5498975616172 7.61118498142064 7.50199747041613 7.51816235543042 7.62317210206389 7.50587856678665 7.54997375997156 7.58451779639721 7.54818125688285 7.56494305308163 7.61764580738545 7.55589917512983 7.57656637172401 7.54440882442147 7.52156957748532 7.53449267393351 7.58879241573811 7.52859939931333 7.57161055354029
3560 7.5227 7.55151455570012 7.53173963822424 7.55151455570012 7.61238797648251 7.50325268482417 7.51947766181082 7.62457841311395 7.5072274582237 7.55164319007844 7.58586249873042 7.54943661574274 7.56627099899948 7.61906873039901 7.55707985237986 7.57786903856695 7.54692170891911 7.52341314430535 7.53622768518329 7.59061229245365 7.53027814656496 7.57340767908841
3570 7.539 7.55215577749163 7.53223684151471 7.55215577749163 7.61215620347858 7.50378231755644 7.52017095849663 7.62464500541985 7.50768313160539 7.55213382080942 7.58522589939833 7.54970851024985 7.56580824747682 7.61835997736454 7.55689939589799 7.57761364768445 7.54821816433221 7.52399817432463 7.53660174326599 7.59045151753724 7.53045538899303 7.57317525605112
3580 7.5228 7.55193440502137 7.53171024227142 7.55193440502137 7.61152769345045 7.50376267210394 7.520323716335 7.62429254288971 7.50764875206351 7.55236003241688 7.58357279235125 7.54780932946503 7.56433296066523 7.61630421076715 7.55524664998055 7.57648865662515 7.54672763784975 7.5231308131516 7.53568302945793 7.58982748551667 7.52977032606304 7.57240164413303
3590 7.5376 7.5515004716441 7.53104749715328 7.5515004716441 7.61129360921681 7.50369492418319 7.52039637561888 7.62425852447748 7.50766745857895 7.55289349312335 7.58228262059391 7.54684395770729 7.5630622176826 7.61463254165649 7.55389913083613 7.57547048771381 7.54514986244589 7.522282158494 7.53479826183617 7.58979368378222 7.52937402239442 7.57218706090003
3600 7.5328 7.55159284860641 7.53107682088018 7.55159284860641 7.61184794321656 7.50401705182344 7.52081232473999 7.62492798660696 7.50814573867619 7.55397673759609 7.58229265999794 7.54698815677315 7.56292989978194 7.61456046018004 7.55394867782295 7.57533744755387 7.54485575846583 7.52243664975464 7.53494950293005 7.59080954146385 7.52992698410153 7.57305543323606
3610 7.5232 7.55074859973043 7.53011094354093 7.55074859973043 7.61084049985558 7.5035688899383 7.5206048918739 7.62407254271209 7.50761863385141 7.55359863486141 7.5804176748991 7.54479035788775 7.56110677289963 7.61270757621527 7.55189406684041 7.57364606076479 7.54531352639943 7.52187725993991 7.53407434135675 7.58950210770965 7.52902741016448 7.5715638955906
3620 7.5416 7.54873024616391 7.52776251748204 7.54873024616391 7.60947059067339 7.50227684030682 7.51960506834835 7.62238693399727 7.50626548108459 7.55253648035973 7.57703836816549 7.54091449789703 7.5578623842001 7.60899675247073 7.54838403117657 7.5707089933902 7.54218527699262 7.51935708062351 7.53143860055506 7.58710153453052 7.5267290366739 7.568884747006
3630 7.5311 7.5466818466112 7.52547880585492 7.5466818466112 7.60906128633767 7.50104697719961 7.51859643325955 7.62144821360707 7.50516165222228 7.55214068227261 7.57464263412356 7.53904839658737 7.55539550761879 7.60624971151352 7.54604875023663 7.56838418520987 7.53841551689059 7.516884353742 7.52900075879693 7.5859389859885 7.52504508915544 7.56741588830203
3640 7.5306 7.54502830620855 7.52375961208344 7.54502830620855 7.60901549509913 7.50005271507055 7.51781003735215 7.62092045874894 7.50430606387556 7.55196445100755 7.57329323710501 7.53810328420252 7.55384871713817 7.60491360406578 7.54478790220618 7.56674270653725 7.5368218517825 7.51551003877819 7.52753580029309 7.58534478327632 7.52410434643924 7.56654859935492
3650 7.5383 7.54396521276981 7.52269839651883 7.54396521276981 7.60923650643975 7.49935176243633 7.51729838887602 7.62075874489546 7.50373865698278 7.55197008462995 7.57292011795938 7.53629128011316 7.55326289263368 7.60480786530674 7.54455634588003 7.56588596257567 7.5360824027285 7.51486910589039 7.52687457191944 7.58520199261606 7.52370277027786 7.56618869755417
3660 7.5066 7.54306087192148 7.52176112064719 7.54306087192148 7.60908519311994 7.49862394175678 7.51677901222557 7.62037139724195 7.50307417844236 7.55166767466813 7.57252446432412 7.53584896852821 7.55275832229853 7.60474120077491 7.54426628655195 7.56511783982813 7.53585510773212 7.51432849481702 7.52627437445521 7.58463032439351 7.52312640736997 7.56543740344793
3670 7.5149 7.54073310247809 7.51916091500223 7.54073310247809 7.60693495500833 7.49677813593298 7.51528054089099 7.61835658274591 7.50109280455113 7.54972732510418 7.56942922216654 7.53323782065511 7.54982710522413 7.60167521011829 7.54106089985371 7.56228903912008 7.53425833690912 7.51199292497337 7.52364867305756 7.58137076824904 7.52042508542538 7.56193126798421
3680 7.5242 7.53994432311505 7.51792433488369 7.53994432311505 7.60807439125329 7.49615807633847 7.51472461792082 7.61929905888438 7.50080368416011 7.5503683302179 7.57008770595491 7.53199203173071 7.55025800511241 7.60223221647739 7.54154679978639 7.56246353696287 7.53037135412544 7.51066230669618 7.52274151539803 7.58241667191684 7.52029847337306 7.56278541181237
3690 7.5089 7.53854537910968 7.51689395979047 7.53854537910968 7.60699851382524 7.49498216599971 7.51379564803094 7.61861392372847 7.4995648650378 7.54923264972121 7.56894039708376 7.53263108674437 7.54908548939228 7.60141685797274 7.54087744599581 7.56116072566807 7.53202576123923 7.51015354725719 7.52175750935078 7.58067068232596 7.51913671931624 7.56087843062729
3700 7.5011 7.53771044737846 7.51600651980937 7.53771044737846 7.60712490919977 7.49419533673674 7.51313153062016 7.61909733186662 7.49891266490519 7.54905244603008 7.56901493424177 7.53136669964343 7.54907732786238 7.60157171036303 7.54022795433551 7.56096051539481 7.52968874687702 7.50912432777882 7.52092004971206 7.58048498946428 7.51853616072238 7.56055695302039
3710 7.5084 7.53701332271844 7.51531221196055 7.53701332271844 7.6069496890977 7.49346556595713 7.51253667787462 7.6192738520354 7.49823215220869 7.54863729139417 7.56904794149101 7.53137738908082 7.54905963250995 7.60180767247081 7.54000882086903 7.56076940558851 7.52986548372358 7.50873394663632 7.52041526269913 7.57995636789501 7.51803621284664 7.55993010418862
3720 7.5135 7.53593029492349 7.51415573039651 7.53593029492349 7.60613974753767 7.49243013504893 7.51166606653482 7.61878307685256 7.49717368122935 7.54771655526012 7.56821257640421 7.53158402746171 7.5482777146101 7.60104511111975 7.53985476296395 7.55995751392841 7.52908970502764 7.50771801672876 7.51927698206902 7.57858551977575 7.51685336881876 7.55845532295853
3730 7.5202 7.5352983180508 7.51349327418208 7.5352983180508 7.60627213766426 7.49175424481183 7.51107078043371 7.61920747640729 7.49661530257761 7.54754660765082 7.56839205783606 7.53056881981343 7.54840512114763 7.60121556431055 7.53896977866441 7.55998495978117 7.52759462831169 7.50694050461054 7.51858606883884 7.57844937390089 7.51638975058496 7.55823878962547
3740 7.5095 7.53617319072038 7.51456113453209 7.53617319072038 7.60795825196058 7.49195431063324 7.51142967107147 7.62120892910659 7.49725349088013 7.54866069259495 7.57105329439044 7.5303465084061 7.55083552363515 7.60418592783809 7.53919079000503 7.56203256484866 7.52853652664274 7.50815310572088 7.51994983881712 7.58047509451211 7.51787291002274 7.56029275057465
3750 7.5224 7.53835145249218 7.51582588276267 7.53835145249218 7.61005280388147 7.49339102879912 7.51260197011381 7.62365074329078 7.49867041914165 7.55020878314227 7.57508711248636 7.53314085734636 7.55468169876933 7.60886732360721 7.54149205253273 7.5653596522361 7.53239375234395 7.51110873515904 7.52297733305395 7.58320870144665 7.52049297779799 7.56318843249232
3760 7.5247 7.54121217706054 7.5180453133136 7.54121217706054 7.61196751324087 7.49517428696901 7.51417252292484 7.62589545291662 7.5004035525173 7.55175080671162 7.57920507378876 7.53792279160768 7.55879734884203 7.61357883758843 7.5453499282673 7.56906917591393 7.53674601455778 7.51445944042504 7.52642749342322 7.58579020057619 7.52323164054751 7.56602301127464
3770 7.5177 7.55352886461467 7.52429552847147 7.55352886461467 7.62534223841876 7.50304416856915 7.5214856870696 7.63970338921249 7.50947148170322 7.56278028377146 7.60086537689716 7.54088773819059 7.57765344417095 7.63524322146177 7.55003370749205 7.58596361503005 7.5576210051477 7.52723425704241 7.54106971141696 7.60441463124007 7.53734220348299 7.58520701231808
3780 7.5723 7.57005271249264 7.53944455580413 7.57005271249264 7.63837692392617 7.51576633248478 7.53248410698026 7.6533603733182 7.52194916085154 7.57417760748416 7.62521179839224 7.56317348172516 7.60142003591359 7.66317457690835 7.56837916550785 7.60718142598867 7.58028802935779 7.54931617900729 7.56366357076168 7.62595760332793 7.55579535035789 7.60575081091374
3790 7.6013 7.59804712117463 7.55668416263163 7.58940666114539 7.6512156604901 7.53018176106364 7.54550015819818 7.6667093860656 7.53696160895377 7.58619722979516 7.64908889580518 7.59260345295817 7.62648467203975 7.69057442174852 7.59297411642224 7.63029971779883 7.60350906255096 7.57241626988351 7.58816628916562 7.64751184266061 7.57214946730435 7.62699223975092
3800 7.6258 7.62864549124986 7.57867890790105 7.6103751481995 7.66429783454537 7.54599996162206 7.55965629569441 7.67963970510662 7.55273874907196 7.59883539495617 7.67132577849925 7.62282321471721 7.6504095107913 7.71470719894767 7.6193227128759 7.65332606600225 7.63143348430842 7.59577254612744 7.61280081988871 7.66866963387281 7.58952543668449 7.64843871799856
3810 7.6515 7.65856002623588 7.60430011703074 7.63289490374178 7.67836303959787 7.56340539918095 7.57506230287999 7.6933448639065 7.56997958374023 7.61298900454491 7.69333785799146 7.65060975717753 7.67356117098034 7.73678688190877 7.64489639734477 7.67635089746118 7.65920789281279 7.62021394471824 7.63835724236071 7.69124807298183 7.60874006152153 7.67162887460738
3820 7.6868 7.68676389010996 7.6295937454626 7.65444668739289 7.68981157149375 7.58075580058247 7.59034697050601 7.7047495546639 7.586755500108 7.62608984900266 7.71078590884805 7.67719771035761 7.69198976103961 7.75287629082799 7.66967906344682 7.69561961951852 7.68746744287759 7.64365631426871 7.66214579078555 7.71013457542658 7.626981080845 7.69188640573621
3830 7.72 7.71291960722208 7.6522707368508 7.67736722461134 7.70300457623601 7.59944902644306 7.60663572298735 7.71848967081308 7.60513786557317 7.64140831836313 7.73756981097162 7.69580668467283 7.71017169955373 7.76850988191366 7.69041202174872 7.71479690355063 7.71211197689176 7.66772466593981 7.68696030852199 7.73222545340657 7.64756315918267 7.7152507712841
3840 7.7274 7.73851098704338 7.67718449301273 7.69926081746817 7.71495695620775 7.61810556153208 7.62287348396331 7.73086218900979 7.62310774876177 7.65574155383557 7.76359562975168 7.70833838881552 7.72463393053413 7.78033572205901 7.70672681167722 7.73056519599259 7.74034769240022 7.69182248578966 7.71094090569019 7.75122592836618 7.66731081137061 7.73610384130478
3850 7.7982 7.7614564422071 7.69938649058342 7.72004975086451 7.7256994074285 7.636222207807 7.63855026615411 7.74171283467114 7.64042810417712 7.6694628912434 7.7852234673053 7.71717833685875 7.73537327603996 7.78800069870055 7.71603926174343 7.74292507465184 7.76349465790391 7.71345451244712 7.73256318184733 7.76794117495418 7.686275245592 7.75496073111892
3860 7.7961 7.78126656982303 7.72025227236748 7.73950842711329 7.73564600114524 7.6535375796333 7.6535375796333 7.75126803608239 7.65664455850422 7.68266579093784 7.80175879910588 7.72322314147651 7.74286259922385 7.79237592875958 7.72240669958294 7.75217736051977 7.7860693051517 7.73301509948075 7.75195490466058 7.78288370835781 7.70445234496892 7.77211944490671
3870 7.8028 7.79777915045619 7.73927874866128 7.75695965591073 7.74552058561146 7.66745696053654 7.66745696053654 7.75900003838539 7.67098624441028 7.69473990771174 7.81375884819031 7.72563108170033 7.74674315389991 7.79553335744143 7.72542155428231 7.75792148859799 7.80542180928588 7.74995706325769 7.76850540390611 7.7950719782114 7.72108994868398 7.78657113090158
3880 7.8139 7.81150626593828 7.75620070585609 7.77324761390686 7.7548986890465 7.68073324177414 7.68073324177414 7.76622313679755 7.684756045416 7.70670167705417 7.82072785578668 7.72762242276967 7.74911129763722 7.80164424878359 7.72733994716406 7.76191616024077 7.8215260245204 7.76531966266036 7.78361022897065 7.80688481768966 7.73639751192927 7.80044327604771
3890 7.837 7.82540744590759 7.77359834301472 7.7904225063026 7.76543861876428 7.69448321676254 7.69458101066947 7.77552641417086 7.6993734176904 7.72001508241892 7.82490677577257 7.7333007530272 7.75350248962641 7.80598156023026 7.73175157909095 7.76715730695427 7.83833906501532 7.78272437795997 7.80086637553573 7.82178329327703 7.75377463692427 7.81695903462172
3900 7.8584 7.84054498931766 7.79155703118444 7.80678557926416 7.77473236231506 7.70694406726956 7.70809679308534 7.78392657853663 7.71176197004318 7.73200314199924 7.8312714690268 7.73603854906559 7.75678407467902 7.81196851187944 7.73420509387553 7.77102514986694 7.85662854793668 7.8001732955277 7.81770101158321 7.83406805697084 7.7696181165576 7.83108714845777
3910 7.8683 7.85564468634129 7.80626425251365 7.82187372013927 7.7827981928587 7.71839361032844 7.72075973173976 7.79115083256364 7.72302878150344 7.74289813438058 7.83663958892226 7.73662184566259 7.75836690589786 7.8167523240149 7.73484169320762 7.7732533197552 7.8719999589026 7.81496935474873 7.8322045557946 7.84404866909981 7.78392549514771 7.84295502409339
3920 7.8647 7.8746145375073 7.82081893268228 7.83776039087772 7.79192950029671 7.73082448707521 7.73374580919743 7.79962380066514 7.73474194920063 7.75502226760984 7.839457627967 7.7410337664932 7.76189023113251 7.81979245778918 7.73819911548495 7.77700271214545 7.88659898579121 7.83074653097987 7.84793839646876 7.85722802314162 7.80007290148735 7.85722802314162
3930 7.8944 7.88942937546969 7.83583571434021 7.85160436791182 7.79891259194911 7.74140522444248 7.7456847551465 7.80592204606533 7.74537158352137 7.76489800769091 7.84441369894147 7.7403996950686 7.76266795992851 7.82408181121945 7.73811699460447 7.7782280972451 7.90112997585535 7.84476341688633 7.86116801975668 7.86717902263999 7.81316038414836 7.86717902263999
3940 7.902 7.90402847458422 7.84712144899368 7.86466772711277 7.80801760914922 7.75181428077817 7.75702538150549 7.81213390925527 7.75554200538993 7.77478458166122 7.84630594603717 7.74066375306249 7.76314421769977 7.82573694059253 7.73809489347041 7.77915605597198 7.91186881577969 7.85666827219725 7.87289093795419 7.87701157161593 7.8261665404141 7.87701157161593
3950 7.9163 7.91828370605409 7.85950415104628 7.87762910330296 7.82098317444325 7.76235096032918 7.76826315814257 7.818634098351 7.765691770643 7.78485215380788 7.84722039851546 7.74228536960483 7.76433428432047 7.82675864857435 7.73912230730057 7.7805696618408 7.92260491111875 7.86921066577733 7.8849874086529 7.88734522408247 7.83953685981035 7.88734522408247
3960 7.9157 7.93126003301144 7.87155721396208 7.89010988816619 7.83363022339344 7.77107419127226 7.77921723133326 7.8275339216888 7.77559278979898 7.79437629806995 7.84889654563367 7.74340458258987 7.76548245990276 7.82841681143642 7.74008399553597 7.78182379285991 7.9337448938489 7.88168740598857 7.89683188308775 7.89681751012802 7.85226176831126 7.89681751012802
3970 7.9219 7.94405709521472 7.88280856907368 7.90257695010304 7.84600729182363 7.77487919762731 7.79007567739487 7.83916922983527 7.78546159619093 7.80390246465802 7.85058265992999 7.74539296239615 7.76726152896881 7.83018215757608 7.7418341742307 7.78356364324689 7.9446796104908 7.89415706805885 7.90878866884112 7.90646790531278 7.86510050487518 7.90646790531278
3980 7.9445 7.95389072757959 7.89319639098644 7.91331058976054 7.85749872592092 7.77706287634373 7.79997669655085 7.85018065041304 7.79439117661119 7.81183908301592 7.85312992396951 7.74412539735436 7.76705727404356 7.83225475281477 7.74112737129629 7.78358321647346 7.95425633522868 7.90439372110367 7.918269694224 7.91302991980314 7.8756063439548 7.91302991980314
3990 7.9611 7.96558085520566 7.90230624732375 7.92468400669098 7.86855247089267 7.78053521007299 7.81007749262452 7.86051430287957 7.80365906327963 7.820934060812 7.85320279993117 7.74670039615035 7.76874208827317 7.83262469401956 7.74297678841651 7.78523227886856 7.96247492361069 7.91521439300478 7.92875856021047 7.92200225797296 7.88784488305449 7.92200225797296
4000 7.9515 7.97404486729205 7.91261490961909 7.93456798052788 7.87910496792197 7.78253846842051 7.81942410555482 7.87060224273801 7.81165671254695 7.82841060000658 7.85531230261922 7.74587600940466 7.7687411493361 7.8343807952404 7.74259933571518 7.78536690799892 7.97133733391762 7.92502642981708 7.93757409588993 7.92796725293994 7.89772380107641 7.92796725293994
4010 7.9676 7.98325533434749 7.92035001763701 7.94435820510984 7.88901985445619 7.7850055616796 7.82860113200545 7.87996474537253 7.81449938063324 7.83628669303656 7.85563991943002 7.74691779619455 7.76947424250841 7.83477673777938 7.74331783924997 7.7861463702172 7.97825975579023 7.93417601041496 7.94623644037545 7.93482409366965 7.90646790531278 7.93482409366965
4020 7.9704 7.98965050694346 7.92846618965268 7.95252392411232 7.89810284274817 7.78612304124236 7.83691173622012 7.88872589492798 7.81581367585063 7.84275958073139 7.85666624987125 7.74514349403977 7.76849745905399 7.83544150522351 7.74193687950075 7.78542252196372 7.98442871677876 7.94167645639181 7.95284345161915 7.9390179644227 7.91101091620326 7.9390179644227
4030 7.9717 7.99627478018403 7.93443089571595 7.96020486268401 7.90633096495271 7.78746702131629 7.84486308866739 7.89658869838715 7.81749206197262 7.8493933877945 7.8556990724653 7.74468485939503 7.76782879140973 7.83451600217819 7.74118688546121 7.78495363123715 7.98845083427429 7.94827176703513 7.95890219584108 7.94364432403445 7.91544876614213 7.94364432403445
4040 7.9624 8.00361842367053 7.94187175530195 7.96853121215105 7.9145755546689 7.78975759440661 7.85305452010036 7.90432958447933 7.82015423746407 7.85657683417201 7.85468205916882 7.7465037971735 7.7687712675482 7.83389774823189 7.74241169275343 7.78578711844981 7.99386618992686 7.95657731543481 7.96646490056813 7.94974467039108 7.92111676809192 7.94974467039108
4050 7.9834 8.00926562455297 7.94925122284889 7.97622645145655 7.92269172668457 7.79138585573435 7.86088857764006 7.91208477130532 7.82196277470887 7.86283506640792 7.85571676781774 7.74668082292378 7.76923763036728 7.83488363215327 7.74284721510112 7.78615792636573 8.00036623457074 7.96453162914515 7.97345550371707 7.95431599384546 7.92546982479096 7.95431599384546
4060 7.9717 8.01467375761271 7.95505688741803 7.98345366674662 7.93032167375088 7.79286432048678 7.86839198487997 7.91939649093151 7.82365871173143 7.86886318683624 7.85646575069428 7.74698301620781 7.76967163597047 7.83558306804299 7.7432594806999 7.7865415904969 8.00561922633648 7.97147716331482 7.97973439256847 7.96071253873408 7.92956720170379 7.95858656853437
4070 8.0035 8.01810911166668 7.96035769274831 7.9892089176178 7.93710282170773 7.79328048628569 7.8751049515605 7.92604690995812 7.8242123234719 7.87384460911155 7.85716923123598 7.74525891107321 7.76866755111516 7.83595777615905 7.741945691064 7.78572341518104 8.00933250576258 7.97595242628455 7.98400698958337 7.96596827508509 7.93197680312395 7.96085316261649
4080 7.9923 8.02122522711754 7.96415244302154 7.99409933522344 7.94297334516049 7.79355220022798 7.88130020278692 7.93181328362227 7.82470938231051 7.87866077846289 7.85611545494199 7.7438657451421 7.76734762227535 7.83482339572907 7.7404706209302 7.78464927117527 8.01086644002795 7.97893824616075 7.98724206113815 7.97025473947823 7.93420713979006 7.96289080050588
4090 7.9754 8.02406645068526 7.96821544039249 7.99865448006988 7.94834435409308 7.79398208895326 7.88723876306415 7.93706844216585 7.82537660543621 7.88341526687145 7.85439301100373 7.74310166704655 7.76629861289263 7.83322864723206 7.73943930689991 7.78375179179013 8.01218586328626 7.98227855089307 7.99046485428512 7.97423265470564 7.93655202677846 7.96507057902217
4100 8.0083 8.02593320202828 7.9717628890872 8.00258559289575 7.95325860625505 7.79411859595776 7.89277863621712 7.9422331738472 7.82567865426838 7.88765810680389 7.8529609875232 7.74180665615201 7.76501573595405 7.83185404336453 7.73814068470895 7.78258909879625 8.0134492392242 7.98484228244424 7.99317152094841 7.97774442379177 7.93825742539764 7.96650989732146
4110 8.0019 8.02746034705639 7.97449274027348 8.00609707307816 7.95770411214233 7.79422549033165 7.89799869295955 7.94740108346939 7.82595434063673 7.89167979094386 7.85129061847925 7.74074125148356 7.76384040342271 7.83030421939492 7.73702811650932 7.78148577551544 8.01414665278793 7.98715827906132 7.99552449724078 7.98084753857553 7.93980147129297 7.9677709620297
4120 7.9729 8.02973748612404 7.97765638038516 8.01006574338675 7.96211220499873 7.79503384292126 7.9033252107203 7.95262894061208 7.82697770981491 7.89607762771845 7.8496184437871 7.74140392437577 7.76387702196837 7.82898999640346 7.73737913452089 7.78139188180864 8.01557195925713 7.99110340371728 7.99887383021414 7.98434861822426 7.94226928681135 7.97015253978968
4130 7.9846 8.0298208348453 7.98056145167351 8.0128332965076 7.96610239863396 7.79475577309728 7.90800126177073 7.95709380304813 7.82672744697332 7.89925643527508 7.84952585014701 7.73955306273699 7.7626600150764 7.82873027196527 7.73604952740669 7.7802104100734 8.01707368075848 7.99235536795855 8.00071884155274 7.98701072148979 7.94285070553422 7.97033137118816
4140 8.0037 8.03321241998673 7.98313847279549 8.01721899932623 7.97031548148394 7.79643907058239 7.91332720172405 7.96225896808505 7.82871170990169 7.90405685937405 7.84791015613079 7.74255130547285 7.76430431056023 7.8277349986732 7.73829257583618 7.78152152734995 8.01913652549684 7.99630294829607 8.00507002037764 7.99272473135591 7.94647023570538 7.97412453249097
4150 7.9903 8.03448287406564 7.98803177943826 8.02109204250574 7.97479507800937 7.79727067992091 7.91838677245379 7.96711356163025 7.82955805332959 7.90772492536902 7.84962667754293 7.74299665054679 7.76520583459735 7.82935257056356 7.73923086287081 7.78217618316412 8.02367310827971 8.0020953232944 8.0090524136126 7.99707417675853 7.94842539158464 7.97600934031606
4160 8.0069 8.03556597408652 7.99023380354047 8.02424585989118 7.97881213968992 7.79768511229754 7.92303465539217 7.97153841090202 7.830029110834 7.91103258398175 7.85098611396551 7.74287567211688 7.765534607023 7.83049937385321 7.7394676194638 7.78244435803592 8.02605822511017 8.00437188455463 8.0118269726485 8.00080074575543 7.94982296329737 7.9772433925271
4170 8.0043 8.03690966525674 7.99299658975005 8.02719022208452 7.98250620701909 7.79823417380452 7.92751872992516 7.97578283980489 7.83070341210067 7.9144270581603 7.8515117020458 7.7433158891499 7.76595488969982 7.83096508663893 7.73987042346597 7.78285402350128 8.02793075452745 8.0062400804162 8.01442392812669 8.00464590972662 7.9514749147296 7.97878830513358
4180 8.0047 8.03901996243 7.99640724253655 8.03056447300315 7.98629777935147 7.79934789761901 7.93215953472257 7.98019136601687 7.83197429953516 7.91817312815785 7.8519781370908 7.74497246304154 7.76719833128154 7.83155719479918 7.7412511665374 7.78397323648632 8.03168520273268 8.00939909806848 8.01795729276538 8.00912189495564 7.95392554047704 7.98130638989806
4190 8.0051 8.04085955682397 8.00016067957878 8.03392485654354 7.99020823556185 7.80038563975692 7.93675512608886 7.98455453434587 7.83309242913127 7.92167175212503 7.85348173646629 7.74621720468998 7.76847918589413 7.83301760306954 7.74254401065409 7.78511931751668 8.03551375474036 8.01360842517018 8.02167049996555 8.01328817540407 7.95613435381651 7.98357442849874
4200 8.0094 8.04189831012487 8.00300002527237 8.03655893614888 7.99381072041392 7.8008275179863 7.94095838621259 7.98850269249082 7.83356543673575 7.92459343537688 7.85525098280609 7.74616664654017 7.768923592031 7.83451686888933 7.74278307847679 7.78558452472091 8.0379763699919 8.01643419238925 8.024313535586 8.01652938616276 7.9574271979332 7.98477366781235
4210 8.013 8.04348598048091 8.00548156371713 8.03909825533628 7.99713643550873 7.80147986257076 7.94505431860685 7.99234178948402 7.83433334280551 7.92769987255335 7.85599787113071 7.74683560308814 7.76953303441405 7.83519723713398 7.74332426735759 7.7862249520272 8.04058372600377 8.01821716165543 8.026883478567 8.02006397864223 7.95912205156684 7.98645465406775
4220 8.008 8.04490623113513 8.00849815183878 8.04148691123724 8.00035496732593 7.80210808369517 7.94903237828612 7.99604669070244 7.8350523519218 7.9306748585403 7.85679452311993 7.7473874091804 7.77008902961016 7.8359293191433 7.74380160851777 7.78680507068336 8.04316536958516 8.02092563396692 8.02946223311126 8.02343302929402 7.96072792285681 7.98804911366105
4230 8.0175 8.04805022579432 8.01198117500544 8.0449449442327 8.00393795117736 7.80379773706198 7.95345592749119 8.00024937301874 7.8369172976166 7.93444822993875 7.85745365694165 7.75024863933027 7.7722125441283 7.83685684451461 7.74617509697378 7.78870945173502 8.04810706759989 8.0246962607801 8.03380041126907 8.02820774096251 7.96391915327311 7.99155077111721
4240 8.0133 8.05135239523649 8.01687505945563 8.04898815169931 8.00807606351376 7.80571952456236 7.95813457867503 8.00476060450077 7.83891680021584 7.93819921129942 7.85998893147707 7.75314367121458 7.77494304534793 7.83944585514069 7.7490392883867 7.79111421401799 8.05407697393 8.03114372494817 8.03915813063085 8.0331169373095 7.9672938375473 7.99531923115254
4250 8.0262 8.05190882378817 8.01997311842442 8.05113470628858 8.01163997972012 7.80575997108221 7.96189884960651 8.00831383126974 7.83884775222838 7.94030820840597 7.86371405595541 7.75176278369129 7.7750378779918 7.84246836578846 7.74856664191186 7.79132973618805 8.05594040288031 8.0344225654155 8.04149333934486 8.03533427330852 7.9677939298749 7.99568830564618
4260 8.0251 8.05297718971968 8.02102833923698 8.05245225167275 8.01428807115555 7.80567980030179 7.96519740775228 8.01137519946694 7.83886053621769 7.94255082347989 7.86438236247003 7.75089917826653 7.77449697801471 7.84281909489632 7.74766829581559 7.7910915350765 8.05660069231689 8.034112788409 8.0424400768131 8.03763553583622 7.9684328404367 7.99618420886993
4270 8.0129 8.0541114256978 8.02326835417747 8.05359111011028 8.01658196663857 7.80579723966122 7.96835454753041 8.01424791353941 7.83911000457406 7.94491578927636 7.8637841873318 7.75060102963448 7.7739976079464 7.84219434061646 7.74700959534943 7.79084004439414 8.05751333914697 8.0348698605895 8.0435114762336 8.04014177554846 7.96938347810507 7.99704586419463
4280 8.0262 8.05632977285981 8.02583728599548 8.05552185362578 8.0190882063508 7.80674209925532 7.97180709135532 8.01741675391793 7.84021628911793 7.94782230508328 7.86304329375923 7.75202951404452 7.77471553367376 7.84173527261615 7.74788468469679 7.79153688015044 8.06037045241892 8.03720420259237 8.04609817562997 8.04364675539732 7.97149261966348 7.99930278000236
4290 8.0138 8.05674875546992 8.02819127345085 8.05659859776497 8.02143583792448 7.80671682018042 7.97479406684637 8.02006730103493 7.84016132518649 7.94968847861886 7.86389411519468 7.75099668326974 7.77426217152178 7.84237837228179 7.74721038343012 7.79116701117158 8.06140241648257 8.03986637808383 8.04752463771403 8.04552361837029 7.97193392008543 7.99960815122724
4300 8.0305 8.05604787506163 8.02752852833271 8.05547606238723 8.02259809756279 7.80505403485894 7.97666139599681 8.02148379594088 7.83842046363652 7.95021818357706 7.86369657728076 7.7468260692656 7.77130018620193 7.84164961266518 7.74368128012121 7.7886757222265 8.05821595297754 8.03676803021133 8.04554680289328 8.04506483927369 7.96997760859132 7.99704528638721
4310 8.0104 8.05505332402885 8.02636280184984 8.05443600901961 8.02307305526733 7.80426735004783 7.97845144340396 8.02277057307959 7.83780943228304 7.95159090957046 7.86016342931986 7.74539772930741 7.76923178006709 7.83835827711225 7.7416540427655 7.78692727695406 8.05612096770108 8.03375165876746 8.04393847592175 8.04593126150966 7.96955089780688 7.9962588904798
4320 8.0169 8.05240219910443 8.02564198708534 8.05178372848034 8.02285031050444 7.80215040808916 7.97939355841279 8.02305167639256 7.83564373782277 7.95156750836968 7.8573562963903 7.7408753028065 7.76532883535326 7.835386613518 7.73744471566379 7.78348080010712 8.05143913857639 8.03115073086321 8.04044375215471 8.04447648686171 7.96684098097682 7.99277991196513
4330 8.0019 8.05226749774814 8.02440143454075 8.05169474613666 8.02306106576324 7.80289982432127 7.98136994871497 8.02442079108954 7.83670285883546 7.95391008412838 7.85218130862713 7.74324987465143 7.76553287360072 7.83126742437482 7.73848216889799 7.78347321638465 8.05318859501183 8.02868009853363 8.04101029233635 8.04705105230212 7.96855042424798 7.9945342797637
4340 8.0141 8.05280695320666 8.027216945678 8.0525319890976 8.02431346336007 7.8037227665484 7.98369114559889 8.02615666905046 7.83751901182532 7.95575256755948 7.85165839290619 7.74472848385572 7.76661178451777 7.83118898701668 7.74005553852022 7.78408489777148 8.0562111056596 8.03359666192532 8.04332975579798 8.04908796793223 7.96981712257862 7.99585456973314
4350 8.0024 8.05438783432543 8.02811124712229 8.05379175373912 8.0259807266891 7.80466025909782 7.98614206025004 8.02810373562574 7.83843043081462 7.95756211596727 7.85290024551749 7.7463831076473 7.76828395920992 7.83258309188485 7.74206724730134 7.78528500379622 8.05917265762389 8.03632463523746 8.04598463647068 8.05117703068256 7.97118551501632 7.99733722358942
4360 8.0196 8.05658465816081 8.03011334985495 8.05542738211155 8.02794483858347 7.80579853972793 7.98872832629085 8.0302773027122 7.83957102267444 7.95951351609826 7.85499060833454 7.74847491498292 7.7704165019691 7.83468847769499 7.74442434047163 7.78701149238646 8.06251628474891 8.03945505142212 8.04897970126569 8.05355860844255 7.97288730233908 7.99924239912629
4370 8.007 8.05874103547633 8.03230844026804 8.05676601746679 8.0299496859014 7.80657020154595 7.99117071828246 8.03236434313655 7.84031401079893 7.96115333357453 7.85775361122191 7.74967068745196 7.77204808568955 7.83720656245947 7.74600551049411 7.78843159858882 8.06506109310687 8.04246643927693 8.05142758242786 8.05544601640105 7.97406891852617 8.00054867726564
4380 8.0405 8.06066600091755 8.03406006348133 8.05778555867076 8.03178408002853 7.80714121973515 7.99344785735011 8.03432672160864 7.84089376832545 7.96270286864042 7.86001811075211 7.75052244782448 7.77322414048016 7.8392014425993 7.74703010751307 7.78956337888539 8.06705741776526 8.04427353200316 8.05330040074885 8.05716196000576 7.97506968098879 8.00164029994607
4390 8.038 8.06089842395484 8.03479142323136 8.0570919008553 8.03285995745659 7.80628779816628 7.9949011874795 8.03541184395552 7.83995858700573 7.9631097895205 7.86179544639587 7.74830106717348 7.7721005217135 7.84036384668946 7.74533886517584 7.78877842749655 8.06577396301925 8.0427840166837 8.05258204166591 8.05688836818934 7.97397979173064 8.00023926138878
4400 8.0218 8.06167976404727 8.03496086525917 8.05724025291205 8.03374891418219 7.80675235533714 7.99668502345681 8.03685722923279 7.840608114779 7.96478210866451 7.86061021891236 7.74951453499496 7.77245702889562 7.83939269685745 7.74578319908679 7.78926031889021 8.06720331414044 8.04271374085546 8.05324493123591 8.05869170516729 7.97512760618329 8.00146377977729
4410 8.0302 8.06303602252901 8.03745540437102 8.05785142871738 8.03504175829887 7.80739921075106 7.99864725747705 8.03848664617539 7.84130935631692 7.9663699234724 7.86080147317052 7.75058066192269 7.77321135649085 7.8397038461566 7.74659371845424 7.78997405551374 8.06951829959452 8.04566373667121 8.05496044148505 8.06049171975255 7.97632800111175 8.0027855142653
4420 8.0308 8.06383816368878 8.03829279178381 8.0578170491755 8.03618480584025 7.80731990668178 8.00025630670786 8.03975059992075 7.84118108306825 7.96725801348686 7.86182209776342 7.74989682683349 7.77303043054044 7.84051292100549 7.74621041545272 7.78986001077294 8.07007675047219 8.0461740128547 8.05562492002547 8.06116746553779 7.97635718038678 8.00273221153021
4430 8.016 8.06462080384791 8.0386760225594 8.05787280759215 8.03714035487175 7.80751838353276 8.00183848789334 8.04100530874729 7.84143358491361 7.96843905186653 7.86176857835054 7.75012087166309 7.77313667488098 7.84047363010049 7.74629903666675 7.79000886841118 8.07101872102916 8.04687756562233 8.05631568880379 8.06232510271668 7.97692025372386 8.00330294081569
4440 8.0329 8.06424869586527 8.03902386263013 8.05675561693311 8.03762787988782 7.80667752927542 8.00282899427414 8.04161272880435 7.84053177197278 7.96868144208193 7.86197579453886 7.74800782990456 7.77171743538976 7.84037294715643 7.74455059139431 7.7888351970762 8.0696641959697 8.04530961294472 8.055325182423 8.06189795857668 7.97585000991821 8.00193700405955
4450 8.0155 8.06501934652031 8.03909955540299 8.05699685153365 8.03827690207958 7.80744673541188 8.0043812739253 8.04283406925201 7.84148334857822 7.97034018275142 7.86022294348478 7.74985695812106 7.77244922849536 7.83907345825434 7.74562473540008 7.78948898617923 8.07173664675653 8.04588965937495 8.05646360750496 8.06387131538987 7.97736270976067 8.0036221794188
4460 8.0341 8.06437769137323 8.04010104012489 8.05561343610287 8.03864756554365 7.80636507990956 8.00513849055767 8.04317902028561 7.84024864633381 7.97018085235357 7.86097712662816 7.74705090858042 7.77077228689194 7.83941479799151 7.74355690707266 7.78801312156022 8.06999094606936 8.04514479337633 8.05533211611211 8.06285784116387 7.97577345043421 8.00165734526515
4470 8.0087 8.06248609431088 8.03739964595437 8.05326103761792 8.03811439374089 7.80495999670029 8.00536210203171 8.04293836349249 7.8388455132246 7.96992863941193 7.85923402607441 7.74430076190829 7.76834549570084 7.83751583388448 7.74089985962212 7.78593417043984 8.06683871765435 8.04201091034711 8.05257496352494 8.06155936342478 7.97392836686969 7.99934871569276
4480 8.0091 8.05961446362734 8.03533802905679 8.04997793582082 8.03687225222588 7.80311130183935 8.00507652071119 8.04209144225717 7.83700093524158 7.96927658373117 7.85618840312958 7.74087999749184 7.76509272879362 7.83442499750853 7.7374623387903 7.7830946802944 8.06265900318325 8.03784968571365 8.04871044300497 8.05951941430569 7.97140710416436 7.99621988847852
4490 7.9954 8.05792964939773 8.03389813295007 8.04850019332767 8.03600438547134 7.80324289748073 8.00553789994121 8.04201459386945 7.83733707471192 7.9701967420578 7.85177518223226 7.74206284151971 7.76467656299472 7.83079810029268 7.73763849782944 7.78258938769996 8.06293273945153 8.03557493010163 8.04791870237887 8.06020642733574 7.97186674997211 7.99662290915847
4500 8.0135 8.05570292402804 8.03352775838971 8.04607152426243 8.03536793059111 7.80198833310604 8.00548329713941 8.04135358217359 7.83593256931007 7.969558842659 7.85079962661862 7.73947968119383 7.76276914845407 7.82974952426553 7.7356821141094 7.7806985128969 8.06048948074877 8.03531657795608 8.04591717745364 8.0583947121501 7.9697992105484 7.99408532339335
4510 8.001 8.05335081444681 8.03040109795332 8.04367391234636 8.03488271680474 7.80110139870644 8.00535329046846 8.04062308913469 7.83505791331828 7.96930662971735 7.84847900754213 7.73829589822888 7.76138190504909 7.82762897101045 7.73449255307019 7.77930339686573 8.05824888800085 8.03190874198079 8.04374491043389 8.05718695017696 7.968429518044 7.9923608571291
4520 7.9798 8.05062500791252 8.02875001323223 8.0409137262702 8.03433437755704 7.79993162757158 8.00498927178979 8.03962868255377 7.83384812901914 7.96870426547527 7.84653165206313 7.73649920603633 7.75967730091512 7.8257570194006 7.73287599234283 7.77763700024784 8.05546862311661 8.02943774852157 8.04116803376377 8.05539314702153 7.96653647646308 7.9900292597115
4530 7.9963 8.04745551750064 8.02557178348303 8.03708618542552 8.03336250546575 7.79799640604854 8.00406795784831 8.03801226627827 7.83182796980441 7.96741459929943 7.84433728390932 7.73322166563571 7.75686200645566 7.82345792365074 7.72996593746543 7.77502949978411 8.05077798242867 8.02497274163365 8.03707239027321 8.0523781478703 7.96345690733194 7.98629200127721
4540 7.9876 8.04459313173592 8.02332656827569 8.03513969665766 8.0321121301949 7.79813840222359 8.00395124074817 8.0372627055943 7.83214489717782 7.9678704893589 7.84051032087207 7.73488105633855 7.7569769179076 7.82038716608286 7.73074749423564 7.77492578335106 8.05059192843735 8.0215815898478 8.03597152267396 8.05235113537312 7.96360468158126 7.98636884966493
4550 8.0019 8.04348778612912 8.02382218259573 8.03394291302562 8.0320738504529 7.79837414765358 8.00414451733232 8.03686647415161 7.83233254013956 7.96803603118658 7.84004085233808 7.73593208804727 7.75773110105097 7.82023534718156 7.73190267573297 7.77530525837839 8.05119978184998 8.02357849231362 8.0362397697717 8.05202712985873 7.96351844382286 7.98623465389013
4560 7.9874 8.04446428067982 8.02384702831507 8.03423051667214 8.0325948882997 7.79968764838576 8.00500068348646 8.0372703615427 7.8336691531688 7.96903780481219 7.84076585620642 7.73921049515903 7.76033672364056 7.82136178275943 7.7350671825558 7.77734260736406 8.05407004024088 8.02532332628966 8.03848354046047 8.05322261342406 7.9650428442657 7.98804275777936
4570 7.9921 8.04754052741826 8.0249868979156 8.03405356314778 8.0337918163836 7.80005946746469 8.00564190527797 8.03752893036604 7.83388698656857 7.96914989945293 7.84397052064538 7.73994698294997 7.76186235192418 7.82426656514406 7.7365527254492 7.77855672521889 8.05502833385766 8.02823619797826 8.03976815082133 8.05299813523889 7.96503807735443 7.98807973745465
4580 8.0066 8.04858852563799 8.02487783676386 8.03395259130001 8.03463209283352 7.80059220591188 8.00631606209278 8.03790941655636 7.83440130740404 7.96959683349729 7.84617037796974 7.74132852050662 7.76342033742368 7.82628296861053 7.7380930878222 7.77995718596876 8.05603270761669 8.02834800371528 8.04079173667729 8.05328256094456 7.96552155771852 7.98868542408943
4590 7.9955 8.04939283357561 8.02546936711669 8.03311924853921 8.03537789776921 7.80041048547626 8.0066605797708 8.0379768755734 7.83414829997718 7.96951045128703 7.84829981501401 7.74103441652656 7.76375329895318 7.82800887939334 7.73812363938987 7.78038071881235 8.05557277290523 8.02878049257398 8.04065205173194 8.05263700559735 7.96499243056774 7.98809216031432
4600 7.9999 8.04855761294067 8.02429035106301 8.03102252984047 8.03547338044643 7.79930051741004 8.00640085533261 8.03740094602108 7.83296856166422 7.9687900698781 7.84905732055008 7.73891761901975 7.76239061236382 7.82828897154331 7.73628317828476 7.77938970685005 8.05284999985993 8.02637248012424 8.03852398698032 8.05081676775217 7.9632123503387 7.98599327483773
4610 8.0034 8.04588756482303 8.02396027857065 8.03053587153554 8.03515515300631 7.80006538999081 8.00687696865201 8.03762369078398 7.83392858870327 7.96976107525826 7.84737481755018 7.74123924925923 7.7633923137635 7.82705838617682 7.73758505064249 7.78038649688661 8.05426461689174 8.02481774479151 8.03900472275913 8.05185797673464 7.96445376959443 7.98745007181168
4620 8.0018 8.04709966035187 8.02531090342999 8.02960935732722 8.03572804906964 7.79990649294853 8.00714030438662 8.03761386805773 7.83367399230599 7.96968206009269 7.84837196871638 7.740718644768 7.76332485474646 7.82789201784134 7.73734692175686 7.78035377854109 8.05418199042976 8.02717028772831 8.03905759213865 8.05127106884122 7.96398646783829 7.98692556712031
4630 7.9867 8.04695304171741 8.02411888670921 8.02851397889853 8.0359193033278 7.7996828814745 8.00727594467998 8.0374920951426 7.83343152986467 7.9696484028101 7.84851670947671 7.74033035817742 7.76307993662357 7.82795543220639 7.73700572647154 7.78018498654664 8.05353499056399 8.02579770618677 8.03855836652219 8.05073645251989 7.96355267891288 7.98642923054099
4640 8.001 8.04649455152452 8.02492478361726 8.02885040727258 8.03622554126382 7.80080397233367 8.00806306284666 8.03810240423679 7.83466890446842 7.97074955931306 7.84811845570803 7.74292832481861 7.76474264971912 7.82794777625799 7.7390121627599 7.7816372332871 8.05599515013397 8.02671078637242 8.04025495357812 8.05218284896016 7.96520318582654 7.98840576529503
4650 8.0135 8.04883611612022 8.02651693198085 8.02880548274517 8.03726458346844 7.80109836521745 8.00867539426685 8.03855526080728 7.83486333666742 7.9709831379652 7.85007382826507 7.74312362372875 7.76547523730993 7.82970676651597 7.73962629982829 7.78226581554115 8.05696196641028 8.02969573953748 8.04138370038569 8.0522852653265 7.96540628513694 7.9887011693418
4660 7.9931 8.04983471180499 8.02698524489999 8.02947010573745 8.03812046071887 7.80208887159824 8.00959858608246 8.03939972636104 7.83590295667946 7.97192871981859 7.85117606815696 7.74509647496045 7.76713210010529 7.83089517194033 7.74141107474268 7.78374933610857 8.05919967012107 8.03059076324105 8.04327919764817 8.05359457695484 7.96683433619142 7.99043993633986
4670 7.9985 8.05171157477796 8.02780587589741 8.02854922515154 8.0390635868907 7.80136430108547 8.00976745030284 8.03944725102186 7.83502151145041 7.97140479293466 7.85340120455623 7.74303406357765 7.76632158073783 7.83253441160917 7.74009461274743 7.78314596070349 8.05777696378529 8.03115058641136 8.04264014263451 8.05241946110129 7.96560302856565 7.9890321085453
4680 7.999 8.04994926212728 8.02574454790354 8.02654018872976 8.03884488677978 7.80014512741566 8.00938696411252 8.03889356705546 7.83378904820979 7.97072413578629 7.85284853175282 7.7405716650039 7.76435530206561 7.83164458817244 7.73772473558784 7.78160480384529 8.05473596329987 8.02765160131455 8.04014733694494 8.05082312363386 7.96391106396914 7.98702798348665
4690 8.0098 8.04675109802186 8.02460034474731 8.02460034474731 8.03806686908007 7.79938993310928 8.00901225599647 8.03829799205065 7.83312059724331 7.97048362344503 7.85041076222062 7.73940926091373 7.76276430931687 7.82933162504435 7.73608087345958 7.78031903786957 8.05277921845019 8.02457535457611 8.03805365173519 8.04993127787113 7.9629962503612 7.9859171487093
4700 7.9922 8.04475087316334 8.02290332433581 8.02290332433581 8.0374265139997 7.79886600622535 8.00871324065328 8.03773838555813 7.83263415561616 7.97029453596473 7.84818981492519 7.73859180785716 7.76156326435506 7.82733342251182 7.73495739914477 7.77924734954536 8.05153404344618 8.0232579536438 8.03663137875497 8.04918778416515 7.96229045858979 7.9850608381033
4710 7.9831 8.04372569833696 8.02215246358514 8.02215246358514 8.03706957346201 7.79912226381898 8.0088077121675 8.03759407815337 7.83294877175987 7.97063732022047 7.84643775835633 7.73939322675765 7.76167644238472 7.8259887201786 7.73539783285558 7.77922495950759 8.05205522574484 8.02301021870971 8.03670981611311 8.04943407458067 7.96266227766871 7.98549491593242
4720 7.9943 8.04456034116447 8.0224006318748 8.0224006318748 8.03737220010161 7.79996860724688 8.00934102842212 8.03794899636507 7.8338128105402 7.97131306600571 7.84628803400695 7.74118334639072 7.7629751368016 7.82618113005161 7.73707036867738 7.78018809226155 8.05406050641835 8.02501174363494 8.03827148513496 8.05037330055237 7.9637760014832 7.98683802929521
4730 7.9999 8.04665055952966 8.02214220750332 8.02214220750332 8.03806556901336 7.79998680818081 8.00961346462369 8.03806369113922 7.8337150888592 7.97121426093578 7.84788357698917 7.74091437703371 7.76334125003219 7.82758476874232 7.73738187910616 7.78039834193885 8.05423543761671 8.02664130502939 8.03881260178983 8.05006085118652 7.96354545632005 7.98661022871733
4740 7.9931 8.04701125581563 8.02265255591273 8.02265255591273 8.03851178079844 7.80082838469744 8.01023114076257 8.03860206320882 7.83461430166662 7.9719453317821 7.84846188999713 7.74278257289529 7.76480584740639 7.82831049486995 7.73906488768756 7.78164611707628 8.05600742854178 8.02692500847578 8.04025625364482 8.05113051718473 7.96474223995209 7.98806196987629
4750 8.0031 8.04868863077462 8.022814486444 8.022814486444 8.03932836714387 7.80108637571335 8.01069873142242 8.03900753957033 7.83480851718783 7.97212575215101 7.85025749880075 7.74304446411133 7.7655062944591 7.829893109411 7.73965215671063 7.7822718102932 8.05676262284815 8.02905365103483 8.04116485582292 8.05131671562791 7.96497856318951 7.98839016449451
4760 8.0074 8.0493119405359 8.0228407766819 8.0228407766819 8.03987901762128 7.80128210797906 8.01109308499098 8.03936318004131 7.83500013257563 7.9723668422997 7.85133294287324 7.7433431905508 7.7659757629931 7.83081630122662 7.74001566980779 7.78275817969441 8.05719554506242 8.02913728865981 8.04166942615807 8.05156993973255 7.96524897706509 7.9887458049655
4770 8.0026 8.04975020746887 8.02394352215529 8.02394352215529 8.04053439569473 7.80248452523351 8.01200139826536 8.04030081704259 7.83630171602964 7.97348923322558 7.85190677787364 7.74584155763686 7.76781080715358 7.8316011081636 7.74205720789731 7.78442262621224 8.05999502204359 8.03085106548667 8.04383649291098 8.05334741982818 7.96710489451885 7.99097946402431
4780 8.0203 8.05186931620538 8.02158650121093 8.02158650121093 8.04117402851582 7.80012273737788 8.01125443771481 8.03943092796207 7.83362090624869 7.97153566631675 7.85443461313844 7.7400993796587 7.76454518403113 7.83302901476622 7.73778569427133 7.78171884858608 8.05527187968791 8.02818036733568 8.04055368001759 8.04985500729084 7.96339262625575 7.98661629569531
4790 7.9833 8.04658555619419 8.01863534978032 8.01863534978032 8.03965049478412 7.79838584825397 8.01017783802748 8.03816162949801 7.8320014564842 7.9705832952261 7.85100554274023 7.73719726963341 7.76140140604973 7.82954050242901 7.73437829165161 7.77917086228728 8.05027110086382 8.02198605504632 8.03619123394787 8.0477965683341 7.96118915763497 7.98394032505155
4800 7.9822 8.04210220392048 8.01753534889221 8.01753534889221 8.0382761798203 7.7986214492321 8.0099543710053 8.03773578542471 7.83246521916986 7.9711326456368 7.8465780211091 7.73852413216233 7.76100373008847 7.82588370367885 7.73447001858056 7.7788052546382 8.05057127182186 8.0203430596292 8.03537999232113 8.04835964167118 7.96184236893058 7.9846469835341
4810 8.0015 8.04261717478931 8.01747554582357 8.01747554582357 8.03820337608457 7.79922583580017 8.01019705012441 8.03779284390807 7.8330756727159 7.97159084692597 7.8454655251354 7.73981062039733 7.76169868797064 7.82522586992383 7.73556330245733 7.77920899757743 8.05221311162412 8.02308331134915 8.03647667081654 8.04899624100327 7.96262746477127 7.985570897609
4820 7.9852 8.04439089913666 8.01657835534215 8.01657835534215 8.03845457786322 7.7986574177444 8.00998513925076 8.03738375625014 7.83235023549199 7.97095887005329 7.8463195245117 7.7383426284045 7.76106671109796 7.8258705585599 7.7348329538703 7.77849164965749 8.05102138380706 8.02351782253385 8.03590940837562 8.04783412581682 7.9615130186975 7.98426967528462
4830 7.9835 8.04347810785472 8.0160082038641 8.0160082038641 8.03815079560876 7.79864181694388 8.00988647863269 8.03712576523423 7.83236648632586 7.97095511430502 7.84568516418338 7.73862878753245 7.76112290287018 7.82535833227634 7.73504999278486 7.77845936466754 8.05065779848397 8.02161308035254 8.0355289221853 8.04766641721129 7.96144194838405 7.98418314862251
4840 7.9934 8.04321419431269 8.01535008120537 8.01535008120537 8.03802136674523 7.79847093039751 8.00974997162819 8.03683065009117 7.83217169299722 7.97076125991344 7.8456288279593 7.73843211632967 7.76100438012183 7.82529694023728 7.73496801635623 7.77829483400285 8.05018789659441 8.02173658668995 8.03512879054248 8.04719680422544 7.96106926259398 7.98374993750453
4850 7.9896 8.0426048963815 8.01335895681381 8.01335895681381 8.03759335589409 7.79710282686353 8.00896213120222 8.0358210760653 7.83068810020387 7.96958166605234 7.8455943761915 7.73568204188347 7.75910548824072 7.8248996976316 7.73274938029051 7.7766331320703 8.04691635094583 8.01958743196726 8.03261807282269 8.04499015766382 7.95888630613685 7.98116670495272
4860 7.9865 8.03949008099735 8.01195170682669 8.01195170682669 8.03649451062083 7.7967297077179 8.00842375913262 8.03506487059593 7.83041710852087 7.96937741112709 7.84327765731514 7.73563841742277 7.75838084550202 7.82284992578626 7.73220400230587 7.7759908991158 8.04557424874604 8.01605659523606 8.03103213588894 8.04436468112469 7.95839459201694 7.98055509579182
4870 7.9914 8.03820272605121 8.01025728654862 8.01025728654862 8.03573844960332 7.79593782263994 8.00773457932472 8.034112788409 7.82958073227108 7.96864951822162 7.84210745282471 7.73432968360186 7.75717886160314 7.82169994455576 7.7309908233881 7.77486843596399 8.04364610536397 8.01527178829908 8.02927935706079 8.04290022820234 7.95707430204749 7.97898215952516
4880 7.9923 8.03669508202374 8.01034439101815 8.01034439101815 8.03510719498992 7.79687517073751 8.00786444154382 8.03405948567391 7.8306522039175 7.96936253258586 7.84038327546418 7.73694325104356 7.75853764799237 7.82058419841528 7.73291015520692 7.77592315119505 8.04543571941555 8.01478267431259 8.0302461733371 8.04392655864358 7.9584036924839 7.98054888436198
4890 7.9762 8.03846461726725 8.00889712786675 8.00889712786675 8.03521423381567 7.79580016002059 8.0072525434792 8.03320996430516 7.82935033155978 7.96814769247174 7.84191013158858 7.73446431273222 7.75736903247237 7.8216571868062 7.73142389005423 7.77479086531699 8.04313503469527 8.01607002925873 8.02884224574268 8.04176945906878 7.95638988915086 7.97819951936603
4900 7.9698 8.03638768847287 8.00799993738532 8.00799993738532 8.03441902634501 7.79571103322506 8.0068670014739 8.03263143461943 7.82933603082597 7.9680276529789 7.84071399798989 7.73493602026999 7.75734750914574 7.8206437125802 7.73158387048543 7.77474102942646 8.0423352047652 8.0125592713356 8.02793205459416 8.04135228210688 7.95619877934456 7.97796868529916
4910 7.9821 8.03564275024831 8.00666996914148 8.00666996914148 8.03390622225404 7.79507457834482 8.0062803824842 8.03182322648168 7.82863905061781 7.96733370625973 7.8405088763535 7.73389401680231 7.75659072586894 7.82033906361461 7.73074937210977 7.77404159353673 8.04071907739341 8.01228929081559 8.0265765183717 8.03998908993602 7.95504215332866 7.97661170455813
4920 7.9791 8.03400596626103 8.0047185690105 8.0047185690105 8.0330163988173 7.79401805746555 8.00537986961007 8.0306648670435 7.82753356055915 7.96633973303437 7.83964837664366 7.73212802062929 7.75512699520588 7.81935000175238 7.72915238460898 7.77274853274226 8.03798142580688 8.00944301143289 8.02422253091633 8.03805690190196 7.95330786433816 7.97456106600165
4930 7.9687 8.03149467073381 8.00375998649001 8.00375998649001 8.03195669999719 7.79409476140142 8.00493322446942 8.02998883235455 7.82770661388338 7.96632745462656 7.83769040395319 7.73304377317429 7.75520131568611 7.81776984289289 7.72953178741038 7.77275727207959 8.0376171182245 8.00746315428615 8.0234825040549 8.03778518795967 7.95335148879886 7.97460425710678
4940 7.9776 8.03151258276403 8.00398316460848 8.00398316460848 8.03170997622609 7.79494298270345 8.00505340841413 8.02993986317516 7.82859044256806 7.96677366641164 7.83739333871007 7.73517328244448 7.75665666814148 7.81785232490301 7.73137773768604 7.77389598606527 8.03940109865368 8.00931690496206 8.02472695679963 8.03842048722506 7.95437103000283 7.97583729815483
4950 7.9852 8.03356018783152 8.00482820796967 8.00482820796967 8.03220761287212 7.79592857772112 8.00547549673915 8.03027311360836 7.82953306315839 7.96722464510798 7.83905164602399 7.73720138651133 7.75861825212836 7.81961174851656 7.73356618331373 7.77548914559186 8.04161742348969 8.01212577131391 8.02675390525162 8.03917597043514 7.95548489826918 7.97721594667435
4960 8.0094 8.03585711680353 8.00547347441316 8.00547347441316 8.0329398393333 7.79644542646408 8.00580600258708 8.0305732845664 7.82996331301332 7.96732258346677 7.84163068947196 7.73808023160696 7.75999740622938 7.82196125796437 7.73488141746819 7.77667552869022 8.042740392223 8.01404076957703 8.02811955310404 8.0393542240262 7.9559276432097 7.97781282174587
4970 8.0108 8.03700131995976 8.00648261508346 8.00648261508346 8.0335537597239 7.79731069308519 8.00632920721173 8.03113924694061 7.83084389153123 7.9678595110178 7.84355269365013 7.73985944512487 7.76173241747916 7.82380301913619 7.73663253509998 7.77826449911296 8.04454416255653 8.01523813101649 8.02979793922603 8.04024722540379 7.95706332370639 7.9792223829627
4980 8.0014 8.03867075006664 8.00761844003201 8.00761844003201 8.03440371444821 7.79813999119401 8.00695237252116 8.03185515034199 7.83166481143236 7.96840077212453 7.84581040394306 7.74135033273697 7.76334608916938 7.82590190461278 7.73816105242074 7.77978846620023 8.04647591723502 8.01762592020631 8.03163406677544 8.04117402851582 7.95817343622446 7.98060753181577
4990 8.0057 8.04031143425405 8.0083282764554 8.0083282764554 8.035242113024 7.7984696303308 8.00739266178012 8.03240435630083 7.83195255953074 7.96859852671623 7.84805157449841 7.74165714848042 7.76411803989112 7.82782268095016 7.73866381710768 7.78062469799817 8.04731128232181 8.01910322934389 8.03266617529094 8.04151219031215 7.95859451338649 7.98117262747884
5000 7.9936 8.04094615571201 8.00944301143289 8.00944301143289 8.0358886795342 7.79926498225331 8.00803908383846 8.03320071938634 7.83280735339224 7.96931255224347 7.84922539028525 7.74310795070231 7.76535014200211 7.82895778363943 7.73983575502038 7.78187189532816 8.0491261754483 8.02011410343647 8.03422004391253 8.04270348477364 7.95986135616899 7.98272490713
5010 8.0073 8.0424094530195 8.01002197447419 8.01002197447419 8.03668663159013 7.79940307822824 8.00844860485196 8.03374645850062 7.83290240271389 7.96946292662621 7.85088340869546 7.74287314420939 7.76558567075431 7.83032574272156 7.73977457965911 7.78223945307732 8.04967350353301 8.02183885860443 8.03496209309995 8.04296797612309 7.96009926837683 7.98305989098549
5020 7.9958 8.04276075993478 8.01105119395256 8.01105119395256 8.03723381522298 7.80009052461386 8.00907191461325 8.03453386557102 7.8336620028019 7.97018706378341 7.85137042813003 7.74403901514411 7.76644147577882 7.83085082522035 7.74060691125691 7.78313165996969 8.0512995980829 8.02241406589746 8.0362976949662 8.04418556082249 7.96130009666085 7.98451842138171
5030 8.0138 8.04403525866568 8.01127466097474 8.01127466097474 8.03790623861551 7.79986604642868 8.00931560489535 8.03490163999796 7.83337461583316 7.97010270389915 7.85252777640522 7.74297238263488 7.76598594684899 7.83170092439652 7.73982015421987 7.78286074051261 8.05107930900157 8.02369260928035 8.03641701219976 8.04406046551466 7.96104875043035 7.98425840803981
5040 8.0007 8.0436293489486 8.01164778012037 8.01164778012037 8.03811020463705 7.80002017655969 8.00961433133483 8.03532242825627 7.83359143806994 7.97046224457026 7.85216729679704 7.74308151601255 7.76588764736056 7.83136622944474 7.73966118495166 7.78288854749501 8.05145315040648 8.02294088181853 8.03667139191926 8.04464058417082 7.96151706334949 7.98482523712516
5050 7.9982 8.0435694014281 8.01020586168766 8.01020586168766 8.03809229260683 7.79846312999725 8.00903204590082 8.03474505418539 7.83190814058483 7.96934288713336 7.85216773015261 7.73934981897473 7.76327429659665 7.83087480422854 7.73650187839568 7.7807138247937 8.04858939234913 8.02172315266728 8.03420545427501 8.04267372769117 7.95930926117301 7.98221296975017
5060 7.9977 8.040248019889 8.00965044429898 8.00965044429898 8.03717690119147 7.79835796904564 8.00884108054638 8.03455105534196 7.831977477476 7.96962355709076 7.84902965801954 7.73953825642169 7.7624421094507 7.82814639756084 7.73588290219009 7.78003338432312 8.04756089513004 8.01807285425067 8.03317060117424 8.04299715539813 7.95953677284718 7.98243802574277
5070 7.9881 8.07379443567991 7.96269737946987 7.9667268640101 8.02805765548348 7.75985447111726 7.98771803000569 8.01082007098198 7.78963011564314 7.93669228953123 7.84843913882971 7.65711619381607 7.70438098575175 7.8171029086709 7.6689297555536 7.73066833461821 7.99967098778486 7.93054947432876 7.9659346178025 7.97953656575084 7.89586001099646 7.91157514515519
5080 7.7968 7.95243761412799 7.88027661693096 7.88048794999719 7.99026587185264 7.71538742274046 7.9543867752552 7.97340198430419 7.74509300811589 7.90278293845058 7.78504218022525 7.57963315686584 7.63123164895177 7.74983009007573 7.5917672572732 7.66632998326421 7.87558272607625 7.8187792724669 7.8639934258461 7.91479208800197 7.82019800637662 7.83857509934902
5090 7.6389 7.87002537424862 7.75714383202791 7.77601675599814 7.93832719564438 7.66990180820972 7.91399514710903 7.92444334989786 7.7003121380806 7.86676300129294 7.69308990637958 7.50710640756786 7.55431731896102 7.67838477960229 7.51467864611745 7.59551859976351 7.75950814779103 7.70127620977163 7.75950814779103 7.84845286175609 7.75032115416229 7.7667534917891
5100 7.5695 7.7591220279783 7.64129636817426 7.6724893020913 7.88666803377867 7.62574200893193 7.86920886012912 7.87395540368557 7.65667698794603 7.82843645688891 7.59355065989494 7.44090758852661 7.48097167208791 7.60455948033929 7.44412149788439 7.52468952091038 7.66388954137266 7.59405291900039 7.66388954137266 7.78209471231699 7.68549527779222 7.69811054733396
5110 7.4819 7.66582136827707 7.54565096593648 7.57983080311865 7.83455702650547 7.58398935539275 7.82157947170735 7.82680617323518 7.61506127476692 7.78807863047719 7.50517241388559 7.38220423187316 7.41512473776937 7.52994540171325 7.38304853491858 7.45813809488714 7.58020431950688 7.50444849340618 7.58020431950688 7.7173083435297 7.62540814457834 7.63375858139247
5120 7.4136 7.58361843913794 7.4702396575138 7.50130684608966 7.78520692756772 7.54509294841439 7.77218459269404 7.78253110137582 7.5759463121295 7.74618571418524 7.43285259187222 7.33151737545431 7.35835393027961 7.4593709192574 7.33212084114179 7.39832780365646 7.50831438621879 7.43165436372161 7.50831438621879 7.65534257780761 7.56988056199253 7.57422549327463
5130 7.358 7.51039550411701 7.40525235619396 7.43662347147614 7.73354791015387 7.50934407516569 7.72200302886963 7.7379445913136 7.53973208722472 7.70349975720048 7.36968978972733 7.28908449812234 7.31102727683634 7.39569480744004 7.29099911719933 7.34654410623387 7.4511977609843 7.37198422690481 7.4471032731086 7.59731850600988 7.51903163059056 7.51990126688033
5140 7.3189 7.44662463188171 7.34191036152095 7.38364261123538 7.6806280085966 7.47639590673894 7.67169048332423 7.69336790397763 7.50608917759359 7.66029518193752 7.31638882417232 7.25366306111962 7.27209060390294 7.3402026155591 7.25805463229492 7.3025866840072 7.40304639577866 7.3240081179142 7.3948721902296 7.54318134476989 7.46561333401501 7.47022557345778
5150 7.2932 7.39089488892257 7.28944237759709 7.33901023770869 7.62676053897292 7.44474296588451 7.62113002227992 7.64831001139432 7.47343980783224 7.61584871795028 7.27225033154339 7.2218087182641 7.23857141728699 7.29253046938777 7.22001242331415 7.26431113110855 7.3586845805794 7.28415413957834 7.34898167714477 7.492605355151 7.41292126914859 7.42322202270478
5160 7.2547 7.34246980550513 7.24514087104797 7.30128287960589 7.57592648611218 7.41679037601501 7.57213700833172 7.60448577377945 7.44479457131028 7.57344227530807 7.24377009515464 7.19197305399179 7.21269330053032 7.25213273815066 7.18191360726208 7.23380542689934 7.32295896407962 7.25022142340988 7.30933289267123 7.45057903756946 7.36688590696454 7.38248190445453
5170 7.2413 7.30273081084713 7.21043522910774 7.27047779892385 7.5325161030665 7.39234319934994 7.52569660314172 7.56390599709004 7.41958772233129 7.53300514482707 7.22481429193169 7.16063306808472 7.19370055374503 7.23569474884495 7.15263971626014 7.21046792939678 7.29349789958447 7.223171874322 7.27649140194058 7.41277750343829 7.32769005128741 7.346941403009
5180 7.2122 7.27066215560585 7.18255829589814 7.24451001367718 7.49162701883912 7.36916127649695 7.48121857642382 7.52818976996094 7.39012875238806 7.49282961665839 7.209204896532 7.13571923969686 7.17790152917057 7.22448477919027 7.13143952842802 7.19108653489128 7.26536376984417 7.200886564143 7.24812015447766 7.37643709983677 7.29295833578706 7.31349050600827
5190 7.2002 7.24503942973167 7.15884952101111 7.22225908304006 7.45732215857506 7.33156045822054 7.44009132719785 7.49535521291941 7.34667929511517 7.45613884507865 7.19858815453947 7.11632841970772 7.16753671121597 7.21774967526272 7.11436748575419 7.17752893366292 7.24371693687141 7.18166301940382 7.22370031532645 7.34502214341611 7.26336441169679 7.2854766324386
5200 7.177 7.22338522971422 7.14046332757175 7.20305850614607 7.42375826410949 7.29773705599457 7.40128671937436 7.46222315727919 7.30804412931949 7.41981592015177 7.18931282860041 7.102049859263 7.15816492754966 7.21153286459669 7.10303689879924 7.16577365824953 7.22150872787088 7.16584012416005 7.20250074141473 7.31436754545569 7.23702206278592 7.25842022188753
5210 7.1785 7.20295522306859 7.12419989027828 7.18572103318572 7.39284621682763 7.26799481596053 7.36568150349706 7.43358756291866 7.27337301137298 7.38671246597916 7.18272232098132 7.0906970628351 7.15174183963239 7.20727756569162 7.09325971099734 7.15739205594733 7.20380041088164 7.15146564768255 7.18356963945925 7.28751221188903 7.21399437840283 7.23532432011515
5220 7.1624 7.18510375428945 7.11137596002966 7.17020954003185 7.36308552306891 7.24151931855083 7.33258231065422 7.40671012821794 7.24271346593648 7.3547390947938 7.17661096017063 7.0821090388298 7.14555453325808 7.20285116356239 7.08643753871322 7.14983964341506 7.18606677870452 7.13922526682168 7.16687078815699 7.26180270656198 7.19341656139493 7.21332971929759
5230 7.1521 7.16813001110405 7.09972310098261 7.1555282478109 7.33493113395572 7.21514522634447 7.30197642908245 7.38067681599781 7.21519607339799 7.32477699903399 7.17089243618399 7.0747008253634 7.13975016875565 7.19808161604777 7.08013564590365 7.14311244822666 7.16998293118179 7.12770270334929 7.15138114334643 7.23806695529074 7.17465652655065 7.19321718171984
5240 7.1284 7.15281778928638 7.08991944237798 7.14219440250844 7.3093495407477 7.19134342446178 7.27445972269028 7.3567532412 7.19083235379308 7.29790765363723 7.16672294168174 7.06844252090156 7.13569143271446 7.19474788387492 7.07423215131462 7.13825615737215 7.15718218545616 7.11755459929258 7.13781422497332 7.21858903083205 7.15834870642424 7.17607688554376
5250 7.1118 7.13983608149737 7.0818365304023 7.12978725197911 7.28841445818543 7.17036497022957 7.24854852645844 7.33178892688826 7.16924835737795 7.27101414866746 7.16098412220925 7.06313976547122 7.12962106011808 7.18926586369053 7.07009855309874 7.13190612598136 7.14192857497931 7.10844579023123 7.12520058051497 7.19825995992124 7.1430479324162 7.15817565310001
5260 7.1143 7.12838928302378 7.07391793241352 7.11852690473944 7.27218991455436 7.15164632084221 7.22645230375975 7.31146411730722 7.15008414623886 7.24961057262123 7.15877158923447 7.05806332998723 7.12783072380722 7.18766656496003 7.06422586286813 7.12947897366062 7.13428476053476 7.10004483138025 7.11432721979916 7.18353179307282 7.13035660897195 7.1457214473784
5270 7.0924 7.11966410198063 7.07004008620977 7.11022973454744 7.25686313921213 7.13648981812596 7.20715758036822 7.29207611412928 7.13448767928034 7.22965090122074 7.15772536054999 7.05569767804444 7.12698539154232 7.18782217572257 7.06234076613933 7.1280199376829 7.1258807681948 7.09446422280371 7.10631153210625 7.16964810983464 7.12007604256272 7.13407043009251
5280 7.1004 7.11228380383551 7.06651340246946 7.10336641154066 7.24594328305498 7.12379766408354 7.19019828236848 7.27394783947989 7.12137267854065 7.21163327669352 7.15740586915612 7.05460706652701 7.1268318753317 7.18850611915067 7.06177632050961 7.1273676292114 7.11825410740823 7.08964993132651 7.09929247194156 7.15745770931616 7.10901467775554 7.12367079924047
5290 7.0796 7.10646434411407 7.06389976280183 7.09803992989287 7.2401395685859 7.11335289202631 7.17601816586405 7.25931376495957 7.11057432445139 7.19675690224022 7.15900144825131 7.05466650846601 7.1287988762632 7.19121159408614 7.06183872371167 7.12875671437755 7.11359914632887 7.08595405834913 7.09377020385861 7.14806089936569 7.10078940847516 7.11585552044213
5300 7.1036 7.10142979966849 7.06232615844533 7.09341608013213 7.23264266167954 7.104816256769 7.1627559325695 7.24537574976683 7.10163246562332 7.18128906966001 7.15877675338835 7.05560779287666 7.12840528106689 7.19146839337423 7.06389799326658 7.12823527928814 7.10533083039522 7.08281710571796 7.08864133235067 7.13683879575506 7.09185787795484 7.10647326401621
5310 7.0938 7.09668932309002 7.05944107568264 7.08887263588607 7.22784707671776 7.09715738321841 7.15173761441559 7.23488067235053 7.09367865749449 7.16947384672612 7.1600997518301 7.05590868609399 7.12999360145628 7.1930853513442 7.06371663396061 7.12957467301562 7.10185629377514 7.07939551070333 7.08390248085558 7.12916614510864 7.08593069326133 7.10027436538041
5320 7.0807 7.0936233324334 7.05979380906001 7.08603556530923 7.2243476402089 7.09142842258513 7.14287473464012 7.22597384309769 7.087705103755 7.15966032928228 7.1627727612108 7.05750170116872 7.13291535693407 7.1965021433346 7.0651549410969 7.13213313207403 7.09942462733388 7.07780784034729 7.08109056295827 7.12384638047218 7.08167098857462 7.09553428604454
5330 7.0703 7.09071204971522 7.05869411513209 7.08319437785447 7.21816414375231 7.08663825456798 7.13392615880072 7.21410748420656 7.08270056918263 7.14811396736652 7.162386713624 7.05924671570957 7.13219479496032 7.19609601693973 7.06806297364831 7.13157926754281 7.09204310134798 7.07603090194613 7.07779209509492 7.11607317327708 7.07562632840872 7.0881318506524
5340 7.0777 7.08677732559294 7.05609939865768 7.07929916131496 7.21365822087601 7.08025521592796 7.1260846619904 7.2076078187488 7.07754002660513 7.13911934749782 7.16218581720442 7.05915090801567 7.13198234239221 7.19535208987817 7.06747097382694 7.13151119460538 7.08842851865292 7.07253704489023 7.07384473143518 7.11031810297072 7.07138854429126 7.08285690220445
5350 7.0853 7.08429672608525 7.05676633287966 7.07665432004631 7.21128924654052 7.07521518231183 7.12019712933153 7.20467002911493 7.07352863465995 7.132749201186 7.16384701355547 7.05947141057253 7.13391658886522 7.19721689112112 7.06699233260006 7.13327585459873 7.087821965307 7.07066834344715 7.07165948180482 7.10695501095802 7.06925686824322 7.07993048815429
5360 7.0763 7.08380772043765 7.05703257570788 7.07456370443851 7.20665970898792 7.07176791097969 7.11424379885197 7.19952295667306 7.07045758818835 7.12470756632835 7.16335165202618 7.0604291986078 7.13313196249306 7.19667075476423 7.0687561981082 7.13264048310742 7.08312619657815 7.06822945441306 7.06960118729994 7.10149509190768 7.06552022372931 7.07466897372901
5370 7.0575 7.08048798203841 7.05509639719129 7.07157214260101 7.20268060203269 7.0675731735155 7.10873909972608 7.19507344224677 7.06708254278451 7.11795444203168 7.16238945820928 7.05994824615121 7.13205344881862 7.1951730418019 7.06809327242523 7.1317595073469 7.0803715357855 7.0652032963559 7.06670248994976 7.09687245193124 7.06251504730433 7.07033278178424
5380 7.0706 7.0775947558023 7.05382599728182 7.06826224498451 7.19806825425103 7.06354925037175 7.10331605201215 7.19004420640692 7.06373158472776 7.11110218764842 7.16022585830092 7.05871386892349 7.12964269178361 7.19232344002649 7.06687081247568 7.12966192193702 7.07750810274482 7.06203470876813 7.06370524032041 7.09183754635602 7.05915592771769 7.06551484289765
5390 7.0674 7.07408834949136 7.05286459795013 7.0651606830582 7.19524942072108 7.05957090178877 7.09901882595569 7.18683629180118 7.06056198597699 7.10638182599098 7.1593123447597 7.05698109667748 7.12883415862918 7.19111640031263 7.06440946117789 7.1288934741728 7.07483317937702 7.05977605953813 7.06128740514442 7.08874219585955 7.05737516134232 7.06270305139571
5400 7.0588 7.07268364546821 7.05375698540732 7.06351635146141 7.19346984607354 7.05698824704438 7.09591368884593 7.18467785604671 7.05841741760075 7.10283567736298 7.15977018491924 7.0563595925644 7.12948697268218 7.1919833281301 7.06348215248436 7.1293499420397 7.07362787308544 7.0588779662326 7.06027254056931 7.08674504060298 7.05652610944211 7.06091065664589
5410 7.0767 7.07227067566663 7.05452611931786 7.06281989489123 7.19164567191526 7.05551032398641 7.09338274786621 7.18248554633185 7.05710723926127 7.09941368510574 7.16048532994837 7.05678229480982 7.13028275796026 7.1932409982197 7.06419975319505 7.12995028395578 7.07313547281921 7.05826794604212 7.05978259598464 7.08471144736558 7.05570403392613 7.05898536618799
5420 7.0536 7.07187348723039 7.05530446203426 7.06298875911161 7.19163039613143 7.05458247359842 7.09209582627565 7.18211022429541 7.05648721577972 7.09791792224348 7.16301843770593 7.05795278820395 7.13315391917527 7.19656953012571 7.06514594896883 7.13243626429513 7.07398694428802 7.05860227986425 7.06005551971123 7.0844477866143 7.05639198589325 7.05888731949031
5430 7.0776 7.07279339276627 7.05637340577319 7.06310939446837 7.188853345301 7.05448240457475 7.08997780092806 7.17901700446382 7.05624468111247 7.09396062751859 7.16296423214674 7.05965417828411 7.13280254003406 7.19663998651877 7.06804148643464 7.13217159238085 7.07317584711313 7.05779269943386 7.05975847252458 7.0814998492375 7.0549151462242 7.05586480884254
5440 7.057 7.07060644582659 7.05535753003508 7.06219696431607 7.18771291594952 7.05307685189694 7.08835083966702 7.17759711493924 7.05537858389318 7.09196607239544 7.16349310650677 7.05992238926888 7.13341046567261 7.19690310557559 7.0678792308867 7.13280624161288 7.07189210346341 7.05678771175444 7.0588012984097 7.08022769784927 7.05370911767334 7.05473176459223
5450 7.0443 7.07030983199552 7.05625269819051 7.06217946758494 7.18783698203787 7.05249182187766 7.087714168109 7.17746476092562 7.05513005447388 7.09128693199158 7.1653796838671 7.06079054492712 7.13552430191636 7.19909794319794 7.06828279326111 7.13473929635808 7.07182782238722 7.05721720323712 7.05913211121783 7.08025969393551 7.05367213799804 7.05488914489001
5460 7.0672 7.07135663848743 7.05817943316698 7.06322907283157 7.1884319431223 7.05303156623989 7.08779285825789 7.17781130092964 7.05572024864703 7.09107339603454 7.16823809720576 7.06280669560283 7.1384500298202 7.20249032282457 7.07030298858881 7.1373914324455 7.07320571253449 7.05841135062277 7.06037582364678 7.08073125702143 7.05406956116855 7.05541939154267
5470 7.0683 7.07233087597787 7.05945479860902 7.06379227256402 7.1865245827511 7.05375620897859 7.08686630793661 7.17569053099677 7.05626931015402 7.08859987466782 7.16822094354779 7.06474505895376 7.13824165801704 7.20249202013388 7.07324142825604 7.13735279157385 7.07325042038411 7.05808925909549 7.06056364717335 7.07874793303013 7.05222566933185 7.05332455071807
5480 7.0654 7.0703816787377 7.05845800857246 7.06289170552045 7.18504925982654 7.05293550575525 7.08570466221869 7.1740406380035 7.05585000252724 7.08687020813674 7.1676527421698 7.0648373998031 7.13753409671038 7.20121965206787 7.0731082797572 7.13690112673119 7.07203579694778 7.05694686158747 7.05960232006758 7.07725845382363 7.05088419910893 7.05188960208744
5490 7.0592 7.06881296768785 7.05796555413678 7.06161740541086 7.18348995620385 7.05122479853034 7.08446891269833 7.17234000629559 7.05514345238358 7.08521002294868 7.16659517401457 7.06418823315948 7.13634226055443 7.19953487395123 7.0721662369743 7.13595706162229 7.07084114398062 7.05597542285174 7.0587030711472 7.07579219525307 7.04953774529696 7.05047227658331
5500 7.0496 7.06711204707623 7.05679710112512 7.05966992353648 7.18046495376155 7.04785101708025 7.08245597607642 7.16920128412917 7.05396429187804 7.08226905537397 7.16371191495657 7.06266997192055 7.13309480225295 7.19578277308866 7.07081221749634 7.13313548350707 7.0691584604159 7.05413817580044 7.05710778095573 7.0729731811583 7.04691561908275 7.04762959044054
5510 7.0632 7.06532582764328 7.05543069490045 7.05759521568939 7.1796198742874 7.04761314098537 7.08125446164608 7.16824382111058 7.05246596499533 7.08153455379605 7.16251372291893 7.06036758989096 7.13203398393095 7.19417932136729 7.06754392201453 7.132130134698 7.06733464738727 7.05312744615972 7.0558952701278 7.07234196265787 7.0463124242425 7.04715927325189
5520 7.0381 7.06427143742889 7.05516790086031 7.05647109134123 7.17801241402701 7.04609984527901 7.08005951977521 7.16652126883343 7.05152688347548 7.07995656171441 7.16111142040789 7.05900638393313 7.13056151393056 7.1928056925498 7.06632420665026 7.1306872051023 7.06663860611618 7.05255086657405 7.05537616432458 7.07097905939072 7.04498218515143 7.04579577412084
5530 7.062 7.06355109213293 7.05483876730502 7.05585072478652 7.17781599561498 7.04632495544106 7.0795669028312 7.166194789581 7.05081343575567 7.07971767445654 7.16118418803066 7.057998073861 7.13083503352106 7.19321167449281 7.06499828305841 7.13076947043464 7.06638438890502 7.05250139181316 7.055248306375 7.07094522154331 7.04490457839146 7.04584967271984
5540 7.0495 7.06337998890877 7.05476516908407 7.05586589223146 7.17700778747723 7.04546283064783 7.07906666605175 7.16525588862598 7.05059498843551 7.07881138350815 7.16110398113728 7.05792429507524 7.13076501048356 7.19352686844394 7.06532965561748 7.13057377428189 7.0661880607754 7.0525410438478 7.05541386625916 7.07027944293618 7.04423145079613 7.04515531070158
5550 7.0565 7.06266702871397 7.0535707327947 7.05528035663068 7.17507115754858 7.04326429144666 7.07793098555505 7.1632052500695 7.05007600902766 7.07690042989701 7.15970055912435 7.05749162565172 7.12916957584024 7.19196588556841 7.06543947514147 7.12909957085922 7.06546742657572 7.05153945078701 7.05467694511265 7.06850109612942 7.04254732271284 7.04331403705478
5560 7.0501 7.06160705904663 7.05301466537267 7.05416912461072 7.17414466139674 7.04264511661977 7.07704513454437 7.16218070721999 7.04917564060539 7.07608279627562 7.15885710473359 7.05634283614904 7.12837472949922 7.19090156428888 7.06396599397808 7.12833874293044 7.06423572170734 7.05067822881788 7.0537891440019 7.06774135158956 7.0418155657202 7.04261349971965
5570 7.0641 7.06086096520722 7.05225286239386 7.05338422739133 7.17309861327708 7.0417873614952 7.07624360730499 7.16104650735483 7.04848039381951 7.07512952236086 7.15806074164808 7.05549977900088 7.12757038544864 7.19008371398971 7.0631189282909 7.12754902463034 7.06354383342713 7.05017586137354 7.05330374965072 7.06689175799489 7.04097388086468 7.04176583816856
5580 7.0563 7.05957644512877 7.05033450562507 7.05206883072853 7.17044797587767 7.0389752269201 7.07462087126076 7.15832384264842 7.04748078697175 7.07268214678019 7.15553980395943 7.05426482396573 7.1247546576336 7.18712609833852 7.06237955146283 7.12499879932776 7.06229771948606 7.04862932368368 7.0520026717782 7.0644977934882 7.0386966695711 7.03929061949253
5590 7.0418 7.05858635404706 7.05026112408191 7.05100889717415 7.17125055039302 7.04078515451402 7.07444778182358 7.15904514493793 7.04644799230993 7.07361581135541 7.15612714520842 7.05272178923339 7.12575812856853 7.1878979046084 7.05969996952266 7.12576656094566 7.06389225130528 7.04859024945647 7.05161485465616 7.06546930444986 7.03955588727072 7.04044320085645
5600 7.0564 7.05892617703974 7.05074731291831 7.05151016317308 7.17103491988406 7.04061699449644 7.07442842527479 7.1587388167195 7.04654452226311 7.07333860824257 7.15674525470287 7.05314264971763 7.12643972465396 7.18919161543623 7.06058625388891 7.12623483775184 7.063929808788 7.0492966190353 7.05237306439504 7.06541690453887 7.03941681624576 7.04032168073207
5610 7.0473 7.0594852418378 7.05161543246359 7.0523604068011 7.17183832499757 7.04159863514453 7.07493563185632 7.1594385776259 7.04691410233825 7.07401980708539 7.1584551313296 7.05404608774185 7.12837610179186 7.19154939475283 7.06151031241566 7.12788018051162 7.06557962955534 7.05011266368628 7.05320662383363 7.06625808381289 7.04016386707872 7.04117840663716
5620 7.0538 7.05960318677873 7.05035165928304 7.0526730186753 7.16980005513132 7.03886454068497 7.07417144542188 7.15732271905616 7.04715645644069 7.07199275029451 7.15738174569607 7.0549453727752 7.12694331993908 7.19033199061826 7.06351530418545 7.12664927012846 7.06297411530465 7.04943406497687 7.05295417615771 7.06432715973258 7.03834503763914 7.03906328838319
5630 7.0572 7.05931372331455 7.05104556988925 7.05236271803081 7.17095294345543 7.04067045973986 7.07449292302877 7.15840603575483 7.04687712266296 7.0732151741311 7.15867834556103 7.05470904953778 7.12857378415763 7.19161288134381 7.06226088426262 7.12813008222356 7.06535200954229 7.04957320822775 7.05286006577313 7.0655108704716 7.0394642325677 7.04039643456787
5640 7.0634 7.06050936938822 7.05271518056095 7.05367370891198 7.17252977992222 7.04244412991777 7.07559212943167 7.15990855174139 7.04771721854806 7.07465182007104 7.16123261551559 7.05621059047431 7.13138698406518 7.19492111776397 7.06364827211946 7.13062581306323 7.06777771734446 7.05128153199703 7.05445763108134 7.06709684351832 7.04091732796282 7.04199051497504
5650 7.0481 7.06202120251954 7.05374671126902 7.05543130882084 7.17340270249173 7.04298174361512 7.07661084003747 7.16070392172039 7.04903317496181 7.07533200775087 7.16342474466562 7.05856880314648 7.13362273767591 7.19769827693328 7.06651166904718 7.13267164859548 7.06840346473083 7.05263948778808 7.0560009547174 7.06791436880082 7.04169007316977 7.04272833894566
5660 7.0558 7.06249998819828 7.05310892020911 7.05601487626508 7.1720036140345 7.04082179111615 7.07635237955302 7.15925701969862 7.04974131407589 7.07395303421468 7.16288741987199 7.06003047537059 7.13272132197767 7.19674828929827 7.06882073197514 7.1320468220897 7.06568569333106 7.05215178220719 7.05593699865788 7.06651203017682 7.04043856034055 7.04116816861182
5670 7.0577 7.0621860582009 7.05360309001058 7.05552144677937 7.17236158379167 7.04147151751071 7.07644930674881 7.15958869921789 7.04963918661326 7.07447013574839 7.16316433408111 7.05989952976257 7.13307233998925 7.19650087938085 7.06792498601228 7.13251087367907 7.06703597511724 7.05185175570101 7.05554253675044 7.0668777461648 7.04085059120506 7.04162407672778
5680 7.0598 7.06235864205658 7.05370171451569 7.05553217232972 7.17247774114087 7.04167535713688 7.07664287223667 7.15968786541745 7.04983560502529 7.07469082207233 7.16342517802119 7.06012451352924 7.13331599415839 7.19663818087056 7.06797171618789 7.13280988902226 7.06747574073821 7.05219771789759 7.05585995164886 7.06705538583547 7.04104191768915 7.04179971212894
5690 7.0511 7.06259028866515 7.05403409823775 7.05572286683694 7.17278031361103 7.04207216638699 7.07695369651914 7.1599684812054 7.05010591056198 7.0750613771975 7.16388511273265 7.06042100096494 7.13379561043531 7.19710501315817 7.0681383414045 7.1332830410786 7.06813442314789 7.05259431046993 7.05626902125031 7.06739426989108 7.04138777154684 7.04214767859504
5700 7.0608 7.06289269862697 7.05427244380116 7.05603147017211 7.17296302715316 7.04225511466339 7.07724180574715 7.16012708934397 7.05044150833786 7.07528787770867 7.164266573973 7.06082557450235 7.13416761007905 7.19751857882366 7.06856642448157 7.13364857650176 7.06846765552461 7.05295403170586 7.05668088960648 7.06759921096265 7.04160981210694 7.04234505400062
5710 7.0615 7.06284354888275 7.05383038500696 7.05596007484198 7.17224551672489 7.04135303087533 7.0770307976976 7.15939390588924 7.05055046115071 7.07467088771612 7.16361939354241 7.06091257063299 7.13335766851902 7.19662543299422 7.06891498681158 7.13297774207965 7.06740929288417 7.05267155610025 7.05654963703826 7.06692967660725 7.04101978044212 7.04162664074823
5720 7.0568 7.06269030351937 7.05424261449277 7.05574644860253 7.17275281358883 7.0421828706786 7.07723573876917 7.15988531304896 7.05045884256065 7.07527520205826 7.16391793941706 7.06057343378663 7.13376755066216 7.19683521320298 7.06810118116438 7.13335840883479 7.06877425459027 7.0528015627712 7.05657706483453 7.06746147611737 7.04155127299205 7.04223236349598
5730 7.0712 7.06294143307209 7.05431224028766 7.05599519469962 7.17287016266584 7.04231845680252 7.07744208824635 7.15998592376709 7.05068129841983 7.07542319298536 7.16413790348172 7.06077487190068 7.13398213389516 7.19716662187502 7.06839095158875 7.13354290996864 7.06900061064959 7.05319497740269 7.05698911375552 7.06761423395574 7.04170549340546 7.04237139840797
5740 7.0501 7.06302409564704 7.05426095987856 7.0561068379283 7.17272103418037 7.04212238146365 7.07748054855317 7.15982018331811 7.05082123615593 7.07531557635218 7.16404718771577 7.06089404468238 7.13384562689066 7.19705207155272 7.0686354002431 7.13342756516114 7.06883725365624 7.05324365767837 7.05711193394661 7.06748838027567 7.04160997461528 7.04223003420979
5750 7.0483 7.06259754737094 7.05341190797836 7.0556314288117 7.17156870560721 7.04078847690672 7.07690934979916 7.15866344896331 7.05059679408371 7.07429329056293 7.16274379861355 7.06048578762263 7.13233859678358 7.19537361320481 7.06850604360551 7.13211525615677 7.06726321594417 7.05253169059008 7.05654730775207 7.06640473856032 7.04062149056047 7.04109659271687
5760 7.051 7.06181102506816 7.05301961284876 7.05469696975127 7.17114650894329 7.04064991146326 7.07645443478972 7.15824253430963 7.04997792621702 7.0740470001474 7.16180413928628 7.059362132743 7.13139767350256 7.19408495819196 7.06701226695627 7.13127111561969 7.06742855915055 7.05190827248991 7.05585097757727 7.06606682955474 7.04032038066536 7.04081135446951
5770 7.0492 7.0614417700097 7.05290181235969 7.05425258167088 7.17120746762678 7.04103025320172 7.07633472031355 7.15829908721149 7.04959418985993 7.07420423599333 7.16155485149473 7.05858870138973 7.13122447572649 7.19387738087401 7.06598116960377 7.13105537677184 7.0681406526342 7.05193694618344 7.05576898309216 7.06621333985031 7.04044155771658 7.04099896131828
5780 7.0511 7.06146112655848 7.05295540399849 7.05432881613821 7.17138620874286 7.04136608571187 7.07641709398478 7.15846164971963 7.04953525350243 7.07439238453656 7.16172974658012 7.05840192513913 7.13146794933081 7.19430842521414 7.06581421937048 7.13119470058754 7.06867297578231 7.05223910335451 7.0560414554067 7.06644504062831 7.04063533988223 7.04123855277896
5790 7.0535 7.06135446691886 7.05241768196225 7.05430196614936 7.17067852104083 7.04050432204828 7.07610132222623 7.15773801814392 7.04946671109647 7.07370970506221 7.16111149263382 7.05832843525708 7.13074215097725 7.19370486924425 7.066132049568 7.13050826536492 7.06762284689769 7.0519811123386 7.0559103834033 7.0657919376716 7.04001132591814 7.04053142482787
5800 7.0684 7.06115873465315 7.05264801044762 7.05413342694566 7.17100386273488 7.04108263505623 7.07613848246634 7.15804577282444 7.04925653364509 7.07406234815717 7.16132546194643 7.05798705940694 7.13107301795483 7.19397401916608 7.06550671748072 7.13076524521783 7.06862146063894 7.05198598758876 7.05583349890262 7.06613775541633 7.04032977003604 7.04093038279936
5810 7.06 7.0608437573798 7.0515750220567 7.05381924415752 7.16965013216063 7.03944135500491 7.07546837030351 7.15668626417592 7.04903617233783 7.0727802657038 7.16001683646441 7.05774586091936 7.12953839754313 7.19246464171633 7.06579648790509 7.12939197752997 7.06656591071934 7.05135361347348 7.05537114462256 7.06486968479305 7.03912756945938 7.03957159641013
5820 7.056 7.0599234726578 7.0509912198782 7.05278347017616 7.16893453571945 7.03894240023568 7.07479916096479 7.15597102886438 7.04828903122246 7.07222102034092 7.15886396619678 7.05659396570176 7.12835927315056 7.1909473916404 7.06437627336383 7.12832574226335 7.0662713733837 7.05046295943856 7.05444289699197 7.06424456938356 7.03853602105007 7.03898253979534
5830 7.0541 7.05919406300783 7.05035801516473 7.05194039497152 7.16833822039887 7.03858735562861 7.07423085124791 7.15537606777996 7.04760548503697 7.07175548812002 7.15791636201739 7.05551187684387 7.12740755209327 7.18986396660283 7.06313582915813 7.12742093194649 7.06607394380868 7.04994968587905 7.05385774057731 7.06376758935303 7.03805378658325 7.03852276759222
5840 7.0528 7.05926719176024 7.0512948576808 7.05208676081523 7.16975552784652 7.04061141504347 7.07476886218786 7.15677199635282 7.0474398348704 7.07313818129152 7.15927500395477 7.05518017926812 7.12911396187544 7.19175856104121 7.06220079229027 7.12882764023915 7.06893896581978 7.05078320920467 7.05442921017855 7.06521319130808 7.03936020917445 7.04007519169524
5850 7.0663 7.06018507497013 7.05167288818955 7.05323374466971 7.17023458437249 7.04090732467175 7.0753023590073 7.1572160955295 7.04808943486959 7.07344431088865 7.16047283486277 7.05634623076767 7.13036534830928 7.19363690464571 7.06391391908377 7.12985960430279 7.06912993117422 7.05177747133374 7.05550597237423 7.06568551276624 7.03975118618086 7.0404747816436
5860 7.0684 7.06009074790776 7.05045487013459 7.05330434551463 7.16835629493743 7.03833980125934 7.07453022772074 7.15532027325034 7.04818997336179 7.07157690951228 7.15901592954993 7.05683317797631 7.12854186029732 7.19186242192611 7.06536197672039 7.12828616245464 7.06579674069583 7.05080137402564 7.05491025291756 7.06383779295534 7.03802805609629 7.03847107188404
5870 7.047 7.05884777579457 7.04961206577718 7.05185329050198 7.1671953714788 7.03732221015543 7.07355438320339 7.15416619319841 7.04726483144611 7.07063064151257 7.15732649286091 7.05552025505155 7.12674960999936 7.18942461628094 7.06367456235737 7.12674691958353 7.06491850952059 7.04931431438774 7.05340490206331 7.06275924316794 7.03703498569503 7.03743078378215
5880 7.0393 7.05807833492383 7.04950574921072 7.05086258549988 7.1673597757481 7.03803834829107 7.0732581846714 7.15433883122355 7.04648764434457 7.07094551044703 7.15699403691292 7.0542485370189 7.12656868404895 7.18896117861196 7.06171904534847 7.12654753990844 7.06620250596106 7.04906979350746 7.05291131006926 7.06303081265837 7.03725466085598 7.03779064946994
5890 7.0554 7.05800569369644 7.04937686204165 7.05079770855978 7.16738386309519 7.03824395745248 7.07320394299924 7.15435621961579 7.04629281490296 7.07098953215033 7.15706182094663 7.05395006337017 7.12669930464029 7.18931671074405 7.06144888426364 7.12658004157618 7.06651455808431 7.04933995459229 7.05312336539477 7.06314503796399 7.03730408144742 7.03789626183361
5900 7.056 7.05787675235793 7.04894859839976 7.05076600137726 7.16680955862626 7.03758691818267 7.07290536101162 7.1537673616223 7.04616259155422 7.07042710884661 7.15665179435164 7.05386570348591 7.12622976388037 7.18901747872308 7.06168495471031 7.12610638393834 7.06570266642422 7.04912627418339 7.05300545656681 7.06263559237868 7.03678992312029 7.03733992356435
5910 7.0432 7.057892298989 7.04945732172579 7.0508613576591 7.16747649284825 7.03854178106785 7.07313847019523 7.1544121224843 7.04607649824768 7.07107150857896 7.15740370237827 7.05380369752645 7.1271652341038 7.19001611052081 7.06132313892245 7.12688707399741 7.06711840295792 7.04939560467005 7.05316708013788 7.063308232449 7.0373930637911 7.03806741922721
5920 7.0672 7.05812174270675 7.04909684211761 7.05118294360489 7.16698073407635 7.03780691836029 7.07300900521874 7.15389837945625 7.04624590416253 7.07054035910219 7.15729948036373 7.0542561929673 7.12696784064174 7.19004478421435 7.06223690525442 7.12669433910772 7.0661171349138 7.04941228885949 7.05330234124512 7.06284425308555 7.03692836216837 7.03752744013071
5930 7.0795 7.0580043214038 7.04914053880423 7.05109184865281 7.16693357054517 7.03780659334362 7.0729267398864 7.15383680685237 7.04615352720022 7.07051060201973 7.15735224140435 7.0542522566542 7.12704526683688 7.19004796215519 7.06214987301081 7.1267712236084 7.06626328407973 7.04921565376967 7.05311137589067 7.06280665948987 7.03688583915308 7.03750010261685
5940 7.0592 7.05783491548896 7.04874004603177 7.0508929926157 7.16640697130188 7.03720639587939 7.07263357484341 7.15330448370427 7.04602037870139 7.07003087740391 7.15691444393992 7.05417537215352 7.12653282387555 7.18948499715701 7.06218981394917 7.12633086212352 7.06557081799209 7.04889999035001 7.0528420634605 7.06232415417582 7.03642052360997 7.03698753326014
5950 7.0527 7.05772706412152 7.04903100818396 7.0507545716241 7.16679540234432 7.03783449060842 7.07272772134095 7.15368493378162 7.04587874365598 7.07044924609363 7.15728680471331 7.05399426563829 7.12701699038595 7.18990004345402 7.0616873742789 7.12675544224307 7.06654451378807 7.04898745594919 7.05283298105001 7.06273165286332 7.03678842443228 7.03743977591023
5960 7.0608 7.05783935738355 7.04882729495317 7.05088622143492 7.16653210272267 7.03747625000402 7.07266297079623 7.15341367125139 7.04595703656226 7.07018854660541 7.15724068845809 7.05420686265826 7.12692190495133 7.18992640591785 7.06211664908379 7.12666570152715 7.06605913749337 7.04903736406565 7.0529364627488 7.06250298557431 7.03655343737453 7.03716947037354
5970 7.0569 7.05798642743006 7.04931138923764 7.05107393662259 7.16710131526366 7.0382090723291 7.07294580753148 7.15396934143081 7.04604489940405 7.07074078605324 7.15793914929777 7.05438529681414 7.12773827461898 7.19077469944581 7.06207945273072 7.12738583014533 7.06709310582653 7.04932829010487 7.05316691762954 7.06306132811308 7.03706869714707 7.03776242718846
5980 7.0395 7.05863611771166 7.05002613702416 7.05182033742219 7.16798393416405 7.03913612823188 7.07355777782202 7.15483233293518 7.0465249851495 7.07152786810696 7.15922643201798 7.05519014644623 7.12915104988962 7.19243210393563 7.06285898717493 7.12863790272549 7.06823196426406 7.05012595325708 7.05392536210269 7.06390247127414 7.03784530644119 7.03860992623121
5990 7.0574 7.05921421404183 7.05008803464472 7.05250308912247 7.16787312153354 7.03869074704498 7.07377423892915 7.15470622646436 7.04707299938053 7.07134365587682 7.15961861880869 7.05618592531979 7.12945060692728 7.19292309579626 7.06428772437572 7.12894721026346 7.06750786321983 7.05038289699703 7.05433358304948 7.0637550220415 7.03771474001929 7.03839099138603
6000 7.041 7.05908691584319 7.04968663904816 7.05235015071928 7.16715490690246 7.03772013890743 7.07347533192486 7.15398793960735 7.04711218194664 7.07068044129014 7.15897952768207 7.05635424784571 7.12865012696385 7.1919195526354 7.06463783956319 7.12831927804276 7.06629286059737 7.04982368774712 7.0539081181623 7.06303243774176 7.03706958191469 7.03762685912102
6010 7.0461 7.05867037085816 7.04958534218371 7.05178095623478 7.16702116253972 7.03773814122006 7.07327548278123 7.15386410825327 7.04681728348136 7.07065776234865 7.15857210122049 7.0558534693718 7.128238944754 7.19117707009241 7.06378633198142 7.12800657588616 7.06649003738165 7.04942460338026 7.05344401240349 7.06292247376591 7.03698753326014 7.03755598742887
6020 7.0477 7.05775806710124 7.04791125350446 7.05070679417253 7.16489938144386 7.03531357097626 7.07209625004977 7.15176784096658 7.04619949900359 7.06874489475042 7.1561034912169 7.05489387568831 7.12540985514224 7.18806528819725 7.06325348519534 7.12553572687879 7.06342753162608 7.04808968766034 7.05229116019234 7.06093416618556 7.03513398120552 7.03547586263716
6030 7.0435 7.05612121088803 7.04690897429735 7.0487616776973 7.16374443468079 7.03458148896694 7.07098389852792 7.1506423262693 7.04488361481577 7.06788966753334 7.15398376855999 7.05268354560435 7.12323607137799 7.18528274819627 7.06049366024882 7.12357544295862 7.06287274621427 7.04663094058633 7.05071751972288 7.05993780950457 7.03419879988581 7.03455189439282
6040 7.0663 7.05468053835258 7.04550183264911 7.04710152862221 7.16229727986827 7.03345953139663 7.06979563755542 7.14922081166133 7.04361409967393 7.06670375390351 7.1517407201305 7.05054977500439 7.1208972152546 7.18268929567561 7.05821883241087 7.12139075307921 7.06167267630249 7.04547254503518 7.04948028957099 7.05870567128062 7.0329968520999 7.03333387633786
6050 7.0488 7.05389825932309 7.04570471528173 7.04629180373997 7.16291585883126 7.0348694537431 7.06965837217867 7.1498374946937 7.04271467018873 7.06742651876807 7.15178929206729 7.04894708165526 7.12125086951256 7.18307230977342 7.05594887982309 7.12151917077974 7.06378797512129 7.04554195415229 7.04925678643584 7.05945064561814 7.03362317729369 7.03419872765988
6060 7.0499 7.05404706279188 7.04546405848861 7.04665537100658 7.16281123957411 7.03482099014521 7.06960904186964 7.14970895059779 7.04264190256596 7.06725667949766 7.15195750625432 7.0488914315775 7.12148184803128 7.18386347259209 7.05633806923777 7.12154730277881 7.06361436204612 7.04595454476774 7.04968479728699 7.05943616431952 7.03352224155888 7.03413469937444
6070 7.0362 7.05434495863318 7.04592027356476 7.0472200152576 7.16334545865282 7.03546587740257 7.06987873348594 7.15020481770858 7.04275872800499 7.0676775399819 7.15287867574394 7.04924819155037 7.12256700649113 7.18531784999743 7.05681880501658 7.12239884647355 7.06446688079089 7.04636713538319 7.05009065283462 7.05996435253322 7.03396623239666 7.03466992961615
6080 7.0487 7.05423436268047 7.04473399880528 7.04728812430799 7.16167512572184 7.03325052761659 7.069122094661 7.14851296145096 7.0427188231796 7.06599807047099 7.15164494854957 7.04955731852353 7.1210491424948 7.183965311151 7.05800796881318 7.1210411795862 7.06156625139713 7.04557608090341 7.04958342819661 7.05835187257081 7.03242991467565 7.03291971480846
6090 7.0442 7.05341398447379 7.04453039391339 7.04636516722664 7.16134945901111 7.03320899770781 7.06860506535322 7.14817980130017 7.04202285413444 7.06578673740476 7.15105630723387 7.04866525608301 7.12052239879966 7.18304818631336 7.05666572216153 7.12057376949117 7.06186505006254 7.04473110976815 7.04864654956758 7.05807712513954 7.03216141478717 7.03270950124413
6100 7.028 7.05366484317929 7.04555881890655 7.04661851772666 7.16289704397693 7.0353278355971 7.0692432897687 7.14970949229226 7.04198713841289 7.06728643658012 7.15272089820355 7.04866334209591 7.12253995788097 7.18520535811409 7.05601005518436 7.12230766123906 7.06477068110183 7.04566123527288 7.0492847378701 7.05962886309624 7.03356406037137 7.03435964702815
6110 7.0434 7.05457014102116 7.04571193787456 7.04771499760076 7.16301144984737 7.0351175859198 7.06963157635927 7.14979708428681 7.0426748014763 7.06724916800112 7.15366322989017 7.04999096299708 7.12344870451093 7.18667349455878 7.05798875671625 7.12308643731102 7.06421717770025 7.04644084194303 7.05020077931881 7.05973926042765 7.03361897013336 7.03436470284313
6120 7.0522 7.05459374084324 7.0451628402546 7.04785168517008 7.16198013581708 7.0336453325972 7.06924274807423 7.14875018751249 7.04283709313721 7.06621568719298 7.15305089846998 7.05055938105285 7.12262489557266 7.18583278475329 7.05907882653922 7.12241787800565 7.06229177890345 7.04582273244858 7.04982702819631 7.05870870476961 7.03266374611855 7.03324458703399
6130 7.054 7.05420359443501 7.04526944572479 7.04734276322275 7.16203809712455 7.03390520148724 7.06909779063612 7.14880565702543 7.04253977510333 7.06635876675695 7.15299120374024 7.05021392443776 7.12262132038921 7.18548248900101 7.05828730259091 7.12246973622218 7.06286039558053 7.04540880565345 7.0493282539919 7.05877554986626 7.03273739850894 7.03336628772318
6140 7.0624 7.05415337935835 7.04518154677004 7.04720445057005 7.16199277535453 7.03393548220769 7.06904972428083 7.14876141864434 7.0424631433934 7.06636172802001 7.15300337380916 7.05015271296352 7.12263782401383 7.18546078510955 7.05813042787462 7.12250310460106 7.06293431881815 7.04544011559337 7.04931496442109 7.05877204690874 7.03271815029904 7.0333601304628
6150 7.0418 7.05435600920022 7.04565509606898 7.04741767956689 7.16259008378163 7.03470708985627 7.06937250195444 7.14935081833228 7.04258321899921 7.06694979152828 7.1537466147244 7.05035299546272 7.12349543468654 7.18639282460138 7.05812782774121 7.12326053791121 7.06394705272838 7.04585220062733 7.04965680973977 7.05937014982104 7.03326464778557 7.03398557088897
6160 7.0482 7.05434557255358 7.04486740009487 7.04745016317815 7.1614631065093 7.03319363164157 7.06894369661808 7.14822174650803 7.04266678439826 7.06585820496082 7.15287166982889 7.05061391162872 7.12238792230189 7.18536277452484 7.05896355395764 7.12230484442785 7.0618854358308 7.04541877283156 7.04942725768313 7.05829141946882 7.03225196804479 7.03280588674545
6170 7.0504 7.05381258131564 7.04483771523833 7.0468191613555 7.16135386479273 7.03330722497031 7.06869635892659 7.14811467156932 7.04226394428313 7.0658585299775 7.15249804510176 7.04998301814497 7.12205199950933 7.18472021655366 7.05795390770584 7.12202337998524 7.06223399816081 7.04491384136677 7.0488590924181 7.05821280154586 7.03218905926123 7.03278096880019
6180 7.0298 7.05431019990519 7.0462070466131 7.04735372350738 7.16327904691175 7.03579111075774 7.06964320473373 7.15002553489804 7.0424918531999 7.06771834763139 7.15450881494582 7.05021627178043 7.12443372172117 7.18727008072659 7.05749989552051 7.12409478349611 7.06552379891276 7.04612712862343 7.04978752061352 7.06009858442098 7.0339350669086 7.03477862963825
6190 7.05 7.0553009951897 7.04616999471188 7.04853461743519 7.16309414853528 7.03509418471903 7.0699989535436 7.1498214785941 7.04334267463535 7.06739221145213 7.15510514832288 7.05167714951932 7.12489134520292 7.18827008481696 7.05982250081003 7.12449740693346 7.06423192984611 7.04681511670351 7.05069451576471 7.05989230716974 7.03372371578589 7.03443591760844
6200 7.0512 7.05543484789133 7.04626222722232 7.04874719639868 7.16290459158644 7.0346903334409 7.07002271587402 7.1496204918921 7.04359882389009 7.06719232619554 7.15513793889433 7.0521933843419 7.12485032087564 7.18812400787696 7.06047242582589 7.12452734458074 7.06369994977117 7.04655030033737 7.05055649201572 7.05965215595812 7.03353533250839 7.03417554313689
6210 7.0474 7.05539635147154 7.04631336317956 7.04863026262075 7.16291455876455 7.03470207015425 7.0700344164744 7.14963224666193 7.04362738924473 7.0672464595288 7.15512392706424 7.05225138176233 7.12481919150054 7.18788920138404 7.06036838437617 7.124564360369 7.06377091174573 7.04640346502513 7.05039412812889 7.05964547505975 7.03355613357574 7.03418334353715
6220 7.0412 7.05467315325141 7.04476899226755 7.04777835779637 7.16086406465992 7.03224145917222 7.06896810898185 7.14760396203026 7.04320595095307 7.06537266615778 7.15285115766525 7.05164515343308 7.12216589979827 7.18494065008685 7.06023971388489 7.12228472950682 7.0606198028326 7.04511834908277 7.04932522050291 7.05769259429723 7.03175440362468 7.03213239802048
6230 7.0418 7.05316612314433 7.04393835797906 7.04593596464768 7.15988320044056 7.03165769310668 7.0679874253273 7.14665433552489 7.04202274579555 7.06467911668122 7.15094612658024 7.04964767315984 7.12021161063015 7.18232422972098 7.05763336903602 7.12055423237756 7.06022999949753 7.04374370910227 7.04783088410273 7.0568410506025 7.03097192597389 7.03136176542193
6240 7.0363 7.05224199239165 7.04347553423047 7.04480570109561 7.15966309192404 7.03195921830088 7.06750199486315 7.14645531697944 7.04112418302149 7.06464181198925 7.15005471417308 7.04802045910805 7.11941199737787 7.18134661566839 7.05553358073533 7.11974869659916 7.06081994087994 7.04337911261618 7.04726374805719 7.05676492447406 7.03086125779524 7.03135510258004
6250 7.0535 7.05172954943031 7.04284622971714 7.04431440227479 7.15907587707043 7.03154767496139 7.06703519868851 7.14587137034908 7.04059119178355 7.06413785557449 7.14922209367156 7.04709239204228 7.11857179315388 7.18066653632745 7.05473833715171 7.11887548512593 7.06030663120747 7.04313269580528 7.04699902197346 7.05630556757003 7.03037730796263 7.03088516457751
6260 7.045 7.05178807048872 7.04363168668747 7.04452183514088 7.16023385732248 7.03321186868846 7.06746999877691 7.14700788144395 7.04044067294896 7.06524724583328 7.15034993765503 7.04677763144672 7.1200093780309 7.18235962042585 7.05403911793977 7.1200134046264 7.06255767865852 7.04377496487275 7.04745240218192 7.05747721657902 7.03142564925551 7.03214310551435
6270 7.0374 7.05254606354982 7.04388234677166 7.04554135828838 7.16056551878527 7.03337141576409 7.06786698859185 7.14730696901307 7.04095611328632 7.06541896297783 7.15130498110503 7.04772823300213 7.12101353511214 7.18393569852039 7.05552148289233 7.12081485963985 7.06253852073103 7.04453053836525 7.04828467961028 7.0577950828895 7.03167399811 7.0323962212801
6280 7.0601 7.05333784028888 7.04483525955677 7.04657771007717 7.16160820839927 7.03439236537367 7.06857491102815 7.14831226365268 7.04155941646546 7.06629018823802 7.15293732319772 7.04885809931159 7.12281152737141 7.18604036207125 7.05670956330001 7.12239418790117 7.06379120723158 7.04529714436829 7.04905767760798 7.05874174813181 7.03255103755742 7.03335288981348
6290 7.066 7.05470002129674 7.04633690883219 7.0481668971777 7.16338148133457 7.03612663630769 7.06981224951893 7.15004657069966 7.04261449282616 7.06781982506067 7.15554121236503 7.05069386573136 7.12564523944259 7.18927398910746 7.05851813665777 7.124942138087 7.06587552112713 7.04673476535827 7.05044905594736 7.06036267852783 7.03407072525844 7.03498904182389
6300 7.0456 7.05610142098367 7.04702298292518 7.04975366470963 7.16393066923693 7.03611327451095 7.07062728300691 7.15056816829741 7.04386996002495 7.06815184765309 7.15709096410871 7.05293005269766 7.12712547373027 7.19110563864932 7.06133660905808 7.12636636116728 7.06553017285094 7.04764062295109 7.05154979715124 7.06077035778016 7.03447941567376 7.03530013695359
6310 7.0548 7.05695403001085 7.04784397505224 7.05065276917815 7.16462678273395 7.03651606045663 7.07130635118485 7.15125249091163 7.04473313209415 7.06874142790586 7.15832104389369 7.05444141636044 7.12834175836295 7.1922351799421 7.06284468644112 7.12761027221754 7.06595029301941 7.04809160164744 7.05208779003471 7.06131923872232 7.03505747589096 7.03583762425557
6320 7.0475 7.05746614795551 7.04803949064016 7.05107496584207 7.16465897744149 7.03621291017905 7.07159904675931 7.15129297354445 7.04533206560463 7.06875890658051 7.15862804020196 7.05543224775791 7.12851676178724 7.19221950691566 7.06391146340221 7.12793774457648 7.06544453095645 7.04820015721768 7.05229558403045 7.06126564708352 7.03507190302014 7.03574674598128
6330 7.056 7.05718479185179 7.04738682103902 7.05059123268724 7.16365194937959 7.0348847656399 7.07117746401578 7.15031456500664 7.04533466573805 7.0678820476979 7.15743132879585 7.05538645651937 7.12705053932965 7.19032780151442 7.063959024176 7.12679578042403 7.06371750067174 7.04744904367626 7.0516821150519 7.06025719255954 7.03419657893851 7.03469246410578
6340 7.0448 7.0566575967446 7.04760014031828 7.04978903735802 7.16399036396667 7.03558189029992 7.07116673846543 7.15068387423456 7.04496916642785 7.06837632583827 7.15714917820692 7.05453180710971 7.12683126141131 7.18962327369675 7.06237550681084 7.12667133514956 7.06479828946292 7.04720466724783 7.0512703730911 7.06060535764694 7.03456993281841 7.03513679801673
6350 7.0383 7.05670432692021 7.04773123037815 7.04972499101609 7.16433282320574 7.03607761295885 7.07137561585009 7.15104639422521 7.0449957094565 7.06876674309373 7.15723967729509 7.05427991918474 7.12695314266533 7.18975826395676 7.06194915715605 7.12677306536958 7.06535641532391 7.0475820838362 7.05156411594152 7.06096908742189 7.03492024662718 7.03552228585258
6360 7.0447 7.05684334377572 7.04780219235271 7.04988796882331 7.16444101764634 7.03616442852467 7.07153147940338 7.15116235295311 7.04514655330777 7.06887569590658 7.15725592812896 7.05429967297614 7.12695339545608 7.18986161926016 7.06206320189685 7.12675230041519 7.06534619535506 7.04781183451414 7.05182071660832 7.0610734538883 7.03503192596883 7.03562071173638
6370 7.0512 7.05738861342147 7.04893007244915 7.05053879666328 7.16592139638588 7.03791411969438 7.0723711419329 7.15263424514607 7.04554180970043 7.07026210871339 7.15874858527631 7.05469019857049 7.12868212305009 7.19175668316707 7.06209635359794 7.12825438304618 7.06756690791622 7.04876507231593 7.05263695988059 7.06247185619921 7.03635925796628 7.03709755140543
6380 7.0432 7.05786203632504 7.04828946457803 7.05113014645129 7.16498377744109 7.03636243590713 7.07223882403225 7.15169639146701 7.04605844176561 7.06926149070263 7.15814640159905 7.05549902062863 7.12780595031381 7.19113229001686 7.06378571806103 7.12750059714541 7.06525773664936 7.04871223904938 7.0528547571674 7.06151273198426 7.03548286855221 7.03600383417308
6390 7.0445 7.05776205758378 7.04897196348757 7.05100689290464 7.16576556894556 7.03739089701325 7.07254108954221 7.1524799705632 7.04602695126087 7.07005196737498 7.15863988525421 7.05531051095575 7.12844031064212 7.19149414191768 7.06305887243152 7.12809534155205 7.06673363738135 7.0487353874594 7.05276478171721 7.06222253229469 7.03619413143769 7.03680882825702
6400 7.0535 7.05800578397885 7.04881591936946 7.05121495774761 7.16564802124724 7.03710316697136 7.07261378493905 7.15237112608925 7.04625063496083 7.06991434086859 7.15854100795835 7.05556954924762 7.12826256263256 7.19137756926939 7.0635270408988 7.12795832896605 7.06622480571643 7.04891476055235 7.05298108031601 7.06208978103846 7.03608499806002 7.03664099325612
6410 7.0583 7.05806091041863 7.04908272194862 7.05125211798772 7.16597388657928 7.03747749590129 7.07279398863018 7.15270349175483 7.04632885564119 7.07023256830871 7.15872843424231 7.05557063263655 7.12848342952132 7.1915273658447 7.06337850827724 7.12817128711566 7.06670657071471 7.0490313693136 7.05307049601525 7.06237879309058 7.03638116047904 7.03695970822126
6420 7.0772 7.05862001132965 7.05004477131367 7.05185859910771 7.16728003832325 7.03897437826544 7.07355131360143 7.15400632110611 7.04672877060622 7.07144033028185 7.16008639003336 7.0560425568521 7.13003271179646 7.1932136968188 7.06354628910869 7.12954173799232 7.06859121603146 7.0499379491657 7.05384954293445 7.06360670609772 7.03754600219429 7.03824874242023
6430 7.0535 7.05940741840005 7.05029907880724 7.05275060737878 7.16752777325735 7.0388849625662 7.07400193116814 7.15424934329838 7.0474250285551 7.07155776964128 7.16071930584311 7.05710933381319 7.13060268270969 7.19407423264161 7.06505783333629 7.13007061235234 7.0682051323317 7.05054833048582 7.05457915120572 7.06378127616644 7.03772709065303 7.03836217324063
6440 7.0543 7.0597342768386 7.05055851434171 7.05311908600852 7.16770389618352 7.03886311422288 7.0742457659021 7.15442615237087 7.04780078394711 7.07167683408409 7.16098704735935 7.05767099874467 7.13082737757266 7.19424811656401 7.0657042915076 7.1303326841332 7.06810175897181 7.05063814342767 7.05474391660467 7.06387441150099 7.03785884880275 7.03844848322496
6450 7.0653 7.05987639940903 7.05067259519547 7.05320837531239 7.16781826594099 7.03887537457421 7.07438061171025 7.15455039902404 7.04799153262377 7.07177953935415 7.16102565211803 7.05789316570014 7.13082669142634 7.19411283740029 7.06587543084472 7.1303964596279 7.06808774714172 7.0506616890803 7.05478044486791 7.06393360064924 7.037954295367 7.03851390185952
6460 7.0554 7.059911681775 7.05071575018764 7.05316590646654 7.16789011268318 7.03890298293531 7.07445518498123 7.15463663678244 7.04807520636171 7.07186025182903 7.16093378073722 7.05790396347642 7.13070098219812 7.19386011887714 7.06580269933492 7.13033235911652 7.06810038667917 7.05067263130844 7.05478528400511 7.06397256653756 7.03802272943407 7.03856317799911
6470 7.055 7.05989005010948 7.05071762806177 7.05307549766079 7.16793545250967 7.0389352318123 7.07449418698251 7.15469687320665 7.04809723526984 7.07191918818653 7.16077780884504 7.05779519122839 7.13051879229397 7.19358385470137 7.06561978717148 7.13019697161391 7.06811927375943 7.05067833715677 7.05478064348921 7.06399788172543 7.038071156919 7.03860003127903
6480 7.0459 7.04947337393835 7.02382282302529 7.04947337393835 7.12954632433876 6.99224705557525 7.05390676392615 7.11640864465758 7.02860324054211 7.03555404720455 7.12104260604829 7.04754517638683 7.08200647801161 7.14434115571901 7.05107529085875 7.08948828969896 7.06262699749321 7.01793650015071 7.03745286685973 7.04209219102562 6.99952195803449 6.99952195803449
6490 6.9947 7.00676181286201 6.98238270913437 6.99539531156421 7.08977069307864 6.95438467109948 7.02364697094634 7.07720060085505 6.98973971441761 7.00098028980941 7.08586984291673 6.99072493024915 7.02258754297346 7.07453033605963 6.99313711374626 7.03679035647586 7.01265947520733 6.97622051932663 6.99936239290237 7.00829450123012 6.96431864333525 6.96431864333525
6500 6.9601 6.96979748557881 6.93920069544576 6.93920069544576 7.05025849686377 6.92257964049652 6.99049409618229 7.03853768224642 6.95048170832917 6.96781060446054 7.03010998174548 6.93409680508077 6.96208606766537 7.00856079822779 6.93506642011181 6.98121169210225 6.97262839889526 6.94143839012832 6.96172009888664 6.9712336801067 6.93281490319222 6.93281490319222
6510 6.9317 6.93469945822656 6.89683360690624 6.89683360690624 7.01241876424477 6.89518039152026 6.9577219603993 7.00153007357568 6.9138995645456 6.93621576936543 6.96945701255277 6.88274709520489 6.90611404282972 6.95715681056678 6.88224140536785 6.92845572534576 6.9387495813258 6.91219326310232 6.92829448096082 6.93681685159728 6.90474178630486 6.90474178630486
6520 6.894 6.90418223398179 6.86542944826186 6.86542944826186 6.97781141276471 6.87201085541397 6.92724303395301 6.96757661050931 6.88132789182663 6.90721200333536 6.91222348965332 6.83965977873653 6.85809775816649 6.90807568098605 6.83764749214798 6.88223869689554 6.91158040804416 6.88823496568948 6.89941636998952 6.90746011745557 6.88046764490753 6.88046764490753
6530 6.852 6.87733697593212 6.84213956570253 6.84213956570253 6.94464473382011 6.84960236391425 6.89859743630141 6.93478845862672 6.85055179179832 6.87876611037552 6.86403882829472 6.80228766386211 6.8163608318232 6.86382633961365 6.79918714921176 6.8417730913423 6.88701160291582 6.86550091581792 6.87414897762612 6.88083476930112 6.85744135087356 6.85744135087356
6540 6.8536 6.85319314816594 6.820208902888 6.820208902888 6.9150394702591 6.83046012751386 6.87270454934239 6.90538678190112 6.82368811613694 6.85332396737859 6.82490795789659 6.77194670699537 6.78247482777387 6.82525861477852 6.76830782027543 6.80852789378539 6.86522208762169 6.84661614679545 6.85145643960685 6.85738310066238 6.83758322912827 6.83758322912827
6550 6.8399 6.83232169664651 6.80212797233462 6.80212797233462 6.88907748114318 6.8142437273562 6.84996094759181 6.87948056925833 6.80080080284551 6.83101305310801 6.79620203353837 6.74794639214873 6.75615324381739 6.79325086405128 6.74462399944663 6.78247950440273 6.84620231028274 6.82852167388052 6.8319870378077 6.83771482476965 6.82064460580051 6.82064460580051
6560 6.7988 6.81548097556457 6.78757600063831 6.78757600063831 6.8666083018072 6.7973912695609 6.83038721543923 6.8569429377988 6.78163397351652 6.81175539967418 6.77410178424418 6.72996560284495 6.73657228907198 6.77284068342298 6.72724514102936 6.76297776344419 6.82977475762367 6.8128659636043 6.81554606918246 6.82087383284047 6.80628424949199 6.80628424949199
6570 6.7772 6.80182400951534 6.77628434345871 6.77628434345871 6.84587799780816 6.77840681070089 6.81292598335072 6.83602035032213 6.76419137571752 6.79380487303436 6.75641412387043 6.71460683141649 6.7209622797519 6.75670010243356 6.71332857693732 6.74758450413495 6.81440728297085 6.79869350304827 6.8012654322423 6.80565680479631 6.79274400054291 6.79274400054291
6580 6.7803 6.78980175095797 6.76464986591041 6.76464986591041 6.82864229118079 6.76300759275258 6.79819951381162 6.81857876368612 6.75039788460731 6.77928099722415 6.74358242933452 6.70466709916294 6.7102938239947 6.74536705979705 6.70402566069365 6.73694194137305 6.80176008956879 6.78670759218931 6.78868214073032 6.79343771252781 6.78185068741441 6.78190265396982
6590 6.7646 6.77918258939683 6.75545138835907 6.75670454432815 6.8126049390994 6.74911518823355 6.78510798649862 6.80227231585234 6.73773826834559 6.7656740295738 6.7334468203634 6.69578497117758 6.70174346581101 6.73616316530108 6.69644609121233 6.72859024060518 6.78979868135601 6.77586864712834 6.77790260149539 6.78194638676941 6.77085826225579 6.77144928702712
6600 6.7611 6.76911028645188 6.74493944618851 6.74846269919723 6.79775584799051 6.73658662591875 6.77320206585526 6.78714730364084 6.72615286831558 6.75317681331187 6.724986852929 6.68799699378014 6.69446796748787 6.72829458376765 6.68986273396015 6.72160859347135 6.77863887260854 6.76563278856874 6.76779115209728 6.77117298673838 6.7606389073208 6.76159781485796
6610 6.7683 6.7601532240659 6.73605294853449 6.74000522355735 6.78518777809292 6.72635492035002 6.76300289806724 6.77435186652094 6.71689083194733 6.74304640460759 6.71871493387967 6.68307703576982 6.68939145977795 6.72264763567597 6.68536385311186 6.71668903270364 6.76935491567105 6.75679630737007 6.75867252030969 6.762121633403 6.75194861140102 6.75352728962898
6620 6.7477 6.75246784359962 6.72843878283352 6.73406706052273 6.77358833011985 6.71719746712595 6.75393258542567 6.76252100667358 6.70850482386351 6.73375486394763 6.71420713312924 6.67854962567985 6.68512680761516 6.71788585244864 6.68151428335905 6.71264441683143 6.76070860534161 6.74884376319498 6.75076334780455 6.7537199884057 6.74390441252291 6.74589737867564
6630 6.7314 6.74593150542677 6.72156171884388 6.72828309984505 6.76267282557488 6.70876126202196 6.74557839286327 6.75138138507307 6.70063934804499 6.72506370131671 6.70985606264323 6.6740319660902 6.68102971960604 6.71337902674824 6.67770989092439 6.7088306350261 6.75250619556755 6.74127271637321 6.74334625054896 6.74595812068135 6.73630942280591 6.73854770432413
6640 6.7293 6.74025920603424 6.71593120215088 6.72194314397126 6.75389228335768 6.70233521284163 6.7386827306971 6.74243479544669 6.69493588316441 6.71859890292585 6.7075819209516 6.67206027047336 6.67865912018716 6.71060695950687 6.67564686562121 6.7065421564877 6.7460957833007 6.73430836734921 6.73674595631659 6.73997228853405 6.73028931945562 6.73297446279228
6650 6.7164 6.73421577370912 6.71076253415644 6.71865401130915 6.74475530618429 6.69559360858053 6.73201699977368 6.73314430206269 6.68860145257413 6.71148901865631 6.70404234488308 6.66822337637097 6.67545423907042 6.70711057454348 6.67260153158009 6.70362791250646 6.73947129338235 6.72847189842165 6.73090305928141 6.73338084197789 6.72385294196755 6.72664913266897
6660 6.7186 6.73069299016893 6.70682535435259 6.71276615363359 6.73842307848483 6.69065808588266 6.72703005221486 6.72824922588468 6.68516631519794 6.70737578815222 6.70352383494377 6.66823276574165 6.67464870329201 6.70597059660405 6.67205315621942 6.70276849618554 6.7354487786442 6.72280302976072 6.72567924679071 6.72918993248791 6.71948789576441 6.72284600418806
6670 6.721 6.72588613796234 6.70367507603765 6.71125453718007 6.7321263859421 6.68557847245783 6.72260332506895 6.7235930730775 6.68153624004126 6.70295368346572 6.70242498967052 6.66700900572538 6.67369149306417 6.70475033954531 6.67122179967165 6.70190077388287 6.73069786541909 6.71886776394397 6.72168428624421 6.7247200864628 6.71491855852306 6.71863887997717
6680 6.7193 6.72316488166153 6.70065892127156 6.70851999130845 6.72612094445527 6.68070412512124 6.71842740245908 6.71913463874906 6.67793678867817 6.69867993083596 6.70091994577646 6.66534286189824 6.67239547100663 6.70326021030545 6.66998023596406 6.70075144268572 6.7258536362946 6.71473821038008 6.71768795340508 6.72034612035751 6.71048489768803 6.71446906045824
6690 6.7279 6.72025031266362 6.69840424446762 6.70499124912918 6.72180591470748 6.67758631236106 6.71528333557397 6.71587927170843 6.67599781140685 6.69614942321181 6.70104287430644 6.66575556085259 6.67238073691726 6.70304244913161 6.67007481581718 6.70069514257461 6.72314451394975 6.71104056786746 6.71422547851503 6.71740750012547 6.70744093593955 6.7117737332657
6700 6.6911 6.71765808798373 6.69686767395586 6.70383845108748 6.71810133850575 6.67497426166385 6.71281685623527 6.71318683355302 6.67451847994328 6.6940269920826 6.70146120688319 6.66623113247752 6.6727887050733 6.70327646113932 6.67050770191848 6.7010693089962 6.72044431150705 6.70851074638963 6.71169977391511 6.71491494722664 6.7047662653625 6.70937763809413
6710 6.6981 6.71598302425444 6.69558761382848 6.7028878134191 6.71583106090128 6.67249626228958 6.71065228127688 6.71071757351607 6.6730631274879 6.69197086435556 6.70162768764794 6.66630205833912 6.67306706380099 6.70342817170173 6.67053001973033 6.70136254626513 6.71752707014978 6.70626231712848 6.70948214901239 6.71256500442326 6.70218909978867 6.70699569920451
6720 6.7094 6.71453435269743 6.69463878180832 6.70143014973402 6.71411042261124 6.67074189449102 6.7089732812345 6.70879040518403 6.67222317605466 6.69060958617181 6.70226392585039 6.66699131037295 6.67371240247041 6.70396762716025 6.67105763013661 6.70197021911293 6.71541774802655 6.70421593990177 6.70752930436283 6.71074491102994 6.7001952669248 6.70520041541755
6730 6.715 6.71297084191442 6.69384873849154 6.70081204023957 6.71242098592222 6.66895657788217 6.70744263324887 6.70694763284922 6.67124758432806 6.68915824225545 6.70249096805602 6.66712380883843 6.67405442835391 6.70424631090462 6.67120576551557 6.70232762911916 6.71342615416646 6.70259363721311 6.70587041924149 6.70894644930214 6.69818579714745 6.70331629373878
6740 6.6805 6.71154300753772 6.692825730443 6.69990065736324 6.7104001044482 6.66673761679977 6.70568461804092 6.70483404939622 6.66968873211741 6.68723497412354 6.70173479869962 6.66616233728081 6.67351605628431 6.70369984953105 6.67045732433349 6.70189976271987 6.7115146227479 6.70082684655488 6.70405115644634 6.70686915937811 6.69586084451526 6.70102976530045
6750 6.7037 6.71088665441424 6.69251042815298 6.69754620043933 6.70978101990372 6.66658467839658 6.70498066803068 6.70407347425818 6.66893776302785 6.68741246934235 6.70325638233125 6.66814840585738 6.67472594892234 6.70484094697237 6.6719553623125 6.70293786598742 6.71046922466159 6.69926940274984 6.70269717308134 6.70621580363065 6.69520853604376 6.70060756863654
6760 6.6942 6.709442244187 6.69212318883836 6.69892889361084 6.7083124139905 6.66492517935485 6.70386055222154 6.7025569825545 6.66681291233003 6.68595292778313 6.70278221911192 6.66731387136877 6.6745204661563 6.70463770321012 6.6714313993156 6.70282432682812 6.70886143938452 6.6986822059527 6.70180391891301 6.70461311028153 6.69336475254595 6.69876291842759
6770 6.6916 6.70998715270311 6.69243246026337 6.69683455836773 6.70853053629398 6.66577545909584 6.70395802111179 6.7026484566927 6.66713236761093 6.68707293525338 6.70520395448804 6.67026794794947 6.67654994251579 6.70659173958749 6.67285406953842 6.70459870120883 6.70901853077859 6.69772326230258 6.70115085206926 6.70473499153554 6.69354571460932 6.69919414333254
6780 6.688 6.70925517903268 6.69311662036926 6.69894471108913 6.70850135701895 6.66587989778817 6.70415404228121 6.70255134893209 6.66683963592351 6.68732150078565 6.7067462669611 6.67164128786325 6.67817419530451 6.70817706260085 6.67455358174443 6.70612530454248 6.70872933816165 6.69819984509051 6.70136966051906 6.7044558744356 6.69312907934189 6.6988638541624
6790 6.6993 6.70933289413154 6.69311282850802 6.69974078527093 6.7075627810806 6.66473027768731 6.70363318499923 6.70161746767908 6.66540833470225 6.68628227801621 6.7063812732324 6.67082484596968 6.6781815623492 6.70822498450428 6.67474414985627 6.70624570516497 6.70745303378254 6.6978801009059 6.70092843232304 6.70334987879544 6.69175555886328 6.69742330802232
6800 6.6882 6.70848687572032 6.6924756513685 6.69827409334481 6.70622559024394 6.66329536516964 6.70261230761558 6.70031259794533 6.66370958086848 6.68499416469783 6.70519091770798 6.66945587572455 6.67721460162103 6.70733837512136 6.67368062306195 6.70542511028051 6.70599667016417 6.69669509010017 6.69973345433921 6.70201247128099 6.69022090233862 6.69581895347685
6810 6.697 6.70697146740556 6.69143574245274 6.69659086808562 6.70452553634346 6.66152088245004 6.70118151197583 6.69866776076704 6.66167887666821 6.68337514828891 6.70325277103484 6.66744366136193 6.67540974789858 6.70563145975769 6.67194980091602 6.70379663227499 6.70430257490277 6.69527845074236 6.69821840715408 6.7004102474004 6.68847541832924 6.69399737945199
6820 6.6774 6.70560531397164 6.69038142446429 6.69448548227549 6.70304425477982 6.66016025429964 6.69981918651611 6.69722548120469 6.66003595347703 6.68218742901087 6.70166741190851 6.66602214675397 6.67373923440278 6.7040224827528 6.67056815502048 6.70221766514331 6.70297444842011 6.69377900435776 6.69669725687802 6.69906803686172 6.68711356233805 6.69262978149951
6830 6.7032 6.70484130810201 6.6901537322253 6.69291290713847 6.70281389018148 6.66046248369664 6.69945527617633 6.69696239826083 6.65999926270545 6.68267080103606 6.70228165731579 6.6671557688117 6.67392496337742 6.70416895693541 6.67123447532207 6.70225262249261 6.7030090085268 6.69298484416306 6.69598124513775 6.69888609974831 6.68709023336321 6.69277210269123
6840 6.692 6.70416845135391 6.69029912301898 6.69423214983195 6.70254524584115 6.66033663001657 6.69928904820234 6.69686767395586 6.659623940669 6.68263309910148 6.70262231090665 6.66746251232922 6.67420249150693 6.70440072993934 6.67148759108782 6.70247540336847 6.70268348626792 6.69316793689132 6.69597438367456 6.69850066608191 6.68671881152689 6.6924688982442
6850 6.6875 6.70382006958872 6.68969740881026 6.69489572554827 6.7011905041039 6.65863950126618 6.69828557726741 6.69588041774184 6.65779196611047 6.68098085876554 6.70089748351276 6.66526344949007 6.67281802880019 6.70304309916496 6.66976399153471 6.70128512006998 6.70109913830459 6.69235752586275 6.6953220390901 6.69707080937922 6.68512128233165 6.69076454690099
6860 6.6831 6.70366922573745 6.68917716544867 6.69232455472648 6.70070207626373 6.65842304015905 6.69775031091273 6.69547060782462 6.65736164402962 6.68089357373118 6.70081825166941 6.66547106292099 6.67254934834689 6.70274737010151 6.66974124036729 6.70097776263207 6.70074505069107 6.6915430701822 6.69440018345416 6.69661502765864 6.68474512969703 6.69046849282086
6870 6.6838 6.70252032789588 6.68905116731673 6.692474134624 6.70039331042021 6.65827353248745 6.69747130215168 6.69527588672191 6.65702341000736 6.68082351458073 6.70094067461789 6.66567484837771 6.67258625579625 6.7027474784404 6.66983748141676 6.70098336014152 6.70043725989759 6.69139139573276 6.69412536379695 6.69624819216877 6.68441848793626 6.69020410981029
6880 6.691 6.70312493114173 6.68945491025597 6.69242299866676 6.70085812038183 6.6590989665091 6.69785536352545 6.69577038154006 6.65765033106506 6.68172489416599 6.70238891281933 6.66736623516679 6.67381146033108 6.70389720688015 6.67097099513561 6.70205425398052 6.70092305149138 6.69152194409817 6.69431791812181 6.6965882679522 6.68486061895639 6.69078820089251
6890 6.6898 6.70260205153376 6.6895296279788 6.69419838421047 6.70039898015559 6.65842314849794 6.69765999238938 6.69558472479135 6.65689506453276 6.68104532040656 6.70199300639331 6.66656925816089 6.67369564605504 6.7037762645632 6.67069834225625 6.70202825264633 6.70018938051164 6.69147185541689 6.69445727805048 6.69596604157984 6.68411102215946 6.68998490411788
6900 6.6797 6.70324352611601 6.68941829171032 6.69303883304447 6.70021888480335 6.65834565007687 6.69753204415739 6.69553149428219 6.65670922721922 6.68102126917243 6.70213128293306 6.66675404819846 6.67383392259479 6.70390594621748 6.67083994118869 6.70216266509891 6.69996797192842 6.69114900551736 6.69413049183786 6.69573033226281 6.68386920975149 6.68977147649974
6910 6.7046 6.70178268449008 6.6887221782133 6.69337042228133 6.69896258700639 6.65675491011888 6.69656992256641 6.69456168062985 6.65508363825083 6.67944071307033 6.70023943307996 6.66448684019595 6.67226849782467 6.70240610259026 6.66903227065504 6.70081420701742 6.69853352887928 6.69009483198077 6.69346958848089 6.69446558403224 6.68244343381375 6.68821908850968
6920 6.6776 6.70243152611703 6.68862405928969 6.69057809566706 6.69928977046162 6.65762992724031 6.69665457135439 6.69478272808343 6.65578177407384 6.68042941380292 6.70131968017668 6.66617620465905 6.67292091463506 6.70301825344563 6.67017127354443 6.70129653176665 6.69911711438 6.69011274401099 6.69299300569296 6.69484296450764 6.68300748220086 6.68894979822636
6930 6.7026 6.69981131388992 6.68720406142622 6.69318382659555 6.69723353439569 6.6548307030499 6.6951098754257 6.69313399070501 6.65301082633436 6.67758396501839 6.69885547595471 6.66192303641886 6.67009922818094 6.70055639656633 6.66681955711544 6.69886226519197 6.696721452564 6.68864897723496 6.69233791652322 6.69277156099677 6.68064161358029 6.68633540018648
6940 6.6819 6.7009859963879 6.68628105017543 6.68851629820466 6.69676959114522 6.65478689802438 6.69441379804164 6.69254628832638 6.65281061606109 6.67767110560089 6.69758520244062 6.6622174654156 6.66941105953604 6.69959741680324 6.66668875595927 6.69809858433902 6.69658920688927 6.68784958066046 6.69103633306921 6.69248619635403 6.68054363910854 6.68634908699989
6950 6.6909 6.69892416281253 6.68655828940123 6.6889639545083 6.69688573043793 6.65521093644947 6.694393285878 6.69258247351646 6.65308218555152 6.67815498320758 6.6982138569206 6.66313134008646 6.66976579718292 6.69988415373862 6.66728396983445 6.69833599096537 6.6968067874983 6.68802797870338 6.69103308290243 6.69258149846643 6.68078769052029 6.68671668086201
6960 6.6879 6.69960297819972 6.68640015073121 6.69016886355728 6.6968374112919 6.65516767311841 6.69439310531318 6.69258702374995 6.65295449011028 6.67811778685451 6.69844942178577 6.66326127453148 6.67001786567271 6.7000808249414 6.6674197184667 6.69856621111184 6.69663665932417 6.68808868459612 6.69125120520592 6.69241924291849 6.68064717497677 6.68661412004381
6970 6.6758 6.69892257384211 6.68554084274918 6.69069340436161 6.69563250224292 6.65352818065882 6.69346850509197 6.69160832630843 6.65132171466202 6.67645882950723 6.69657042814791 6.66090187013149 6.66851007719338 6.69860337135196 6.66555560337007 6.69727874782681 6.69519112959504 6.68708857216686 6.69071153306961 6.69117428459227 6.67925068665296 6.68508881677687
6980 6.6853 6.69933574226499 6.68585275042057 6.68783517158777 6.69581039470434 6.65411888041347 6.69341036321968 6.69164787000418 6.65178327445686 6.67713916163892 6.69732594747096 6.66215513443947 6.66892299282551 6.69895792843401 6.66634813848138 6.69756281240285 6.69556399594992 6.6869577710107 6.69015839079767 6.69139999061823 6.67965219058842 6.68563061957806
6990 6.6774 6.69851258336008 6.68550512702763 6.68901274312288 6.69631496503949 6.65484868730605 6.6938300319761 6.69211177714169 6.65241250674427 6.67788706112653 6.69852749801427 6.66349178358167 6.66997438566387 6.69993774537742 6.66743997783959 6.69849282956868 6.69602519461513 6.68748296184838 6.6906239952445 6.69178827720881 6.68013119294494 6.68621803305298
7000 6.6965 6.69913325687498 6.68548746778816 6.69044353876263 6.6962430280149 6.65463034832478 6.6938999466747 6.69216876339912 6.65217517234385 6.67764084293693 6.69858628991991 6.66327488911897 6.67021785926819 6.70015994844586 6.66740429823101 6.69877375231683 6.69572101511806 6.6875061102584 6.69094218657166 6.6915766191259 6.67985225640982 6.68591836767644
7010 6.6619 6.69930327671021 6.6855285282284 6.69002419502288 6.69604682628065 6.65437734089792 6.69377997940779 6.69206439693272 6.65190349451453 6.6773908328861 6.69843584331125 6.66302856259048 6.67016896231473 6.70011202654242 6.6672472429499 6.69876479630172 6.69540780737996 6.6872459885776 6.69079592906684 6.69132700631768 6.67956360548735 6.68561606605351
7020 6.6836 6.69887262961268 6.68523149909824 6.6896403503269 6.69566514836252 6.65393770167232 6.69347045519203 6.69176895677298 6.65144532933831 6.6769611608386 6.69793929005414 6.6624707256332 6.66975406046957 6.69971680626273 6.66679117232561 6.69841031144559 6.69495498692244 6.68685914650559 6.69049983887374 6.69093875584006 6.67914021709561 6.68516830141097
7030 6.671 6.69902520688623 6.68540895820409 6.68879447636753 6.69595964958519 6.65449387743324 6.69365264509618 6.69201264705509 6.65192808744311 6.67755688029528 6.69867473056912 6.66347347430885 6.67029998014867 6.70024001088738 6.66753452157974 6.69886472087353 6.69531232470274 6.68701638235152 6.69046787890047 6.69122296486795 6.67951261398196 6.68562729718536
7040 6.6877 6.69846025567502 6.68491540232301 6.68996399471164 6.695640483208 6.65402755072713 6.69347005794942 6.69181323126704 6.65145688548684 6.67707166650891 6.69819984509051 6.66278230828792 6.66997774416953 6.69993503690511 6.6670485855341 6.69861030504107 6.69484144776315 6.68684419573844 6.69054216326773 6.69084699279815 6.67906914678216 6.68514165004343
7050 6.6913 6.69856288871914 6.68468261815608 6.68935227721184 6.69497636579722 6.65321385341883 6.69291864909977 6.69125250527263 6.65064441601932 6.67626335003227 6.69714039906114 6.66158899150044 6.66904736587405 6.69904272167385 6.66605811526626 6.69778649610281 6.69410965465754 6.68621377172321 6.69006424430013 6.69026391287893 6.67837397222221 6.68438790025562
7060 6.6592 6.69732963099331 6.68367997781932 6.68846483723074 6.69361602655053 6.65155648504198 6.69172706573457 6.69002571176738 6.64900380405784 6.67461771836877 6.69563329672813 6.65910987262428 6.66697852638364 6.69718113448471 6.663939764902 6.69592768961191 6.69271367191523 6.68500294014812 6.68906673200429 6.68913751341403 6.67703356733173 6.68292926152051
7070 6.6716 6.69723035645485 6.68363516163081 6.68579345293343 6.69361320973933 6.65197387868166 6.69145639906824 6.68983355468512 6.64930440837145 6.67512673059851 6.69517184527218 6.6599716001749 6.66687148755789 6.69690494253486 6.66433928262442 6.69570025016367 6.69299412519485 6.68479337661713 6.68839745043963 6.68919186342508 6.67736129248142 6.68338804061711
7080 6.6877 6.6964259762913 6.68315052565187 6.68690277096629 6.69393689023703 6.65249845559895 6.6916720295772 6.69006886675954 6.64974159191549 6.67566990569234 6.69595065745711 6.66090454249084 6.66746218731254 6.6974297722429 6.66504052416235 6.69618235823512 6.69333365928382 6.68519646952301 6.68872391163558 6.689427681081 6.6777404063791 6.68386610403657
7090 6.663 6.69636523428559 6.68247366036475 6.68844761134684 6.69297198794782 6.6510796494633 6.6909722686708 6.68928817670047 6.64835994601995 6.67420538054407 6.69433579403907 6.6587695440501 6.66621228151023 6.69620279817283 6.66339951495826 6.69512612625957 6.69210910478234 6.68451469287276 6.68853269349039 6.68854735535383 6.67657218810171 6.68257264599949
7100 6.6816 6.69664828769863 6.68259525271505 6.68605306903273 6.69272966995835 6.65098185555637 6.69061399195343 6.68896868530661 6.64820744097233 6.6741594087407 6.69417324958742 6.65884065047651 6.66590488795936 6.69586904215813 6.66328998433799 6.69479623433203 6.69196783086658 6.68407227294892 6.6878839963153 6.68836231252551 6.67648418080807 6.68253501629084
7110 6.6807 6.69525894974172 6.68166747455299 6.68637689398229 6.69208155059069 6.65019610968232 6.6900253867507 6.68835992906988 6.64740356639028 6.67337817698717 6.69322391198576 6.65777752092481 6.66503965745121 6.69500431723148 6.66236675640941 6.69401673600078 6.69126167796552 6.68356094948947 6.68749917656928 6.6877973613143 6.67584017831832 6.68185724817961
7120 6.6846 6.6958249482289 6.68187934931368 6.68516627908498 6.6922951226607 6.65067915669084 6.69005998297036 6.6884443250671 6.64780153125525 6.67390835141391 6.69387943451107 6.65874765959382 6.66545235640556 6.695358404845 6.66301274511218 6.69432676579803 6.69157893035561 6.68362544724345 6.68731471154839 6.68797138968855 6.67620351085067 6.68232689727843
7130 6.6741 6.69530015463382 6.68158029785752 6.68621749135852 6.69249757193774 6.65092862504721 6.69023928383738 6.68862842895836 6.64800636398792 6.67415330564976 6.69442188734561 6.65927418661118 6.66596804953367 6.69582314258069 6.6634678767994 6.69479554818571 6.69169311954826 6.68387520450354 6.68761488250643 6.68808684283495 6.67635843546689 6.68252949100733
7140 6.6801 6.69549660915881 6.68133639089763 6.68692310256511 6.69199383220077 6.65016678595543 6.68988801303506 6.68824046738446 6.64726398978382 6.67336362346262 6.69365390904993 6.65820202881843 6.66543083307892 6.69529267925024 6.66267274155468 6.69436775401235 6.69099978674948 6.68347864804417 6.68750564078987 6.68761029615998 6.67571161616594 6.68181499601156
7150 6.6768 6.69564839194715 6.68150135491788 6.68554109553993 6.69202127805352 6.65033138884604 6.68982730714232 6.68821869126707 6.64738637661934 6.67355921127647 6.69391226119548 6.6586368650198 6.66558463819325 6.69542355263233 6.66294781400263 6.69448345994949 6.69106558457017 6.68334228549153 6.68722345408797 6.6876321445033 6.67581489924341 6.68196732049435
7160 6.6836 6.69478258363158 6.68088194535673 6.68612085306644 6.69151591323316 6.64965903767943 6.68942179466784 6.68779273885488 6.64671756452322 6.67287555675209 6.6931451857239 6.65769503891468 6.66495786158741 6.69481295463443 6.66219724215567 6.69394573791325 6.6904544448778 6.68295659903437 6.68701771853119 6.68718134637177 6.67524882853031 6.68135137777776
7170 6.6835 6.69487893301994 6.68073019868135 6.68516494290531 6.69106594569981 6.64918559671938 6.68897439115494 6.68735277461261 6.64622368362546 6.67242165290564 6.69252447609603 6.65710191959143 6.66434097993374 6.69420564291626 6.66163449383527 6.69337540587038 6.69001487787813 6.68247990790755 6.68653651328385 6.68680844390392 6.67485685841739 6.68094770706445
7180 6.6965 6.69474405109882 6.68084846863896 6.68434232569486 6.6915470064953 6.65000406093895 6.6892576251328 6.68769682282209 6.64695627121627 6.67328410271555 6.6935934920609 6.65853325692564 6.66512658135593 6.69493656931073 6.66268523664028 6.69402034729719 6.69061207796633 6.68280539405346 6.68657385408878 6.68720980338752 6.6754813599065 6.68169517319649
7190 6.6902 6.69462162815034 6.68067263461649 6.68590334468335 6.69173248267919 6.65015963558853 6.68948506458104 6.68791530625522 6.64709259765595 6.67341761234403 6.69401269134879 6.65882941934466 6.66559731384367 6.69537765305489 6.66301628418267 6.69446952034533 6.69066252777725 6.68308620846271 6.68699875922501 6.68731059467047 6.67555929168314 6.68178820019215
7200 6.6703 6.69579594951868 6.68148015660793 6.68583704128116 6.69261858648062 6.65131409482658 6.69024600084871 6.68872759515792 6.64819494588673 6.67458178596944 6.69569808338583 6.6607102547437 6.66711535840482 6.6968344861418 6.6645642663911 6.69583238749951 6.69152468868345 6.68377820508182 6.68753853970021 6.68801151119173 6.67642101923376 6.68276133623719
7210 6.6782 6.69583950175345 6.68165216265619 6.68754662900418 6.69309260524809 6.65172737158835 6.69081171043217 6.68928954899311 6.64862375122309 6.67495328003168 6.69652055614442 6.6613299170956 6.66807188248634 6.69777443437278 6.66529905687273 6.69676287413388 6.69178611043096 6.68427764737606 6.68823642273247 6.68834580890089 6.67668063533306 6.68302004951239
7220 6.6756 6.69705228342861 6.6825332467556 6.68768844461441 6.69385133862495 6.65262203416228 6.69155177340657 6.69006922788918 6.64951668037474 6.67583649479598 6.69784752701223 6.66270239029825 6.66937823285162 6.69906511171162 6.66654834875464 6.69797775036097 6.69245033618063 6.68486347188056 6.68879537919164 6.68895225390792 6.6773252517432 6.68371327397227
7230 6.6799 6.69769715262949 6.6834068915844 6.68847791012377 6.69509748867899 6.65414065653086 6.69272475859523 6.69130122166127 6.65101948526502 6.67734265819192 6.69998527003825 6.66498682418466 6.67140077552199 6.7010607502237 6.66806292647123 6.69983030930907 6.69362097402662 6.68592916545272 6.68975706742704 6.68996175570786 6.67845085672289 6.68493403661251
7240 6.6872 6.69883167751133 6.6844101819545 6.69025492075086 6.69636801498383 6.65555845150352 6.69402388636768 6.69263545123488 6.65245642010868 6.67871697315574 6.70204728417844 6.66700665838271 6.67347893215716 6.70312991473079 6.66988645059615 6.70177058664709 6.69471303006262 6.68709936994314 6.69099570598453 6.69097978016734 6.67948390417546 6.68601941175014
7250 6.6883 6.69955155333877 6.6849586295411 6.69200816904753 6.69669277887046 6.65564848112315 6.69460284940898 6.69319187978655 6.65264334081113 6.67873481296003 6.70230090552568 6.66685913692415 6.67406237320602 6.70377857579291 6.67069303365052 6.70241697259247 6.6947535488084 6.68746566373855 6.691735696733 6.69122747898847 6.67947603154928 6.68591453970224
7260 6.6622 6.70042917059362 6.68581587908417 6.69132884807885 6.69715997228771 6.6561965675801 6.69511958981305 6.69374650269002 6.65324036033452 6.67927524346858 6.70286607341468 6.66746843485534 6.67465617867559 6.70443662622571 6.67130937360972 6.70298701573163 6.69519304358214 6.6877542424351 6.69199682957679 6.6916647708714 6.67986374033242 6.68628603376448
7270 6.698 6.70030671153218 6.68608871252835 6.69167336575687 6.69751091807336 6.65659709646553 6.69553799461573 6.69418430015445 6.65368447756767 6.67966233833134 6.70318628706783 6.66779309040308 6.67500206864625 6.70485011966526 6.67168173438311 6.70332073563337 6.69552307996154 6.68808315931261 6.69235207280517 6.692006688416 6.68014636038989 6.68654507205635
7280 6.6754 6.70003521426767 6.68574405039847 6.69228432488442 6.69671845518798 6.65544303447008 6.69502706839889 6.69361783219874 6.65263265137374 6.67846981602907 6.70142213265598 6.66565830864012 6.67355570831895 6.70353098531067 6.67005217298865 6.70207584953308 6.69462003917992 6.68749765982479 6.69211946920306 6.69138951785862 6.67921807664633 6.68545084924251
7290 6.6774 6.70023177713156 6.68600298035145 6.69002415890992 6.69662557264417 6.65555559857935 6.69484184500575 6.69347168303281 6.65274106249213 6.67863340775669 6.70108267079294 6.66563967435062 6.67301300269365 6.70304620487988 6.66987514723837 6.70150815373659 6.69475524611771 6.68726393672079 6.69161562112719 6.69142494467646 6.67933826059103 6.68558977581561
7300 6.684 6.69961359541118 6.68584690012038 6.6901613881737 6.6969877134487 6.65614673168957 6.69510124442726 6.69375210019946 6.65330579702556 6.67924931436032 6.70154946696758 6.66635066638887 6.67325607905537 6.70329588991404 6.67037263943255 6.70165755306929 6.69526100818068 6.68765413729847 6.69182507631928 6.69178509926796 6.67982780793309 6.68614136523008
7310 6.6717 6.6996401745528 6.68554781255126 6.69138850669563 6.69666096334904 6.65561464327574 6.6949148293063 6.69351050446928 6.65281892204285 6.67868855225295 6.70073251949251 6.66528663401306 6.6725826806128 6.70265712380409 6.66956277009845 6.70106396427751 6.69485582072288 6.68753846747428 6.69194847431779 6.69152360529453 6.67942229545861 6.68566694922
7320 6.6697 6.69911473092437 6.68483075353503 6.6909022456333 6.69529809619486 6.65379855842143 6.69378824927658 6.69230072017014 6.65108846102655 6.67685534985363 6.69853006203473 6.66231840115041 6.67029607994854 6.7004973879829 6.66710484953225 6.69903022658825 6.6937070312202 6.68638729451597 6.69111419261992 6.69052338452637 6.67802161803097 6.68409766036272
7330 6.6812 6.69906511171162 6.68498596705496 6.68776146502793 6.69541506608576 6.65432941899449 6.69360490375757 6.6921810779199 6.65154565115273 6.67747613170743 6.69841933968663 6.66319457388669 6.67014306931943 6.70027876009792 6.66749378615618 6.69875157895684 6.69390272737294 6.68626342704892 6.69045242255181 6.69060890002549 6.67851051533967 6.68470955842733
7340 6.6804 6.69869347319752 6.68505627899617 6.6887249950245 6.69656085821241 6.65592539533228 6.69447240938246 6.69309282192588 6.65304975610971 6.67910161233693 6.70047788698226 6.66567217601836 6.67179184281081 6.70182742845267 6.66866897423565 6.70015189525485 6.6951893600598 6.68738047325611 6.691229970783 6.69155336237699 6.67979006988555 6.68617747819424
7350 6.6782 6.69896244255453 6.68469114081562 6.69182063442469 6.69622403259575 6.6551190289557 6.69441015063226 6.69292666617781 6.65232142984867 6.67820980268717 6.69971066705883 6.66428572709858 6.67142753522843 6.7014610985443 6.66852499184757 6.69992272238433 6.69452426759899 6.68737960654497 6.69178275192529 6.6911943995133 6.67914169772714 6.68541296674311
7360 6.6889 6.69983641240001 6.68512774655223 6.69027759969234 6.6960270363763 6.65485070963204 6.69421918527782 6.69272988663614 6.65208221757412 6.67794736977667 6.69934737063944 6.66389913781732 6.67112108061463 6.70115460781753 6.66818390490115 6.69965826714784 6.69431466795504 6.68704079471529 6.6914296393618 6.69104572243989 6.67895051569492 6.68519982802868
7370 6.6913 6.69894774457812 6.68478315664828 6.68982185408473 6.6958406573683 6.65464118221402 6.69401565261185 6.69252433164418 6.65188258510828 6.67774611222744 6.69901859821379 6.66360095307231 6.67079523333907 6.70083204682171 6.66788990925998 6.69936123801768 6.69414739270508 6.68684762647003 6.69119891363382 6.69090907098353 6.67880512490123 6.68504623959214
7380 6.6853 6.69873745878786 6.68445655100048 6.68969625319541 6.6953703943491 6.65404434325546 6.69358807511628 6.69207324460894 6.6513041998744 6.67714793708921 6.69818409983814 6.66269133973122 6.67003451374918 6.70009061155468 6.66710593292117 6.69868000306189 6.69366611523181 6.6864581842646 6.69088046951592 6.69052883758396 6.67835396564007 6.68455206979066
7390 6.6757 6.69878278055787 6.68455120307952 6.68871517229825 6.69554442272335 6.65441085372865 6.69361750718206 6.69213106146455 6.65163109442592 6.67754705756903 6.69856960573047 6.66333487275243 6.6702278264463 6.70025662285089 6.66751003699005 6.6988030038178 6.6939579802081 6.68653441873193 6.69073688437045 6.69069864074141 6.67866836510599 6.68493493943661
7400 6.6835 6.69870242921263 6.6845697651431 6.68938799293339 6.69598373693228 6.65497992181778 6.69397101698816 6.69249421343207 6.65216953872144 6.67811699236929 6.69938214742392 6.66424910855293 6.67092704565823 6.70091236205399 6.66825345847011 6.69941616583616 6.69439751109481 6.68697745257616 6.69110678946227 6.69104763642699 6.67912122167647 6.68545316047221
7410 6.6831 6.69935871011019 6.68495686000586 6.69024246177822 6.69654074329138 6.65560731234401 6.69449223539978 6.69301918759197 6.65278750376403 6.67872795149684 6.70036442004889 6.6652299727723 6.67187732219696 6.70182067532837 6.66913212300092 6.70028796890378 6.69487774129212 6.68750668806583 6.6916451254189 6.69147683900595 6.67960416034609 6.68598481553048
7420 6.6875 6.69898429089785 6.68447200734913 6.69151901894808 6.69572715432197 6.65430027583241 6.69396588894725 6.69241209255159 6.65157273587585 6.67736010075361 6.69881600448489 6.66314184895903 6.67075637578964 6.70075602903217 6.66759154395014 6.69937904170901 6.69381013373286 6.68691234090179 6.69151775499433 6.69075353244692 6.67855352587998 6.68477528402209
7430 6.6939 6.69973699340969 6.68513381353021 6.68892502473295 6.69604982365668 6.65493362499774 6.69408408667892 6.69259659368545 6.65216469958425 6.67804873886704 6.69948279425502 6.66422588791698 6.67115885477513 6.70114229329675 6.66832037579268 6.69967903210223 6.69432160164416 6.68693743941188 6.6911571309343 6.69107569620013 6.67907264973968 6.68538288464397
7440 6.682 6.69858069241047 6.68456835673749 6.69013495348394 6.69597720048577 6.65478783696145 6.69405906039476 6.69255369148403 6.65202761477232 6.67788572494686 6.69932570286095 6.66397009979188 6.67106218037009 6.70105240812898 6.66815324499458 6.69960579501092 6.69418812812865 6.68700410394371 6.69132798136771 6.69100704545528 6.67895430755615 6.68524446365237
7450 6.6787 6.69958116596937 6.68507119365036 6.68977664065361 6.69633374378085 6.65528854320943 6.69433362726122 6.69285129842162 6.65250654490292 6.67839762621373 6.69997465282679 6.66476234599948 6.67159708559513 6.70156709009409 6.66878171890974 6.70006869098544 6.69457984545082 6.68726769246906 6.69147528614849 6.69130992488563 6.67935061122477 6.68569262553751
7460 6.6762 6.69912653986365 6.68485162682831 6.6906552329585 6.6962813077569 6.65512112350762 6.69435868965834 6.692853934668 6.65236187636852 6.67820655252039 6.69982911758125 6.66445914155245 6.67156035871059 6.70153841640055 6.66861191575229 6.70006612696499 6.6944301572144 6.68729694397002 6.69165025345981 6.69124939955771 6.67920991511643 6.68551949998736
7470 6.6866 6.70012813292444 6.68561491043866 6.69001939199865 6.69706792034209 6.65620346515626 6.69498445510119 6.69353130553663 6.65340536046773 6.67931092307717 6.70124416796863 6.66616078442335 6.67275342270732 6.70269280341268 6.66997716636211 6.70111076667905 6.69529163197428 6.68788735482097 6.69199007645249 6.69190965288132 6.68005770306289 6.6864711849317
7480 6.6944 6.69967502356321 6.68537537314743 6.69181807040423 6.69705975881219 6.65598393444717 6.69513053204119 6.69363863326609 6.65323331830651 6.67904263986647 6.70110506083071 6.6657141392827 6.67282998219132 6.70278611931205 6.66978251748532 6.70124467355013 6.69509654974192 6.68803018159419 6.69241220089048 6.69186823131144 6.6798598401323 6.6862110632509
7490 6.6762 6.70018613034487 6.68548688998073 6.69137290589511 6.69658891798556 6.65530522739887 6.69478782001138 6.69327129219472 6.65260766120255 6.67834811533988 6.70018360243738 6.66460106550157 6.67209414443374 6.70210037023574 6.66892162053287 6.70062139990181 6.69455214680731 6.68757147472352 6.69211228272319 6.69148677007109 6.67932063746452 6.68558641730994
7500 6.6862 6.69980235787481 6.6854676778838 6.69008215633035 6.69651141956449 6.65533390109241 6.69464311536402 6.69315262499452 6.65262766778469 6.67840582385659 6.70004348413646 6.66464252318442 6.67185157365352 6.70187733656913 6.66886142022163 6.70036850081384 6.69458457624912 6.68739802415669 6.69177527654171 6.69146936362237 6.67935967557877 6.68563997283578
7510 6.6857 6.69957199327648 6.68539050447941 6.69014983202517 6.69667190557718 6.65560984025151 6.69474076481909 6.69326486408711 6.65288298644125 6.67869483590871 6.70031140621752 6.66504056027532 6.6720094595328 6.70203175560385 6.66914162071049 6.70048041488975 6.69480760991573 6.68756529940665 6.6918443967551 6.69162277149409 6.67958693446219 6.68590164737403
7520 6.6885 6.69914297126234 6.68482974237204 6.69097530215979 6.69592299492657 6.65454172711074 6.69417433297634 6.69263880974054 6.65186474530399 6.67759729070216 6.69890151998401 6.66330807693303 6.67083986896276 6.70091048417985 6.66777535893768 6.69946383494884 6.69403175899386 6.68702804683894 6.69159951474518 6.69098906119913 6.67874842754751 6.68495332093537
7530 6.6899 6.69909151028842 6.68465784466267 6.68931547810137 6.69533449806273 6.65392072857916 6.69356879079342 6.69203073965013 6.6512429522872 6.67700601314008 6.69790245483071 6.6623835850507 6.66981361074746 6.69991069676727 6.66688344094902 6.69850073830783 6.6935140074268 6.68640083687753 6.69089412021637 6.69054241605848 6.67829253748804 6.68447002113611
7540 6.6744 6.69889455018193 6.68484212911874 6.68822909180075 6.69601327733695 6.65504402232915 6.69396224153787 6.69249024100602 6.65227491635084 6.67818799045682 6.69923491486907 6.66422469618916 6.67073658588529 6.70077014920115 6.66820076965541 6.69923278420419 6.69437280982733 6.68691006578505 6.69096367378533 6.69113521036506 6.67920457039773 6.68553874819726
7550 6.6982 6.69887840768695 6.68475383292139 6.69028211381286 6.6964604280591 6.65549507325143 6.69441527867317 6.69292471607775 6.65271195544302 6.67861015100777 6.70001578549296 6.66490188649297 6.67152355960012 6.70150930935144 6.66885141693056 6.69995623521507 6.69471281338483 6.68748458693176 6.69164750887454 6.69145849362016 6.67955027980357 6.68591869269311
7560 6.6925 6.69984453781694 6.6852148149088 6.69093048597127 6.69677287742496 6.65575649499893 6.69476470771432 6.69326273342222 6.65298832795769 6.67884596866369 6.70054455151409 6.665301801458 6.67212957125157 6.70208834461868 6.66928776987642 6.70054068742692 6.69490464545041 6.68776937376708 6.69203796224296 6.69168033555895 6.67974164240062 6.68611348602176
7570 6.6742 6.70099592745304 6.68649946138263 6.69066364727914 6.69849802983552 6.6580165887475 6.69620673448592 6.69479728160799 6.65518034876883 6.68112917470932 6.70364878579974 6.66887019567192 6.67485837516189 6.7047279856205 6.67055663498491 6.70297296778858 6.69670740462095 6.6891593978703 6.69301221778989 6.69309473591298 6.68148997933418 6.68806423611939
7580 6.7016 6.70101817303896 6.68653322700411 6.69416707427055 6.69885287582129 6.65802655592561 6.69683481115848 6.69536584411562 6.65527980387211 6.6810384228304 6.70404324770719 6.66869508390874 6.67565546050668 6.70553601319343 6.67246242444217 6.70383007287979 6.69668122272193 6.68972633529454 6.69408614511788 6.69329808801413 6.68143396812677 6.68791295891255
7590 6.6754 6.70201853825897 6.68695491808653 6.69382967084646 6.69829366657138 6.65709216909111 6.69653240119666 6.69502493773401 6.65445505599678 6.680058605887 6.70284816138446 6.66710481341928 6.67484392997622 6.70481061208248 6.67133855288476 6.70320391019434 6.69605502392352 6.68915665328503 6.69384259928763 6.69283620320261 6.6806662787348 6.68699074214697
7600 6.6637 6.70155531726778 6.6870826857537 6.69180488917232 6.69818005518615 6.65709570816159 6.69636808720976 6.69490269535035 6.65447220965475 6.68009616336971 6.70256922484934 6.66704786327481 6.67448124747723 6.70450412135571 6.67120421265811 6.70285278384388 6.69595990237594 6.68887327485532 6.6933531241715 6.69282273306698 6.68067938774079 6.68699550905824
7610 6.6996 6.70091210926324 6.68677121143788 6.69180546697974 6.69802339714766 6.65697292408347 6.69621569050103 6.69475625728071 6.65435513142496 6.67998345480859 6.70218173274398 6.66673552224785 6.67405218935013 6.70411977107823 6.67090631681681 6.70244355173409 6.69588002049923 6.68878324523568 6.69322170909494 6.69274350122362 6.68059387224168 6.68689255099744
7620 6.6918 6.70044599923491 6.68617253071815 6.6919564191699 6.69711800902337 6.65579744710028 6.69547107729316 6.69396076090634 6.65322598737478 6.67879627722502 6.70044701039791 6.66477736899257 6.67249637062848 6.7026388867572 6.66928881715238 6.70105045802891 6.69524533515424 6.68807839240134 6.69273082557321 6.69202012243867 6.67968519783765 6.68586994019151
7630 6.6814 6.69985295213759 6.68558710345626 6.69032873564959 6.69611356303841 6.65467119208723 6.69449996357411 6.69296613764763 6.65211053013802 6.67770169328153 6.69865645740926 6.66300415022671 6.67071795159578 6.70091857348382 6.66766525050998 6.6993977843374 6.6944488998428 6.68713746912032 6.69176960680634 6.69124755779654 6.67884643813223 6.68496242140234
7640 6.6891 6.69923022018373 6.68523890225589 6.68872336994112 6.69597499759495 6.65478881201148 6.69416118785739 6.69265744403005 6.65215913818777 6.67788352205604 6.69851857811213 6.66325311300159 6.67027108977735 6.70044881604612 6.66760974488407 6.69888046612591 6.69421196268499 6.68694300080836 6.69123813231289 6.69119411060959 6.67899901540577 6.68519390550256
7650 6.6674 6.69763030753285 6.68367239409685 6.69001509455591 6.69430737313628 6.65255435846746 6.69276271332055 6.69114228850603 6.64998138199747 6.6756172529906 6.69651336966455 6.65978706292808 6.66767861230671 6.69792567546666 6.66474100323766 6.69657277549058 6.69302789081633 6.68572462162375 6.69047564318776 6.68979885012656 6.67726833771169 6.68328392694145
7660 6.6738 6.69787024206668 6.68350024359673 6.68663174317032 6.69361024847627 6.65201656420529 6.69186429499835 6.69026557407528 6.64937591204047 6.67516107402742 6.69459631296247 6.65918415699154 6.66644658242166 6.69665959105641 6.66389928226918 6.69533832603693 6.69213647840917 6.684879144907 6.6892762594223 6.68925874463469 6.67692486730963 6.68298917292804
7670 6.682 6.69710865576565 6.68341776158661 6.68601265862584 6.69461173319817 6.65362373556197 6.69243950229138 6.69091827978939 6.65082693094015 6.67684364925325 6.69668526737392 6.66193997339904 6.66795646545291 6.69802592505515 6.66530544886738 6.69656089432538 6.69330065203458 6.68571815740317 6.68953742837906 6.69008237300813 6.67823074820638 6.68454264430702
7680 6.6666 6.69716715876758 6.68301528260112 6.68928456540406 6.69470403793454 6.65347065270692 6.69264787409455 6.69105803696066 6.65067558150739 6.67662856043875 6.69693863593042 6.66178923788667 6.66841538900137 6.6984098058641 6.66593562009186 6.69703484086692 6.69312785150111 6.6860875569135 6.69027037709951 6.69004972688854 6.67809658854455 6.68439169211686
7690 6.6799 6.69801393555105 6.68319400566071 6.68917297634482 6.69430347293615 6.65279905991256 6.69236084825546 6.69073146742582 6.65003764599562 6.67592930511385 6.69635526710749 6.66090988720953 6.66806993238628 6.69804383708537 6.66529493999481 6.6967885504514 6.69255430540442 6.68567529131472 6.69008385363966 6.68965750398487 6.67756002212316 6.68379228913784
7700 6.6761 6.69793159799278 6.68344499076158 6.68783141583949 6.69461375552416 6.65329777994752 6.69252220097929 6.69093933364749 6.65049570283294 6.67645810724795 6.69711642005295 6.66190674947202 6.66868778908998 6.69861236348003 6.66603381124139 6.6973288365081 6.69292670229077 6.68577019618452 6.68994416869432 6.68990859742463 6.67795368954539 6.68426020481437
7710 6.6756 6.69819984509051 6.68389604168385 6.68844107490033 6.69561310958117 6.65460189130902 6.6933486822769 6.69182034552097 6.65173936109245 6.67777027180046 6.699040554896 6.66407901649177 6.6704050327614 6.7002546005249 6.66738913078606 6.69887006559223 6.69393223166466 6.68663744901866 6.69060312195122 6.69069781014323 6.67895268247277 6.68538739876449
7720 6.6739 6.69871983566135 6.68418324808776 6.69049117176235 6.6960783167854 6.65495998746157 6.69391475299001 6.69237182659656 6.65211988339573 6.6780747763142 6.69985981360078 6.66464533999562 6.67139521412551 6.70122217517346 6.66851946656406 6.69984392389655 6.69416931327432 6.68716040085256 6.69136149419844 6.69101426804811 6.67918297484517 6.68560541272908
7730 6.6742 6.69927666145563 6.68446817937493 6.69085999346524 6.69593003695458 6.65458936011046 6.6939282592386 6.69236677078158 6.65180566449463 6.67766532752663 6.6995572591871 6.66406197117269 6.67134740056098 6.70120892171562 6.66820723387599 6.69988505656272 6.69384082975239 6.68700121490657 6.69144195388257 6.69086100462824 6.67884957996011 6.68519137759507
7740 6.6899 6.69911606710404 6.68451754579693 6.68998544581234 6.69566020088643 6.65425361788273 6.69371714285016 6.69216702997685 6.65149747645855 6.67733128260821 6.69907446496934 6.66354801146686 6.6709518552646 6.70086191224307 6.66780518824607 6.69955375622958 6.69355969032645 6.6866607779935 6.69112199302018 6.69065869980305 6.67856735714525 6.68485960779339
7750 6.6904 6.69863930375129 6.68428584501892 6.68939763509482 6.6953138775602 6.65388479617983 6.69339942099154 6.6918583002463 6.65113591346145 6.67697394482791 6.6984623863399 6.66296478709579 6.67035714697093 6.70031425914168 6.66729025349021 6.69901130339503 6.69329476562142 6.68632062998414 6.69076685813069 6.69040435619652 6.67827267535776 6.68452928251028
7760 6.6771 6.69834787213057 6.68407480085641 6.68887916126847 6.69504880840331 6.65365266204625 6.69312333738059 6.69159138932824 6.65089150092006 6.67676019219309 6.69801162432134 6.66259567648917 6.6698565851748 6.69984258771688 6.66691825384647 6.6985304953903 6.69307314036041 6.68607184777409 6.69046322032809 6.69021667712182 6.67809601073712 6.68434315629303
7770 6.6575 6.69807222187519 6.68385151439905 6.68865576647222 6.69487452723831 6.653516913414 6.69292894129455 6.69140049619973 6.65073657630384 6.6766397915706 6.69773037655652 6.66238112936914 6.66951445095241 6.69951074568927 6.66667983605713 6.69818973346055 6.6929632486105 6.68592851541936 6.69027601072192 6.69009136513621 6.67799836128205 6.68424926258624
7780 6.6692 6.69814899803698 6.68389560832828 6.68849426929653 6.69506076179445 6.65383907716721 6.69303684683144 6.69152559150755 6.65102287988365 6.67698015625775 6.69810725145042 6.66289786977321 6.66975951352716 6.69973522387445 6.66704681599885 6.69837235672027 6.69321813391149 6.68608546236157 6.69031963518262 6.69025329566747 6.67825916910917 6.68455846178532
7790 6.6858 6.69807767493278 6.68378867784143 6.68915372813493 6.69508770206571 6.65383174623549 6.69308888561279 6.69156578523666 6.65101197376847 6.67696347206831 6.69815965136141 6.66287717704475 6.66983758975565 6.69980181618035 6.66706122507155 6.69844721889496 6.69320191919059 6.68616924443841 6.69047203189135 6.6902571958676 6.67824931026995 6.68454737510532
7800 6.667 6.69834075787663 6.68388777181506 6.68914105248451 6.69509799426049 6.65382409028709 6.69310914498568 6.69158380560577 6.65100442615896 6.67695364934206 6.69819399479032 6.6628783326596 6.6698900257796 6.69984656014293 6.66707592304796 6.69849961880595 6.6931883046031 6.68616440530121 6.69049037727714 6.6902556791231 6.67824028202891 6.68453748015314
7810 6.6806 6.6982675568983 6.68388004364073 6.68910833413899 6.6950997999087 6.65381791497022 6.69311488694698 6.69159106431156 6.65099839529395 6.67694747402519 6.69821515698731 6.66288584415615 6.66992256356031 6.69987508938462 6.66708798477799 6.69853345665336 6.69317645955086 6.68615248802304 6.6904851770103 6.69025152613223 6.67823201216012 6.68452863247693
7820 6.6812 6.73590697993338 6.64310561807454 6.73590697993338 6.68076851453632 6.58908470446616 6.65777340404689 6.67837465836853 6.5883264766708 6.61439404203743 6.7182294311896 6.57834135042131 6.60464816417545 6.67994900304079 6.58601138287783 6.64469141055644 6.69566045367718 6.63686771743745 6.6738471038267 6.68095695198327 6.61676171630621 6.62544952043146
7830 6.6308 6.6511457361877 6.57901980467886 6.60322383275628 6.64253019410372 6.52846086037904 6.61009645485133 6.64139989443868 6.52264627590776 6.55832971246541 6.67533817200363 6.50379447802156 6.53345271930099 6.6235011176765 6.51381333377957 6.57565638764948 6.64532678204775 6.58811951327324 6.6243109870106 6.62701498131454 6.56444977650046 6.57424325124919
7840 6.5663 6.58521913667023 6.54309928651154 6.56122077192366 6.59422354315221 6.47401670283079 6.56026175604761 6.59531726038456 6.46501005734503 6.50711409002542 6.60516638521105 6.44129698501527 6.46560072098672 6.55240931700915 6.44242681521177 6.50638709994405 6.59672573821247 6.54381739280373 6.57477082554251 6.57412953152508 6.51836826194823 6.5288742454797
7850 6.5169 6.54568093009293 6.50726139480621 6.51412820271403 6.54426992435753 6.4266327381134 6.51300180324912 6.54778620756418 6.41586529672146 6.46122267411649 6.5344118796289 6.38876786184311 6.40611320742965 6.48299554133415 6.38197046305239 6.44427189877629 6.54934610705078 6.50418583421409 6.53010815323889 6.52871058152616 6.47857307551801 6.48910888835788
7860 6.4749 6.50347209759057 6.47043761917949 6.48117497847229 6.49704908189923 6.38668847736716 6.47050320032239 6.50270021909475 6.37541473221779 6.42126447376609 6.46818128117919 6.34507630325854 6.35702680535614 6.42238224223256 6.33391154703498 6.39249688652158 6.50654816376418 6.4695259835124 6.49093779331446 6.48977322244644 6.44499278576672 6.45491800060868
7870 6.4514 6.46925036936998 6.43854965515435 6.45053056436777 6.45466318753362 6.35362026944756 6.43340760241449 6.46193171605468 6.34285051682591 6.38707914741337 6.41448542036116 6.31185880434513 6.3182052244395 6.37301972043514 6.29709986925125 6.35150802217424 6.46937264786661 6.43960184247792 6.45707408902049 6.45601135671139 6.41685406967998 6.42571720224619
7880 6.4205 6.43855803336203 6.41179998812079 6.42566433286667 6.42025013282895 6.32603502064943 6.40128909322619 6.4260111617744 6.31561346922815 6.35768926157057 6.37131453849375 6.28588166584075 6.28808506223559 6.33458021467924 6.26895414724946 6.31993438538909 6.43977374018729 6.41348350228369 6.42777137987316 6.42663389372826 6.39145524418354 6.40032906618714
7890 6.3952 6.41189222063124 6.38862398779392 6.40332514214516 6.39296505498886 6.30205731251836 6.37302289837599 6.39451097875834 6.2918733844012 6.33157857732475 6.33582192283869 6.26336739946902 6.26431738710403 6.30598134720325 6.24482606473565 6.29534694597125 6.41348212999105 6.38974211739004 6.40183006542921 6.4003378777504 6.36820427334309 6.37721229112148
7900 6.3742 6.38873564907908 6.36529645746946 6.38106265535951 6.36852582317591 6.28157013905048 6.34813889929652 6.3666920068562 6.27223688791692 6.3088218485117 6.3066637377739 6.24404291899502 6.24574586193263 6.28433552539349 6.22198779284954 6.27623986554146 6.38938741585612 6.36840542255342 6.3783888514936 6.3768183709085 6.34743426313996 6.35644834789634
7910 6.3426 6.36784213253856 6.34446079389751 6.3609461453557 6.34681138673425 6.26452279764414 6.32645588113368 6.34217664891481 6.25642309314013 6.28946082171798 6.28290415194631 6.22900035268068 6.23157166795433 6.26723856477439 6.20429056254029 6.26167521819472 6.36763137727976 6.34954326024652 6.35736027246714 6.35636312130094 6.32929284337163 6.33814983673394
7920 6.3402 6.3488374684751 6.32656775909662 6.34336490988731 6.32742363634706 6.25011184707284 6.30750632545352 6.32066285610199 6.24350050227344 6.27277735453844 6.26379714374244 6.21717985725403 6.2206578246057 6.25373354402184 6.19070197638869 6.25052201811969 6.34784811770916 6.33200384359062 6.3385569742918 6.33815857607126 6.31313308639824 6.32173548336327
7930 6.3113 6.33221250429749 6.31073554670811 6.32578750239313 6.31061810734868 6.23899382102489 6.29149975967407 6.3031099331975 6.23390008743107 6.25943924790621 6.25215092948079 6.20869468297064 6.21303192219138 6.24360096853971 6.18040342572331 6.24267987127602 6.33070500472188 6.31478886580467 6.32197881251574 6.32294707331061 6.29980711372197 6.30795311504602
7940 6.3065 6.31774673424661 6.29788489286602 6.31239255395532 6.29624962562323 6.23061879128218 6.2782580024302 6.28983943003416 6.22710521654785 6.24893615341187 6.24707330226898 6.20259065309167 6.20811947567761 6.23768530388176 6.17314876458049 6.23768530388176 6.31625295759738 6.30033356851339 6.30777247799933 6.31070326171815 6.2888929092437 6.29643625742197
7950 6.2954 6.30464617869258 6.28755839076638 6.30125834929943 6.28356653593481 6.22345556816459 6.26691564264893 6.27811788412929 6.22069624879956 6.23982745268941 6.24318624725938 6.19794262570143 6.20456083196402 6.23423853813112 6.16827033647895 6.23423853813112 6.30352848245203 6.28801709763706 6.29534131234884 6.29942807205021 6.27897043898702 6.28592355687916
7960 6.2526 6.29282134971023 6.27822073385119 6.28984881940484 6.27226512825489 6.21734222114086 6.25705333659053 6.26771243909001 6.21402943448722 6.23197317188978 6.24014654684067 6.19434317433834 6.20186637148261 6.23167574551702 6.16475336712599 6.23167574551702 6.29202375878394 6.27684410765767 6.28409703537822 6.28910994815826 6.27000041204691 6.27637088337541
7970 6.2687 6.28276706713438 6.26791503281891 6.2797825473249 6.26285365644097 6.21216817231476 6.24843916679919 6.2584800875783 6.20768655346334 6.22524828793108 6.23774828489125 6.19153156340122 6.19976994168758 6.22967125932872 6.16206663481891 6.22967125932872 6.28158487313986 6.26702744838595 6.27389996214211 6.27973184472322 6.26194852110743 6.26774031829834
7980 6.254 6.27362637032568 6.25865985791385 6.27027472612262 6.25478522576392 6.20727493789792 6.24095475497842 6.25035127602518 6.20238914275169 6.21958613628149 6.23590529587865 6.18938009744883 6.19816659830511 6.22811009588838 6.15995222076774 6.22811009588838 6.27217455694079 6.25834863638878 6.26470336246491 6.27131232380867 6.25482661122084 6.26003626742959
7990 6.2504 6.26615770375729 6.25087549181282 6.2600442122817 6.24900390133262 6.20356238073111 6.23557291215658 6.24455406188965 6.19956005313993 6.21675733557344 6.23616198682785 6.18940393200517 6.19848634248972 6.22834634689987 6.15867952768505 6.22834634689987 6.26455291585624 6.2503906391561 6.25718348771334 6.2656076310873 6.25058044889569 6.25499576434493
8000 6.2639 6.2602516451478 6.24311936604977 6.25909249122441 6.24283031788468 6.1997998432219 6.23035480551422 6.23842894203961 6.19579014858603 6.21262803480029 6.23513861764967 6.18825409522653 6.19781298016012 6.22793725924194 6.158439809829 6.22793725924194 6.25760889843106 6.24457702973485 6.25049493339658 6.25872262224555 6.24487633398175 6.24875948879123
8010 6.2446 6.25462026174367 6.23891177237034 6.24654561963677 6.23828918486834 6.19734170597792 6.22647100067139 6.23398379728198 6.19386641098559 6.21064572197199 6.23553022663295 6.18855181050301 6.19829530490935 6.22841604492068 6.15810078132153 6.22841604492068 6.25150804649293 6.23817564570904 6.24450552606583 6.25441766801476 6.24140927274525 6.24460252548754
8020 6.2492 6.24983536621928 6.23237720373273 6.2469317394495 6.23389474271238 6.19509649077058 6.2229741101265 6.22972015628219 6.19173408490419 6.20831528016925 6.2354150262773 6.18839739146829 6.19839078758657 6.22867042464018 6.15830481956899 6.22867042464018 6.24617567843199 6.23289896383882 6.23933588302135 6.2497790299952 6.23757371482253 6.24020793887973
8030 6.2406 6.24479269635677 6.2292285143882 6.23959401848912 6.22915534952283 6.19255500480533 6.21925685827434 6.2267529706955 6.18903536309302 6.20523339980841 6.23433308187127 6.18729883509874 6.19752198189497 6.22794484296441 6.15815292844176 6.22794484296441 6.24074710543454 6.22778132346272 6.23407841324806 6.24443055555224 6.23287310695648 6.23519675952196
8040 6.2413 6.24013571295142 6.22412647481263 6.23390969347954 6.22503933832049 6.19038779360056 6.21594168816507 6.22512976518273 6.18701939298213 6.20295048266649 6.23357817646861 6.18650853899121 6.19678946653008 6.22713410691917 6.15738899479806 6.22713410691917 6.23562852612138 6.22269994050264 6.22904441049695 6.24003228542209 6.22905712226033 6.23103835169971
8050 6.2266 6.23580909094214 6.21961611004174 6.22972506764531 6.22121511986852 6.18838944661617 6.21289866535366 6.22355133974552 6.18512866263092 6.20078977179527 6.23272677722573 6.18561293748021 6.1959411007762 6.22620145350695 6.1565526907742 6.22620145350695 6.23102441209555 6.2181468179822 6.22449482704699 6.23587178304791 6.22544077003002 6.22710702219605
8060 6.2141 6.23262710544467 6.21587870715559 6.22375299453735 6.2186535550952 6.18731645822525 6.21087944507599 6.22343433374166 6.18450925306976 6.20015403917432 6.23302008672059 6.18585214975476 6.19612614360452 6.22621727098525 6.15589955170453 6.22621727098525 6.22734739008546 6.21419302621484 6.22081845507026 6.23340570095182 6.22253367641568 6.22473050025105
8070 6.2263 6.23001902717352 6.21282275590301 6.22313762962818 6.21655640304089 6.18663218978047 6.20941701447964 6.22339114263654 6.18405596314371 6.19968312612176 6.2334403693974 6.18624433654547 6.19655733239651 6.22665438230336 6.15596722739935 6.22665438230336 6.22462952840328 6.21119557796419 6.21796748100221 6.23119963219762 6.22025624844432 6.22263551497459
8080 6.2155 6.22740054836869 6.2109491430968 6.22033576919138 6.21434094491601 6.18583654895425 6.20794606122375 6.22278213360906 6.18322247593105 6.19871890997887 6.23335600951314 6.18615752097964 6.19657221093774 6.22677341063321 6.15623431888223 6.22677341063321 6.22203156176209 6.20855413131416 6.21526485899091 6.22858252568543 6.21785993659496 6.22019182291627
8090 6.2162 6.22531755259633 6.20872321221232 6.21673927909136 6.213602507025 6.18543237265945 6.20691142480075 6.22284540352225 6.18298810279369 6.19847074168921 6.23373425669968 6.18653540703654 6.19695876410603 6.2271642973572 6.1563865711391 6.2271642973572 6.21964853948355 6.20607930988073 6.21287273624539 6.22681797403097 6.21582099863887 6.21853279334307
8100 6.2091 6.22246607294679 6.20652942186594 6.21741675829887 6.21178046353161 6.18424006703496 6.20516897428036 6.22124617701769 6.18144889603555 6.19661612430215 6.23265895707905 6.18547383034229 6.19603210544586 6.22637486796081 6.15640795001388 6.22637486796081 6.21714569438994 6.2037828142643 6.21023634541035 6.22349269229174 6.21308941403031 6.21546651378274
8110 6.2159 6.22053041806817 6.20396771264076 6.20948721808195 6.21205138298869 6.18379587757587 6.20415058869123 6.22138210621476 6.18132553415 6.19649702374637 6.23285620608926 6.18565035051107 6.19611068725586 6.22628646342456 6.15587369482219 6.22628646342456 6.21470741927624 6.20131059296429 6.20790287011862 6.22210190981627 6.21101472423971 6.21412787842751
8120 6.1859 6.21839982540905 6.20223154577613 6.21274402964115 6.21123407438397 6.18307015144825 6.20296998366713 6.2206228672564 6.1805205039531 6.19553533551097 6.23235806386173 6.18514159107208 6.19564714124799 6.22584241841733 6.15568265724182 6.22584241841733 6.21284897391498 6.19945727564394 6.20589621715248 6.21993159289658 6.20910557627678 6.2120986187458
8130 6.2077 6.21708798587322 6.20065875396132 6.20591846273839 6.2118592620194 6.18299315860868 6.20246628004312 6.22110259187222 6.18074353761971 6.19582683935761 6.232848405689 6.18561033734679 6.1960464784056 6.22613616126776 6.15546554610133 6.22613616126776 6.21124035803974 6.19774183762074 6.20431540825963 6.21915509194136 6.20783252206445 6.21133851307631
8140 6.213 6.21647695451975 6.19978684255481 6.20816851708293 6.2130475229919 6.1834468818903 6.20260589276254 6.22214076736569 6.18147648634017 6.19672431874275 6.23391626603901 6.18667581424117 6.19708400386572 6.22717664799094 6.15591435801983 6.22717664799094 6.21053796088696 6.1967864330411 6.20351825068891 6.21907058760524 6.20747038125992 6.21124721950293
8150 6.2121 6.21573707211018 6.1997801977694 6.20747363142669 6.2132868797183 6.18369866147637 6.20263629987836 6.22242577087879 6.18164939521253 6.19691903984547 6.23442033079267 6.18721158617735 6.19770298007131 6.22796196050942 6.15677601334453 6.22796196050942 6.21000738921762 6.19622451531887 6.20284618842602 6.21833388313651 6.2069993237555 6.21058505219221
8160 6.2303 6.21425376822054 6.19762786510587 6.20771161586046 6.21209341847897 6.18321705898643 6.20193281933665 6.22144840961695 6.18080536301434 6.19587060827017 6.2337603302598 6.18659304332733 6.19720072096586 6.22763196024299 6.15719181801379 6.22763196024299 6.20881457801163 6.19534191447496 6.20158562929928 6.21639497809112 6.20552382026613 6.20882346180081
8170 6.2242 6.21187905192375 6.19454988494515 6.20508085864782 6.20979186704755 6.1818950355947 6.20031979767978 6.21940672707558 6.17906161242724 6.19374182125926 6.23198935049772 6.18483333081007 6.19550528952479 6.22595906329155 6.15655998559296 6.22595906329155 6.20671215346456 6.19376218897104 6.19950443917513 6.21342764805257 6.2028992022574 6.20609621074796
8180 6.2101 6.21102974723279 6.19411739608645 6.19866098478436 6.21095181545615 6.18187914589047 6.19996610730886 6.22026332658529 6.17964115327597 6.19447404772043 6.23251342183351 6.18530987748504 6.19574970206618 6.22584696865082 6.15547255201638 6.22584696865082 6.20520797628164 6.1921732185483 6.19819700542092 6.21353735923767 6.20185069845617 6.2061167229116
8190 6.1894 6.21072863733768 6.19493470469117 6.20291379189491 6.21202314265072 6.18227508842945 6.20019694137573 6.22116485062242 6.18031379334629 6.19530363473296 6.23332740804553 6.18609916242957 6.1964937735796 6.22654033756256 6.15556882917881 6.22654033756256 6.2051060654968 6.19179114338756 6.19792948058248 6.21378090506792 6.2019732658565 6.20630768826604
8200 6.2133 6.21039278677106 6.19438932670653 6.20153947693109 6.21238564458489 6.18257829287648 6.20041044121981 6.22153074717522 6.18059063532948 6.19563269606233 6.23379413199425 6.18657426458597 6.19703156784177 6.22719521005452 6.15617191568017 6.22719521005452 6.20501715537906 6.1916971052289 6.19773100373149 6.2135445818305 6.20193708066642 6.20608884370327
8210 6.2249 6.2107399045825 6.19488530215621 6.20095170232654 6.21386049804091 6.18344038155675 6.20119351473451 6.22287776073813 6.1816891194731 6.19695500835776 6.2350917430222 6.18789325448871 6.19832470086217 6.22853449544311 6.15694632208347 6.22853449544311 6.2051415284276 6.19174065746367 6.19788188369572 6.21436405721307 6.20236559709907 6.2068594943583
8220 6.201 6.29201993080974 6.20606746482849 6.21416254687309 6.3463866982758 6.2130105433166 6.26706428360939 6.34265138994157 6.21340793037415 6.31196931001544 6.39612212254107 6.15054898270965 6.29891981819272 6.34992909115553 6.18643689087033 6.33050768348575 6.39954844835401 6.22946620991826 6.2613513571322 6.3018014882803 6.21935190759599 6.29232941891253
8230 6.3186 6.36901580387354 6.2923916054368 6.33873963366449 6.45576044383645 6.29170054775476 6.35638291120529 6.45951337529719 6.28720737275481 6.41598244717717 6.54602346155793 6.24277578730881 6.44064644607902 6.49135197290033 6.29004065147042 6.46928503781557 6.44970155516267 6.32257857662439 6.34339640039206 6.38491280291975 6.30246668908 6.37102599591017
8240 6.3904 6.43672948953509 6.38493887647986 6.43238199423254 6.54991878643632 6.38819055999815 6.45144747252762 6.56238212873787 6.38186140190065 6.51150264576823 6.68371544075012 6.38941702848673 6.59498122925311 6.64858135460317 6.43613839253783 6.61876970545203 6.50742115855962 6.41127107764781 6.42446776591241 6.46869329078496 6.39369728145003 6.44452331723273
8250 6.494 6.52510607434809 6.46951088829339 6.5114248945564 6.63104482698441 6.49030318019539 6.54329267143458 6.65033348339796 6.4820685576573 6.59742235729098 6.8083730413951 6.53974450048059 6.74203188310564 6.79119574748725 6.58946663517505 6.7607490157485 6.56140173398703 6.48880525055528 6.50047403541952 6.54396635878086 6.47661271937192 6.51244667476416
8260 6.568 6.59724348977953 6.54209375713766 6.58583139586449 6.70510847181082 6.58898882454634 6.62902914577723 6.72696436273307 6.57932542869449 6.67594125850499 6.928229315117 6.68668045955896 6.87348260315508 6.91718212464824 6.72141185004264 6.88801684338599 6.61635902064294 6.55664988182485 6.57128993304074 6.61336074179411 6.54975808374584 6.57626644395292
8270 6.63 6.66000161004812 6.60915206472576 6.65783270153403 6.77786713856459 6.67607386530936 6.70804301127791 6.79448841921985 6.67020727816969 6.74796047620475 7.02988967460766 6.82046257840469 6.98687517993152 7.04138089202717 6.84399680127949 6.99815499205887 6.67090913362801 6.62310423620045 6.63774558748305 6.67802006517351 6.61930605519563 6.63678187692165
8280 6.6837 6.72610964109749 6.67029102413356 6.72610964109749 6.84249143236876 6.7537536456883 6.77977050845325 6.85304475999624 6.75319122238457 6.81276324027777 7.1132241493091 6.9371537133269 7.08096100769937 7.14649829140678 6.95309439100325 7.08986615769938 6.72227729722858 6.68702620507777 6.69980643863976 6.73700589743257 6.68353678991646 6.69335864945501
8290 6.7425 6.79003807419538 6.72778600489348 6.79003807419538 6.90059150389954 6.82389952142909 6.84473238624632 6.90743458558992 6.82759317345917 6.87171348321065 7.18577823612094 7.03487476234883 7.15806911985576 7.22962690415606 7.04686787774414 7.1653223545365 6.77670260380954 6.74809784992039 6.75782534628361 6.79167081353068 6.7435266348049 6.74695202168077
8300 6.7998 6.84869466456026 6.78067716053128 6.84869466456026 6.95209147981927 6.88640407451987 6.90307984963805 6.95468451704085 6.89307735305279 6.92449648052081 7.24432110676169 7.1149139110148 7.21964945191145 7.29385915562138 7.12558388351649 7.2258292648457 6.82865339591727 6.79917151229829 6.81188136169314 6.84152996081114 6.79699527285248 6.79699527285248
8310 6.8447 6.9015752029866 6.82947357550263 6.9015752029866 6.99683091022819 6.93482964546233 6.95467070383206 6.9948763411846 6.94290627378225 6.9707944381237 7.28874882812053 7.17891677293181 7.26670269410312 7.34109599612281 7.18978496949375 7.27240411860123 6.87604032189772 6.8456755665876 6.86140839609876 6.88587758361548 6.84271526052058 6.84271526052058
8320 6.8828 6.95012955275923 6.87640192100778 6.95012955275923 7.03864325849712 6.97475619279966 7.00153117502108 7.03436925307661 6.98891514710709 7.01431131830067 7.32682702367008 7.22769282019138 7.30567371046543 7.37915205442533 7.24137378330529 7.31092054497078 6.92096972455457 6.88840809123963 6.90815908387676 6.92919327846915 6.88765213856101 6.88765213856101
8330 6.9357 6.99353143120185 6.92057909062132 6.99353143120185 7.07517838320136 7.01013691243529 7.04336390905827 7.0734110147357 7.02979182653129 7.05251146733016 7.35665127624571 7.26811164139956 7.33585176175088 7.40820058247447 7.27921731681377 7.34075931495801 6.96216546201706 6.9308635391742 6.95181804148294 6.968883051157 6.92880567802489 6.92880567802489
8340 6.9646 7.03324875808135 6.96268140793592 7.03324875808135 7.1088571530059 7.04388610251993 7.08121094552428 7.1089677670151 7.06715917449445 7.08780109201372 7.38219838157296 7.2996361284405 7.36093756007403 7.43192737773061 7.30870116858929 7.365479577858 7.00059424222261 6.97002803074196 6.99275664561242 7.00916160961241 6.96845090537146 6.96845090537146
8350 6.9978 7.06880045454577 7.00186077804491 7.06880045454577 7.13824454705417 7.07372458360344 7.11479939680547 7.14004246708751 7.10015844276547 7.1186620394513 7.40166038021445 7.32521880503744 7.38008541204035 7.4496724216044 7.3329586077407 7.38443635613099 7.0377100995034 7.00810962091014 7.03047840620577 7.04572654556856 7.00447958186641 7.00447958186641
8360 7.0277 7.10086479428783 7.03841381477937 7.10086479428783 7.16468447319418 7.10125122106075 7.14464195865393 7.16771799829602 7.12963449414074 7.14645342104882 7.41692590796947 7.34491914924234 7.39508724293113 7.46308390977979 7.34945125401765 7.39938743025064 7.07172161415964 7.04283348184079 7.06500129849091 7.07895803825557 7.03810356830433 7.03810356830433
8370 7.076 7.12914852198213 7.07152750697732 7.12890046203136 7.19069104376435 7.12494840368629 7.17044680220634 7.19126607049257 7.15492440293729 7.17015024254471 7.42690637564659 7.36008709976822 7.40498010055721 7.47123865044117 7.36201293192059 7.40951733337343 7.10241933099926 7.07452255371586 7.09573799927533 7.10834214602411 7.06773178165406 7.06773178165406
8380 7.0955 7.15981500110775 7.10197961954773 7.15373188063502 7.21670552307367 7.14712656670064 7.19308110807091 7.21224369412661 7.17733841972053 7.19165497100353 7.43435091875494 7.37039532870799 7.41226459100842 7.47678646844625 7.36985269530863 7.41707794354856 7.13001281355321 7.10148535946384 7.12342638669908 7.13475343458355 7.0954619878903 7.0954619878903
8390 7.107 7.18661685137451 7.12641393999755 7.17507048945874 7.23935284766182 7.16619984539598 7.21246398320794 7.22999480497837 7.19636648498476 7.20991863315552 7.43838733698428 7.37740322996676 7.41619685944915 7.47920423139632 7.37519582503289 7.42137762528658 7.15450108677149 7.12541203997657 7.14792032965273 7.15791878158599 7.11977301868051 7.11977301868051
8400 7.1279 7.2097412462756 7.14701523043215 7.19432765536755 7.2611258954443 7.18502477523685 7.22982857700437 7.24650622999668 7.21310125062987 7.22729543313384 7.44253231078386 7.38130928039551 7.42004094003141 7.48193762165308 7.37756823009998 7.42534174536169 7.17687321251631 7.14853181241825 7.17056536106765 7.17932809959352 7.14354416065663 7.14354416065663
8410 7.1594 7.2304479143396 7.16582564286143 7.21149756417423 7.28072483444586 7.20166515965015 7.24515780802816 7.26661777446792 7.22685924269632 7.24249563253671 7.44563564224541 7.38397578944266 7.42286887402833 7.48420797148347 7.380093826361 7.42816144560278 7.19770967057347 7.16967375003919 7.1913729287535 7.19875376859307 7.16499327515066 7.16499327515066
8420 7.1828 7.24868857253343 7.18427470897138 7.22787710464746 7.30014768663421 7.21842720863968 7.25943073485047 7.28657574855909 7.24090761910752 7.25742888490856 7.45026409640908 7.38557696604729 7.42711048611999 7.48832947185636 7.38218390027434 7.43210555909574 7.21728015255928 7.19064509001747 7.21130616546422 7.21747119013965 7.18650818746537 7.18650818746537
8430 7.2023 7.26529663584381 7.20097962725163 7.24274340358377 7.31722232944146 7.23260866132379 7.27207287243754 7.30420013901964 7.25320545569435 7.27011656094342 7.45369085557759 7.38950237302482 7.43035631933808 7.49166053166986 7.38600147394091 7.43510488522053 7.23574861133099 7.20923911356553 7.22947102254629 7.23443604953587 7.20530187959224 7.20530187959224
8440 7.2185 7.27931485792995 7.21644511248916 7.2564503319189 7.3331538524814 7.24587349475175 7.28338316390663 7.32067761785165 7.26482624642924 7.28183890133351 7.45689891463518 7.39271223773062 7.4334710624963 7.49465877440572 7.38919761572033 7.43804426382482 7.25194455349445 7.22638500725105 7.24579805476964 7.25008296630532 7.22287953987718 7.22290720240772
8450 7.2395 7.29181149638444 7.23073714306951 7.26903483321518 7.34788368052617 7.25809040218592 7.2935511662066 7.33595910753682 7.27572615017369 7.29255694019049 7.45987563404441 7.39584315949678 7.43639498475194 7.49745608460903 7.39230600299686 7.44085356353223 7.26667597050965 7.24220793860778 7.26069714427739 7.26453039097041 7.23768607185781 7.23921863383055
8460 7.2292 7.30239887853712 7.24287315746397 7.27975316097587 7.3601919898726 7.26792695970088 7.30205201351643 7.34884677716717 7.28475157440081 7.3012266517207 7.46077289675176 7.39926652404666 7.43741712608933 7.49809846201539 7.39521995807439 7.44201618430018 7.27906770080328 7.25523287361488 7.27321126140654 7.27689272531122 7.24994866219163 7.25267631048709
8470 7.2423 7.31068304806203 7.25350391128659 7.28893560437113 7.37135934622958 7.27699745290726 7.30926438637823 7.36059136314318 7.2930522836633 7.30907435996085 7.46092731578648 7.40048259200156 7.4376762727201 7.49773444333673 7.39616062856466 7.44252089908719 7.28969841851294 7.26674138914421 7.28374136839807 7.28777775051445 7.26104982348532 7.26491531905532
8480 7.2545 7.31774956066161 7.26289606266469 7.29680591932684 7.38144790000841 7.28520665191859 7.31544710640609 7.37125075454637 7.29932685701549 7.31608323626965 7.46066751912236 7.40058623620868 7.43745157785714 7.49699954451621 7.39613065480441 7.44253064958751 7.29970239572972 7.27702343618497 7.29293702913821 7.2974415436089 7.27105134502053 7.27595364379138
8490 7.2665 7.32389147303999 7.27179411646724 7.30406025545299 7.39125479072332 7.29332737416774 7.32110745240748 7.38159917721525 7.30507950775325 7.32291580908746 7.46116392792761 7.39991005706787 7.43785763202608 7.49718393731117 7.39565786387771 7.44300697958469 7.30911715382338 7.28699487562105 7.3015610216558 7.30659495218098 7.2808183850795 7.28674766432494
8500 7.2695 7.32898029527068 7.27879432566464 7.3097776960507 7.39874440281093 7.29899591781199 7.32547087352723 7.38963895225525 7.30918356556445 7.32774404016882 7.45969593593478 7.40044380667806 7.43646374383569 7.49554960900545 7.395775447689 7.44181734631956 7.316641001001 7.29426535424218 7.30834173625708 7.3141663601324 7.28807272120565 7.29466182041913
8510 7.2948 7.33228275361657 7.28516667486727 7.31476319909096 7.40615283295512 7.30493032509834 7.32923189429194 7.39755780303478 7.31294375573099 7.33264500275999 7.45875122079253 7.3987300298512 7.43549447187781 7.49424448648095 7.3941465363279 7.44097071398795 7.32262426912785 7.30091503295302 7.31404115648568 7.32193841171265 7.295271443367 7.30259114395827
8520 7.293 7.33588245777041 7.29178307548165 7.31987090840191 7.41394694955647 7.31135005450994 7.33303133925051 7.40582016032934 7.31690704520792 7.33790814226866 7.45947181887925 7.39697826218605 7.43602186560631 7.49489798668027 7.39288084916025 7.44136362303793 7.32935348664224 7.3071124509573 7.32011831831932 7.33021456415951 7.30260634751618 7.31106046465039
8530 7.3106 7.33985903681815 7.29860141979158 7.32529901193082 7.42165020594001 7.31707265926152 7.33691969432682 7.41396067248285 7.32093172672391 7.3430695515573 7.46137526099384 7.39706226094067 7.43771924714744 7.49710152752697 7.39340195923299 7.44275036086142 7.33644972021133 7.31386636973918 7.3265618461743 7.33838725296408 7.30928840149939 7.31941165983677
8540 7.3257 7.34326672834158 7.30426523263753 7.33002450162917 7.42766200330854 7.32045962194353 7.34009944082052 7.42041608150303 7.3239501927197 7.34680207919329 7.46194873486459 7.39920585426688 7.43832551158965 7.49799358996749 7.39530764035135 7.4432266908586 7.34246375658363 7.31993999250233 7.33178157790005 7.34455632229149 7.31515430249274 7.32561872000247
8550 7.3211 7.34570706189424 7.30981832313538 7.33464829722047 7.43394089215994 7.32306885582954 7.34314109133929 7.42710846379399 7.32660373721272 7.35094239442051 7.46327314171195 7.3999757104367 7.43964717385173 7.49935114851594 7.39621003109962 7.44443712519109 7.34671118286252 7.32487165111303 7.33645094805211 7.3511379461214 7.32015096443892 7.33227141414583
8560 7.3074 7.34805826865137 7.31389692130685 7.3380952796489 7.43830203816295 7.32556433387846 7.34530201888829 7.43190607108176 7.3286510533765 7.3535139624849 7.46265842683613 7.40182541646063 7.43919178937376 7.49874177835882 7.39758044586331 7.44411427529156 7.35088046068698 7.32908422838151 7.33977095729858 7.35548471916467 7.32433898489177 7.33653942481428
8570 7.3489 7.34952784961462 7.3178848759383 7.34126119487733 7.44311777415872 7.32706381637603 7.34733106189221 7.43712273320556 7.33006682602316 7.35666272405535 7.4628323468715 7.40135183104873 7.43939272190631 7.49866254651547 7.39719577056915 7.44440274564922 7.35308252090216 7.33213411265612 7.34263262080401 7.3604816339016 7.32769723776728 7.34151543014497
8580 7.3272 7.35023757769912 7.31962710978091 7.34257375667244 7.44509358665347 7.3283387484625 7.34801756934077 7.43953370691836 7.3309025522396 7.35740686779469 7.45972338178754 7.40198503576219 7.43652802491188 7.49532917547226 7.39708410928398 7.44193897478282 7.35511127500236 7.33418175383657 7.34353548102081 7.36212072911859 7.32965185195208 7.34291466305405
8590 7.3193 7.35014148110151 7.32182350026071 7.3438220012784 7.44856852051616 7.32809801944345 7.34882642751187 7.44337453733385 7.33081046418101 7.35962911515683 7.45855129942298 7.39857640530169 7.43530133974552 7.49362341572344 7.39394661495835 7.44087494240701 7.3546916423589 7.33483929868788 7.34434246131778 7.36566037741303 7.33119575339556 7.34636966256052
8600 7.3067 7.35131255230308 7.32401613499224 7.34508750788122 7.45166340154409 7.32849692324549 7.34965066980571 7.44681422494352 7.33098380640894 7.36145448104292 7.45782217867673 7.39663439454138 7.4344375898689 7.49286359895766 7.39222344876081 7.43998887471855 7.35699608282745 7.33662122067809 7.34574089974165 7.3687318572402 7.33340124434233 7.34933367020637
8610 7.3216 7.35389094571769 7.32800278955698 7.34793992646784 7.45679353700578 7.32936471777409 7.35153417756409 7.45221275195479 7.33175590158254 7.36501738608629 7.46059168189764 7.3948065007478 7.43684964697063 7.49591456662118 7.39137183284014 7.44195139764249 7.36305637990683 7.33954792363197 7.34888626669347 7.37423843424022 7.33675949721783 7.3548971612379
8620 7.351 7.35671660459787 7.33174936513603 7.35099071356654 7.46060027678311 7.33170953253657 7.35338258352131 7.45629958388209 7.33349192399532 7.36734414436668 7.46270096790791 7.39745979245007 7.43885521654785 7.49871353802085 7.39406549883634 7.44356983624399 7.36563459275663 7.3436903334111 7.35220988723636 7.3780976100415 7.34081556089968 7.35869602838904
8630 7.3643 7.35789186490327 7.33457859919965 7.35351399859786 7.46336912997067 7.33364554854482 7.35471363515407 7.45935380171239 7.33501401320845 7.36891303598136 7.46348245245218 7.40034839622676 7.43977299141884 7.49977330906689 7.39659983443469 7.4443958119601 7.36658588045836 7.34640642555803 7.35416468198597 7.38075624646246 7.34349026758969 7.36121974677593
8640 7.3539 7.35876092338562 7.33678257340193 7.35544636719674 7.46575330786407 7.33481243064255 7.35567575674504 7.46202319979668 7.33603413221985 7.37033306995779 7.46361982616782 7.40181313805282 7.44006998443604 7.49980999983847 7.3977899010554 7.44479298233986 7.3674674340263 7.34795256600529 7.35522893103957 7.38305216427147 7.34520931690931 7.36337027379125
8650 7.3535 7.3597707863152 7.33861884540319 7.35691096457094 7.46789502331615 7.33556971950084 7.35643037324399 7.46444565743208 7.33672417873889 7.37166549388319 7.46349436973035 7.40229986858368 7.4400441275537 7.49947826614976 7.39812481268495 7.44492508356273 7.36833660084754 7.34903669524565 7.35596455211937 7.38513869911432 7.34661266669631 7.36531228455156
8660 7.3586 7.36057180797309 7.34011283873022 7.35797759708017 7.46970572733879 7.33612297011167 7.35699416884035 7.4665277864933 7.33719451398403 7.37278196228296 7.46309792160988 7.40233345364034 7.4397050268203 7.4988904915452 7.39804478635639 7.44474755223095 7.36886616135389 7.34976624934748 7.35645911916345 7.38687948843837 7.3478072835505 7.36690002713352
8670 7.3709 7.36094940512627 7.34092812500894 7.35841705574095 7.47078514383733 7.33640421787649 7.35715747166425 7.46787212769687 7.33735081089288 7.37331628970057 7.46186841963232 7.40209633591771 7.43855410665274 7.49745940700173 7.39757206765562 7.44380644838512 7.36830225741863 7.34994623636082 7.35634186036885 7.3877751621753 7.34848418495059 7.36760220760852
8680 7.3388 7.36099147672951 7.34209822116047 7.35996984097362 7.47393238866329 7.33652989099175 7.35818633001298 7.47121763269603 7.33762707506865 7.37567489961535 7.46360805334151 7.40021311706305 7.44007973493636 7.49910738600791 7.39640800236911 7.44517801876366 7.37197115401179 7.35120686771348 7.35761303670704 7.39120033237338 7.34995853282511 7.37101618278772
8690 7.352 7.36364946311712 7.34599397939444 7.36210704230517 7.47674103833735 7.33803291255981 7.35956562856585 7.47422122015059 7.33882768667489 7.37763727808744 7.46577995923162 7.40161097767949 7.44209974969923 7.50170181357861 7.39807114882022 7.44692783632875 7.37417660884559 7.35363728825748 7.35986554673314 7.39417300713062 7.35271207411587 7.37394768876582
8700 7.3546 7.36581819106638 7.34917423146963 7.36490240240842 7.47993270210922 7.3399200316146 7.36131176260859 7.47758759844303 7.34049032754451 7.37996316965669 7.46875407850742 7.40396496513486 7.44499268703163 7.50507837572694 7.40066774316877 7.44952898091078 7.3769514567852 7.3566169328168 7.36245481014997 7.39761608935893 7.35559150519967 7.37738405398279
8710 7.3604 7.36837878078967 7.35127824498713 7.36687045061588 7.48131163953245 7.34197933728248 7.36239811279625 7.47917931345105 7.3421735528037 7.38080178491026 7.46942433512211 7.40793500773609 7.4458652484715 7.5059774440825 7.40406575641781 7.45045318388939 7.37622421391308 7.35815545342863 7.36382208308578 7.39889773845673 7.35764972747862 7.37851597873122
8720 7.341 7.36896413582563 7.3531484631747 7.36859108890593 7.48313700541854 7.34302321862429 7.36339569731802 7.48120163944364 7.34328258193284 7.38221611303836 7.47024193263054 7.4093577862978 7.44682123085857 7.50657482473552 7.40536271741241 7.45155657939613 7.37714762240648 7.35873820833117 7.36460519271344 7.40082458177209 7.35877869096398 7.38035225073248
8730 7.3609 7.3701941433847 7.35395074878633 7.36932656553388 7.48367812207341 7.34390069142729 7.36380297932774 7.48196434524655 7.34406926674396 7.38259457690269 7.4693521091938 7.41083509543538 7.44612829530239 7.50543748304248 7.406352429308 7.45118952722848 7.37586684001982 7.3589130673036 7.36459692284465 7.40125497607887 7.35946606512368 7.38060273025185
8740 7.3778 7.37030262672901 7.35454719050229 7.37030262672901 7.4854039606303 7.34413094768673 7.36452104950696 7.48387038749456 7.34450666696578 7.3840829366073 7.46986556331813 7.40995213346183 7.44662015387416 7.50561118640006 7.40571178532392 7.45182771553099 7.37741861408949 7.35911714166403 7.36498112867028 7.40318420284987 7.36011970977485 7.38247070943564
8750 7.3535 7.37174338954687 7.3566375894323 7.37174338954687 7.48741386376321 7.34504352229089 7.36560263278335 7.48604417125881 7.34539071232826 7.38575937262923 7.47123446133733 7.41019936281443 7.44788280755281 7.50701778635383 7.40622820071131 7.45305252282322 7.37919226621091 7.36045801602304 7.36631651385874 7.40544826902449 7.36178978991509 7.38470342955738
8760 7.3658 7.37323503553122 7.35895058867335 7.37316790153086 7.48889146180451 7.34635926202685 7.36661401245743 7.48768406096101 7.34652408159524 7.38695449506491 7.47218264332414 7.41175929841399 7.44882716156542 7.50811793169379 7.40773526693136 7.45397600354254 7.37974060545862 7.36173944844306 7.36755905261636 7.40705276802182 7.36346456474066 7.3862372193709
8770 7.3683 7.37413829299062 7.35992058289051 7.37404913008213 7.48957341901958 7.34737186954171 7.36720193151385 7.48853343787789 7.34740003765374 7.3875188684687 7.4719911723882 7.41324751366675 7.44875349111855 7.50789720925689 7.40891428298503 7.45403436209261 7.37901928511262 7.36216150065512 7.36793141338974 7.40771536868811 7.36432910910249 7.38677443582565
8780 7.3682 7.37408809597045 7.35996752974391 7.3740759620145 7.48951202698052 7.34767175159603 7.36723017185181 7.48864387132227 7.34767839638144 7.3875237076059 7.47056044897437 7.41356212981045 7.44748570939899 7.50619311070442 7.40884400715679 7.45305086162686 7.37741536392272 7.36159264924377 7.36727339906991 7.40752563117445 7.36421383652091 7.38641540073603
8790 7.3677 7.37310033417493 7.35899760775268 7.37305735974759 7.48866575577855 7.34715721408278 7.36661560142785 7.48796993118525 7.34720943342894 7.38690697040409 7.46784980988503 7.41238246372342 7.44492963379622 7.50304276016355 7.40726883188635 7.45088126696646 7.37515595632046 7.36008204395324 7.36560375228524 7.4064303971976 7.36316981072724 7.3851084003374
8800 7.3738 7.37132711540908 7.35695242225379 7.37132711540908 7.48764404779673 7.34586306989938 7.36560797750205 7.4871012699455 7.34604406807572 7.3861486703828 7.46476431822777 7.40942394524813 7.44189513364434 7.49946649332345 7.40416297251731 7.4481823284775 7.37268066541851 7.3580211854279 7.36342592386901 7.40514939813316 7.36156220601499 7.38362581870705
8810 7.3553 7.37064786666632 7.35421932090074 7.37064786666632 7.48860689164698 7.34453050152212 7.36539671666175 7.48815114603937 7.34496277370304 7.38702195408195 7.46458339227736 7.40511220178008 7.44144083255529 7.49908398480713 7.40061097358912 7.44761947181821 7.37435435685515 7.35724692347646 7.36281395357847 7.40625084353983 7.36106464159489 7.38470046829432
8820 7.3617 7.37077437037975 7.35601521860808 7.37077437037975 7.48956706313789 7.34454046870023 7.3656096386984 7.48918303787708 7.34476653585583 7.3876941607967 7.46527119979262 7.4039423584193 7.44187808832526 7.50016462914646 7.39987058559805 7.447733516559 7.37516942645609 7.35794570933282 7.36341765400022 7.40725110042095 7.36197273819149 7.38566945134848
8830 7.3596 7.37150818581134 7.35715765222907 7.37150818581134 7.49068562608957 7.34504424455017 7.36607296802849 7.49035663698614 7.34504070547968 7.38843635443598 7.46651666370034 7.40428225363791 7.44298336170614 7.5018633107543 7.40046659395844 7.44848379950225 7.37595538900793 7.35875514531136 7.36430404670537 7.4083912589252 7.36304262086749 7.38678945881873
8840 7.3537 7.37124232216924 7.35860115963221 7.37124232216924 7.48982649867237 7.3455160965398 7.36568612595648 7.48959140327573 7.3451525112167 7.38749192819744 7.46514668229222 7.40608790184557 7.44178903375566 7.50072315225005 7.4016616441682 7.44730817806721 7.3741252200976 7.35836783377081 7.36368810398877 7.40713098870218 7.36298751248419 7.38535194616765
8850 7.3659 7.37062948516756 7.35659692623466 7.37062948516756 7.48953123907745 7.34475570196658 7.36513605328649 7.48937104196847 7.34451562298089 7.38716907829791 7.46398752836883 7.40493842619658 7.44072124563158 7.49930680179596 7.40042831421644 7.44633738936484 7.3719623785615 7.35698077093065 7.36240327695012 7.40662909072638 7.3619031123966 7.38473990365118
8860 7.3627 7.36888656517863 7.35611239859462 7.36888656517863 7.48779586669803 7.34375710628182 7.36385245408863 7.48773729147017 7.34344400688261 7.38560834821314 7.4609059369117 7.40388985016942 7.43779515659809 7.49596801380813 7.39887964586169 7.44369305367768 7.37056895983964 7.35513684298098 7.36023895478249 7.40441132137179 7.36032382024825 7.38231181239337
8870 7.3836 7.36736917065084 7.35233259908855 7.36736917065084 7.48741935293376 7.34197081462294 7.36285862531513 7.48741617499292 7.34190963926166 7.38524880754203 7.45941367700696 7.40019318270683 7.43621434770525 7.49411505761743 7.39550409487635 7.44217674253881 7.36807052052766 7.35326886379719 7.35846869727969 7.40386897687614 7.35868775852025 7.38168799705058
8880 7.3483 7.36708752564341 7.35188039255142 7.36708752564341 7.48838992495835 7.34105123410374 7.36271612355858 7.48840328675509 7.34105311197788 7.38591566953808 7.46030133366585 7.39750002229214 7.43680927267671 7.49514861065149 7.39352221540362 7.44247315774858 7.36979170051217 7.353290206559 7.35853770915419 7.40490390220284 7.35876142896712 7.38274784032255
8890 7.3664 7.36610467521101 7.3539569241032 7.36610467521101 7.48710112549365 7.34100457615405 7.36188010843843 7.4871688734144 7.3405632757321 7.38451412539929 7.45868737307191 7.39836890020967 7.43524298119545 7.49390184667707 7.39392769176513 7.44084265741706 7.36844479528815 7.35285345637053 7.35773520686477 7.40313371692598 7.35852785031498 7.3808194802627
8900 7.3583 7.36451816046983 7.35127055292577 7.36451816046983 7.48573034960032 7.33973679443449 7.36059419801086 7.48583760510385 7.33929354391247 7.3831437106356 7.4564345741421 7.39692885965109 7.43309079298377 7.49148625050485 7.39223803839833 7.43878154610097 7.36557244234532 7.35076381581277 7.35566925641149 7.40130668984354 7.35672581340373 7.37884706238657
8910 7.3447 7.36476528148353 7.34859794078767 7.36476528148353 7.48757088293135 7.33848353012651 7.36070679823309 7.48764787577093 7.33838248605281 7.38453622653335 7.45856314447522 7.39346981549263 7.43488820743561 7.49361366522312 7.38986642781645 7.44019529642165 7.36776843558252 7.35068819526583 7.3559470012188 7.40337935730815 7.35661877457798 7.38102965771407
8920 7.3688 7.36437999226898 7.3515904776752 7.36437999226898 7.4866458132416 7.33898441693932 7.36021761202067 7.48675776343048 7.3383533790037 7.38337071672827 7.4578905044049 7.39558646854758 7.43425240258873 7.49347520811856 7.39150335625559 7.43941893991828 7.36698698715121 7.35116109453142 7.35591735247523 7.4020223043412 7.35714501269162 7.37955372086912
8930 7.3492 7.36386198791117 7.35054341839254 7.36386198791117 7.48626048791409 7.33833496139199 7.35960528060049 7.48638392202556 7.33772956366092 7.38280468212813 7.45734852103889 7.39520713797212 7.43377405026555 7.49288635012508 7.39104862181097 7.43891205835342 7.36482425395399 7.35004018423706 7.35495086121559 7.40136678181589 7.35622391542792 7.37883593959361
8940 7.3561 7.36387336349487 7.35020150084794 7.36387336349487 7.48678528150916 7.3377825774923 7.35943656083196 7.48690640439093 7.3372715068236 7.38304100536555 7.45806709679961 7.39433594882488 7.43441166076064 7.49361908216775 7.39047601465136 7.43941106729209 7.36485773067176 7.34985264961422 7.3548185794279 7.40183545586467 7.35602904987335 7.3793184087947
8950 7.3588 7.36290560828149 7.35014032548666 7.36290560828149 7.4852990885824 7.33759103433043 7.35852391400188 7.48546174137294 7.3368198780939 7.38151934950799 7.45626953789592 7.39539983674884 7.4327665707916 7.49190061065555 7.39095573926717 7.4378975007385 7.36488008459657 7.34908896876127 7.35370030537993 7.39986859938502 7.35535987664759 7.37721013394743
8960 7.3624 7.36211971795559 7.34833814412355 7.36211971795559 7.48511397352815 7.33640002877265 7.35784657924622 7.48528153768182 7.33585226733238 7.38122538997978 7.45573073247075 7.39348310506344 7.43221072004735 7.49109969733655 7.38923423426598 7.43737718515098 7.36227597875148 7.34777330125123 7.35254739899933 7.39952870416641 7.35413961958885 7.37684589859098
8970 7.3428 7.36253996451944 7.34841412580013 7.36253996451944 7.48639360029996 7.33596566203982 7.35806730168313 7.48653776325285 7.33553519550711 7.38212655288726 7.45754129204154 7.3921301689744 7.43378979551792 7.49304134696722 7.38853147598356 7.4386854133904 7.36386895771325 7.34831914870441 7.35318323995918 7.4009412266463 7.35458352014422 7.3783437198922
8980 7.3391 7.36315236816555 7.3499031355381 7.36315236816555 7.48680124343932 7.33665541965514 7.35831807010621 7.48694338406622 7.33594695552438 7.38218657263368 7.45869784583151 7.39388627019525 7.43489282989502 7.49463154523075 7.3902541365996 7.43956945875287 7.36484368272871 7.34936353562772 7.3540766024664 7.40124753680825 7.35561331743002 7.37865681929141
8990 7.3582 7.36372096678615 7.35029290276021 7.36372096678615 7.4870515062809 7.33711997682601 7.35847118907422 7.48719487474859 7.33631003526598 7.38218122791499 7.45943866717815 7.39546671795845 7.43569280427694 7.49553841398656 7.39170248313993 7.44028875677288 7.36516552146524 7.34966428439319 7.3544239730686 7.40138375490904 7.35597358036041 7.37878827048093
9000 7.3513 7.36575831577182 7.35175150538236 7.36575831577182 7.48958381955326 7.33773953083903 7.35972329776734 7.48968991944194 7.3371278494522 7.38420001483709 7.46319585996866 7.39595525413752 7.43926805995405 7.49947552156448 7.39290836723894 7.44353126759827 7.36762073355913 7.35128265076876 7.35638151240349 7.40431988334656 7.35746071222425 7.38189441875368
9010 7.3533 7.36806134783477 7.35398884796351 7.36806134783477 7.49121114194393 7.33981198162586 7.3611405871585 7.49132070867717 7.33892085812241 7.38538690351695 7.46629464119673 7.40012334023416 7.4423617131412 7.50309490728378 7.39701506129652 7.44638455289602 7.37024192083627 7.35391629701853 7.3588943246752 7.40613715992868 7.35997850808501 7.38379569409043
9020 7.3409 7.3696332007125 7.35562115394324 7.3696332007125 7.49156093211472 7.3415920618549 7.36198194699734 7.49171123427153 7.34051365651935 7.38560589253157 7.4673243662566 7.40451344883442 7.44363938981295 7.50424452738464 7.40080908931047 7.44777938002348 7.37204388552159 7.35508646539599 7.36000891520083 7.40645675966144 7.36120750448108 7.38409629840404
9030 7.3827 7.37095623526722 7.35745413966477 7.37095623526722 7.49236061759293 7.34248614662141 7.36277267646045 7.49255187185109 7.34159422863275 7.38639156617969 7.4683549580276 7.40643379181623 7.44483848467469 7.50499430474639 7.40254785630852 7.44919471931458 7.37205269708485 7.35563108500838 7.36066559334099 7.40742104803026 7.36174515429139 7.38508796039969
9040 7.3788 7.37212611474097 7.35904924929142 7.37212611474097 7.49317019802332 7.34340031019598 7.36360024114698 7.493412299335 7.34263702658564 7.38724274874479 7.46930639018118 7.40793739119172 7.44587629903853 7.50572725346685 7.40395395068079 7.45043909983337 7.37314655876905 7.35654040944576 7.36152634584159 7.40844687289 7.36258478070796 7.38614585357159
9050 7.37 7.37269771073759 7.35995189283043 7.37269771073759 7.4931910713166 7.3442377698347 7.36407064861804 7.49350106500089 7.34349160376936 7.3874489537701 7.46910220748186 7.40946381396055 7.44580746772885 7.5053102209568 7.40514437843114 7.45066054452956 7.37399015761167 7.35700272761285 7.36185024301708 7.40854062214494 7.36306363861263 7.38621085690707
9060 7.3668 7.3741286508292 7.3606760661006 7.3741286508292 7.4949991029799 7.34480553785712 7.36523637510091 7.49533372570574 7.34435022560507 7.38923473984748 7.47112749473751 7.40914645323157 7.4477240549624 7.507146565184 7.40531252039224 7.45258969907463 7.37406982281059 7.35808568318188 7.36318129464984 7.41083314533532 7.36408715224266 7.38862284178287
9070 7.362 7.37436410735548 7.36176443861425 7.37436410735548 7.49419898414612 7.34608437014371 7.36550606671721 7.49461652223766 7.34534203205258 7.38870720166713 7.46999694228172 7.41181736806035 7.44678107324243 7.50605718150735 7.40728154364973 7.45192485940456 7.37652499879152 7.3587440225184 7.36342949905247 7.40992620435357 7.36478832155466 7.38761644569784
9080 7.3698 7.3746248068437 7.36165559414029 7.3746248068437 7.49462648941577 7.34605569645017 7.36586409064382 7.49508671303093 7.34559251157194 7.38935723502189 7.46987719169259 7.41094863459468 7.44669880791009 7.50555441682041 7.40651883784682 7.45203572620451 7.37465434724838 7.35837198676169 7.3632896335423 7.41056424820423 7.36452065226436 7.38826864583045
9090 7.367 7.3747851845175 7.36262157981843 7.3747851845175 7.49480402074754 7.34635138940066 7.36619755775481 7.49531256350875 7.3459365958944 7.38973764898628 7.46964289078116 7.41071245580912 7.44645490095019 7.5051938649863 7.40628554809839 7.45191532558203 7.37536584486812 7.35868920303881 7.36349731919915 7.41088659252226 7.36482739578187 7.38858586210758
9100 7.3724 7.374932778202 7.36256091003865 7.374932778202 7.4950095757395 7.3466084414795 7.36651051270217 7.49555762608349 7.34622535515577 7.3901148127839 7.46948746058345 7.41041055142879 7.44627931971848 7.50496656998992 7.40601896219701 7.45180633665621 7.37545266043395 7.358890496701 7.36369843229651 7.41122771558166 7.36508379782736 7.38892561287433
9110 7.3613 7.3743584376201 7.36222993472219 7.3743584376201 7.49413643649221 7.34670067398995 7.36627281717211 7.49473930631578 7.3462369113043 7.38954292788357 7.46788014477491 7.41045590931177 7.44476828107238 7.50325402100384 7.40571987462789 7.45048720230162 7.37535421649367 7.35840564404428 7.36306053289771 7.41024732083082 7.36471320658922 7.38785869146138
9120 7.3681 7.37331986488402 7.36092419827729 7.37331986488402 7.49327998143435 7.34601481657475 7.36574173992127 7.49392553678155 7.34566242627054 7.38901293402165 7.46601953263581 7.40882880359888 7.44296061053872 7.50109641584754 7.40397619626671 7.44887981426716 7.37353636210412 7.35717997004092 7.36183431719989 7.40930376130343 7.36362382291257 7.38684088367969
9130 7.3671 7.37219017913938 7.35937888842821 7.37219017913938 7.49264677672088 7.34510592549294 7.36518133894354 7.49332078908384 7.34486151295155 7.38863266450912 7.46449253205955 7.40652537429333 7.4413895521462 7.49935613210499 7.40176362717897 7.44740431077778 7.37214348507673 7.35613197182119 7.36075623688102 7.40861999844015 7.36265346756578 7.38610807941109
9140 7.357 7.37083222334832 7.35836111675948 7.37083222334832 7.49166212064028 7.34422079674155 7.3644247001186 7.49236011201143 7.3439576054588 7.3878727755174 7.46266174922884 7.40455078963935 7.43952027289569 7.49744308394194 7.39976874703914 7.44559042881429 7.37109924260527 7.35505183306336 7.35957292338461 7.40747528970242 7.36167032822967 7.38488984467834
9150 7.3538 7.37057188498974 7.35631900086254 7.37057188498974 7.4924419439882 7.34337373105437 7.36441364955157 7.49311508964002 7.34326481435448 7.388568311207 7.46334103408456 7.40177478608489 7.4399555785656 7.49817718827724 7.39766646694392 7.44576875463128 7.36995092257112 7.35486841531843 7.35962055638432 7.40843517228961 7.36149944168329 7.38591682515293
9160 7.3541 7.36925935930759 7.35687239592522 7.36925935930759 7.49056724779308 7.34330251628906 7.36348157394677 7.49126921159029 7.34277786714584 7.38685113976151 7.4609533893466 7.40251835201681 7.43767165026069 7.49606104080379 7.39780001268536 7.44352238380909 7.37103048352152 7.35421610684693 7.35856356603652 7.40611130304635 7.36094944123924 7.3834412092343
9170 7.3614 7.36735385875404 7.35467842501402 7.36735385875404 7.48897885517776 7.34176417624205 7.36215037786216 7.48968768043816 7.34134504918009 7.38547978606075 7.45832508781552 7.40017917087674 7.43512850309908 7.49314679682255 7.39528915051371 7.44111314351857 7.36745501116663 7.35187490338087 7.35632012036443 7.40417615374923 7.35881473170221 7.38139526536316
9180 7.367 7.36595383135974 7.35222050444782 7.36595383135974 7.48860169138014 7.34008745131642 7.36125405409187 7.48928884886205 7.3398626120016 7.38511461176723 7.4573852840364 7.39668986405432 7.43404294739664 7.49204578477144 7.39222229314595 7.43993817211688 7.36536320383102 7.35050831659138 7.35503070697933 7.40370466288924 7.35745356185734 7.38091604632884
9190 7.3494 7.36530368966609 7.35201957191527 7.36530368966609 7.48869594621658 7.33925779207796 7.36082055407017 7.48934778521955 7.3389764720872 7.385023173742 7.45760022839904 7.39483206872642 7.43405139783025 7.49249914692342 7.39078023026139 7.43966609704495 7.36538617167622 7.35035057516396 7.35486166219413 7.40374034249783 7.35725934633613 7.38097498268634
9200 7.3659 7.36521763247252 7.35220743155479 7.36521763247252 7.488913129583 7.33905007030815 7.36065356772393 7.48952358312905 7.33859916383773 7.38495723146945 7.4583191652894 7.39457884462178 7.4346345499754 7.4936054314673 7.39076109039038 7.43992538812757 7.36588871968538 7.35059137640893 7.35514153766632 7.40387049362063 7.35750224213302 7.38112954617292
9210 7.3488 7.36551939240098 7.35209591472149 7.36551939240098 7.48924746340513 7.33913775258511 7.36066230706126 7.48981725375354 7.33854123864323 7.38498142715544 7.45930837160349 7.39519283723831 7.43556481993198 7.49493901100755 7.39149093339592 7.44057592706382 7.36641972471029 7.35094373060018 7.35556940406561 7.40412371772528 7.35785037110746 7.38141064948589
9220 7.3398 7.36589782015234 7.35230385316908 7.36589782015234 7.48941892775893 7.33936851442605 7.36068224141747 7.4899605499953 7.33865080537647 7.38489352820069 7.46007772219181 7.39635755255818 7.43635424932838 7.49594714051485 7.39260566837341 7.44119822566211 7.3669961598441 7.35124209591001 7.35589427629113 7.40418821547926 7.35813154664636 7.38148670338839
9230 7.3622 7.36636721646041 7.3527724911049 7.36636721646041 7.48972588795424 7.33956034649164 7.36078306881338 7.49024620354176 7.33881403597444 7.38497796031088 7.46091879312694 7.39735470372438 7.43722681076825 7.4968966947943 7.39358447415382 7.4419766767174 7.36727906880528 7.35150517885387 7.3562103369534 7.40444497865438 7.35835941945016 7.38176513434202
9240 7.3578 7.36663824425638 7.35316106659919 7.36663824425638 7.48968782489002 7.33978468022496 7.36077432947606 7.49020315688849 7.3389904839173 7.38480967389792 7.46122553664446 7.39852353592217 7.43760794699192 7.49724063466489 7.39458632000536 7.44237045247853 7.36770917420834 7.35164970293641 7.35631325890124 7.40431063842773 7.3584699973464 7.38162494381517
9250 7.3579 7.36651304060966 7.35328746197373 7.36651304060966 7.48927592042089 7.33974553377181 7.36053338377923 7.48979833056033 7.33895242085308 7.38437971294671 7.46083183310926 7.39920152071118 7.43731788766384 7.49674480366707 7.39502855936438 7.44220093822479 7.36745067761093 7.35133115047961 7.35594140370935 7.40375854343176 7.35814801415801 7.38104128608853
9260 7.3465 7.36620008566231 7.35326420522481 7.36620008566231 7.48896621564031 7.33939422685653 7.36023718524724 7.48949397049844 7.33868857953697 7.38408524783701 7.46038583800197 7.3989430963397 7.43692223402858 7.49611499357224 7.39469458667189 7.44193045212328 7.36671910118312 7.35083510280401 7.35543145254254 7.40336173418164 7.3576376657486 7.38062649258226
9270 7.3747 7.36648566698283 7.35357250159979 7.36648566698283 7.48966875724494 7.33916989312321 7.36042778947204 7.490180477947 7.33860306403786 7.38465799944848 7.46133958138526 7.39818024608493 7.43777413885295 7.49701543422043 7.39427119828016 7.44272118158639 7.36654951470345 7.35107984036207 7.35577405623347 7.40419543807209 7.35780154637992 7.38152129960805
9280 7.3606 7.36733266044408 7.35413095247746 7.36733266044408 7.4905923101902 7.33970566505939 7.36098703483492 7.49108611886203 7.33908011629432 7.38536003547162 7.46292515718937 7.39892186191678 7.43925599822402 7.49882274362445 7.39524321482331 7.44403713800013 7.36804733600467 7.35217937178165 7.35688532436639 7.40526575410366 7.35880873695016 7.38266153033823
9290 7.3553 7.36814299924672 7.35472139944136 7.36814299924672 7.49097366309166 7.34056435912103 7.36145079752058 7.49146400491893 7.33978988049179 7.38559469751269 7.46386546654999 7.4008263874203 7.44022772586346 7.49997698618472 7.39701881704479 7.4449408288151 7.36945451376587 7.35306359770894 7.35774391008914 7.4056674747169 7.35967501473427 7.38308397979289
9300 7.3594 7.36950319404155 7.35597860006243 7.36950319404155 7.49227820780873 7.34130077468604 7.36231331955642 7.49275121541321 7.34060112211853 7.38668668132275 7.46588252004981 7.40195448419452 7.44221148321033 7.50208049412072 7.39837182535976 7.44680440221727 7.37011155303568 7.35412380211055 7.35899764386565 7.40721556526423 7.3606727437079 7.38472430285066
9310 7.3634 7.37004719973356 7.35665539312363 7.37004719973356 7.49190284965932 7.34235440652817 7.36258127775043 7.49240575879812 7.34145569930226 7.38634844730049 7.46571163350344 7.40469350807369 7.44221848912537 7.50199028393626 7.40057551065832 7.44695470437408 7.37189192216843 7.35474032263458 7.3593909862712 7.4067365629077 7.3612766969204 7.38419864254445
9320 7.3625 7.37064996121824 7.35755886726081 7.37064996121824 7.49245812259614 7.34254436071962 7.36298400952667 7.49297136004269 7.34185380861908 7.38693419957906 7.46628770750761 7.40489552399516 7.44285133270919 7.50231948971748 7.4008306126371 7.44770563735068 7.37097956424206 7.35478864178062 7.35961622282863 7.40744842165709 7.3613259550035 7.38494661425799
9330 7.3674 7.37003867707402 7.35739625058323 7.37003867707402 7.49111349248886 7.3427749781087 7.36256567694992 7.49168183831871 7.34197904837877 7.38588627358526 7.46432691800594 7.40603705479205 7.44110043175518 7.50015690097213 7.40132933267206 7.44630943793058 7.37148579577357 7.35428147131205 7.35878197724372 7.40587310193479 7.3608442080617 7.38325746647269
9340 7.3425 7.36968491447717 7.35647024195641 7.36968491447717 7.49132952024043 7.3420082276538 7.36247113320977 7.49190949444473 7.34155139865726 7.38626257067174 7.46399843448401 7.40391758492589 7.44073561859131 7.49940864035487 7.39949342180044 7.44609731037915 7.36918778341264 7.35348940566927 7.35819301091135 7.40623444825411 7.36007846876979 7.38364235844463
9350 7.373 7.36892863678187 7.35676896839589 7.36892863678187 7.49054283542931 7.34179176654667 7.36209100814909 7.49115292784572 7.34127166763693 7.38567977965623 7.46267713335156 7.40339279133081 7.43942450131476 7.49800789070129 7.39879528597742 7.44493461738527 7.36965855201334 7.35316489457339 7.35762390670925 7.40534585265815 7.35974334046245 7.38269648768753
9360 7.3519 7.36820309121907 7.35565845863521 7.36820309121907 7.49017029409111 7.34116708449274 7.36172612275928 7.4907877535522 7.34073618460447 7.3854469954893 7.46178730991483 7.40182606649399 7.43849394245446 7.49697065414488 7.39732635504752 7.4440643671751 7.36829839333147 7.35243046522141 7.35694285231829 7.40494911563396 7.3590739505589 7.38228061079234
9370 7.3652 7.3679899886176 7.35518126192689 7.3679899886176 7.49046150903404 7.34076716952771 7.36170149371773 7.49106669008732 7.34039708387107 7.38572506531328 7.46197589181364 7.40039714872837 7.43855165097117 7.49718913757801 7.39621862598509 7.44401431460679 7.3680292795226 7.35239009092748 7.35696148660779 7.40532635165751 7.35901544755697 7.38268991512805
9380 7.3657 7.36774499826878 7.35516172481328 7.36774499826878 7.49019925668836 7.34079743219167 7.36156881468743 7.49080104312301 7.34029228404909 7.38545645708591 7.46168792703748 7.40040249344707 7.43822908997536 7.49707458725572 7.39618923003227 7.44360984940827 7.36859148614854 7.35245863333344 7.3569464636147 7.40499216228724 7.35910154086351 7.38233925824612
9390 7.3555 7.36860759253055 7.35513424284756 7.36860759253055 7.49163070236146 7.34085116828233 7.36218959654123 7.49219168114662 7.34046006488055 7.38664428470284 7.46368555176258 7.39964448232949 7.44004297193885 7.49924317075312 7.3960163211599 7.44512796619535 7.36852604945749 7.3532002491653 7.35797203568369 7.40670182223618 7.35979671542347 7.38416260180622
9400 7.3583 7.36963522303849 7.35626407304406 7.36963522303849 7.49229951445758 7.34191599514335 7.36284295228869 7.49284734812379 7.34128481275588 7.38710089702159 7.46512068095803 7.40169230407476 7.44144581614435 7.50109583804011 7.39803518030793 7.44630965460837 7.37105872385949 7.35460367117822 7.35929026721418 7.40744574929774 7.36114127330482 7.38494733651727
9410 7.3585 7.36978357509524 7.3564541355744 7.36978357509524 7.49158375550807 7.3426022136882 7.36279600543529 7.49215188466013 7.34178013817221 7.38643995755166 7.46443706254661 7.40394206951559 7.44096601930261 7.50048639565706 7.39971876669675 7.44593891891837 7.37151418056339 7.35456730542332 7.35915711871535 7.40653526924551 7.36119472049177 7.38396679731459
9420 7.3559 7.37045375948399 7.35737172988057 7.37045375948399 7.49257411743701 7.34248614662141 7.36323752253503 7.49313040153682 7.34194481328875 7.38736379940063 7.46559051062167 7.40331045377255 7.44209375494719 7.50143443319202 7.39941274543852 7.44704924811423 7.37034318158776 7.35463638952374 7.35950394762307 7.40775827088952 7.36123162794113 7.38526390276104
9430 7.3511 7.37126846795529 7.35816487891227 7.37126846795529 7.4932270398289 7.34319331068546 7.36381930238754 7.4937906909734 7.34259369102865 7.38794110124558 7.46666068220139 7.40444642317295 7.44313994751871 7.5026257276535 7.40057984421402 7.44804871051014 7.372204660438 7.35570757226646 7.36047632529587 7.40855802859366 7.36220357225835 7.38610432366282
9440 7.3663 7.37210408583283 7.35890653085709 7.37210408583283 7.49377162332833 7.34395673874766 7.36439479858428 7.49434574723244 7.34331356685609 7.38844466041774 7.46755000005663 7.4058111320883 7.44405714458227 7.50358763256669 7.40188800022751 7.44895832385123 7.37308523895592 7.35649422096461 7.36129807579517 7.40922907969356 7.3629883069694 7.38680477071554
9450 7.3644 7.37261161743104 7.3595208484903 7.37261161743104 7.49384421038628 7.3445901601389 7.36473722171038 7.49444173549116 7.34391051415354 7.38858022848517 7.46768607370555 7.40714203926921 7.44428682303429 7.50369156567752 7.40299666822702 7.44928752963245 7.37369172007591 7.35687459881604 7.36165068277717 7.40934435227513 7.3633820105046 7.38691144841164
9460 7.3771 7.37231751345098 7.35958704355359 7.37231751345098 7.49307392086089 7.34473677877337 7.36454784532636 7.49371225361526 7.34405438820273 7.38804705668241 7.46643230381608 7.4078026176095 7.44319613929093 7.50221902345121 7.40324512542039 7.44846010939777 7.37333174604923 7.35638541260362 7.36105517999828 7.40846875734627 7.36295443300903 7.3859647109434
9470 7.3646 7.37108111389726 7.35890815594047 7.37108111389726 7.49167779366672 7.34406608880311 7.36378210603446 7.49236365108192 7.34348380336911 7.38703134345263 7.46398543381691 7.40685963588953 7.44090549397469 7.49935158187151 7.4019145071432 7.44653731073439 7.37160244064778 7.35492713499814 7.35947819907963 7.40687393662334 7.3615956466198 7.38426075684279
9480 7.3617 7.3697994286865 7.35689586935192 7.3697994286865 7.49103844974935 7.34282503067702 7.36310397679359 7.49174453042448 7.34248853007704 7.38666775812954 7.46238541282713 7.40399891132116 7.43926712101698 7.49734319548309 7.39920964612812 7.44509091429412 7.36937015388161 7.35355942870677 7.35813797475398 7.40621032479405 7.36027412880957 7.38356009311229
9490 7.3481 7.36835458510369 7.35611633490771 7.36835458510369 7.49002295319736 7.34184600821883 7.36229526307434 7.490745645836 7.34151304668933 7.38587702866644 7.46055766348541 7.40185120111704 7.43737956860662 7.49538840073347 7.39707558662444 7.44329855565727 7.36851882686466 7.35252768132091 7.35695480570942 7.40504777625203 7.35928174455464 7.38233340794593
9500 7.3612 7.36706632733345 7.35426160918176 7.36706632733345 7.48933644574881 7.34075734680146 7.36154765249044 7.49005271027982 7.34045818700641 7.38530478263646 7.45925542999804 7.39942932128906 7.43597535210848 7.49403040882945 7.3948323937431 7.44186573769152 7.36701970549673 7.35145996542275 7.35590153499693 7.40424527396262 7.35828524342179 7.381496164985
9510 7.3578 7.36756432510912 7.35301787869632 7.36756432510912 7.49104552789032 7.34019802921265 7.36200130354613 7.49169801692665 7.34005292732269 7.38669924863428 7.46151407922804 7.39691412556171 7.43787677189708 7.49653874309361 7.39330481535941 7.4433134341985 7.36713118621707 7.35213433891535 7.35689261918515 7.40629194009304 7.35886998453736 7.38368807745725
9520 7.3525 7.36859480854124 7.35522578921169 7.36859480854124 7.49190349969268 7.34127657900006 7.36265516487509 7.49251857569814 7.34075243543834 7.38719919651002 7.46344475051761 7.39884855259955 7.4396662414968 7.49917000588775 7.39537365484983 7.44467070384324 7.37005456677824 7.35390427140146 7.35856381882727 7.40721332626045 7.3605740108639 7.38466811107844
9530 7.3676 7.36862752688676 7.35505190528929 7.36862752688676 7.49088793091476 7.34204231829196 7.36242765320092 7.49150849609077 7.34117827951163 7.38615336506814 7.46263047540188 7.40168017011881 7.43907456669211 7.49862361674011 7.3975191982761 7.44409000737965 7.37074215761572 7.35382428118587 7.35836718373746 7.40587187409401 7.36062428011 7.38323298188299
9540 7.3504 7.36811024478823 7.35503070697933 7.36811024478823 7.49020301243663 7.34148112282902 7.3619111655876 7.4908265388757 7.34077128640562 7.38556017351896 7.46155748701096 7.40139928348362 7.43816466444731 7.49725233526528 7.3970019884035 7.44334831932187 7.36861878754944 7.35259694598615 7.35724612899125 7.40501895810664 7.35947321549058 7.38232777432352
9550 7.3432 7.3671398172155 7.35456831658632 7.3671398172155 7.48932785086334 7.34066901449114 7.36120970737189 7.48996459464729 7.3400718505159 7.38483018606156 7.46012777476013 7.40032615064085 7.43680826151371 7.49553906401992 7.39577942011505 7.44218208725751 7.36751416420192 7.35152464374155 7.3560609376207 7.40397334334254 7.35839004324377 7.38122387323529
9560 7.3572 7.366039202407 7.35366899544001 7.366039202407 7.48859121862054 7.33969512007386 7.36048715918511 7.48923280154169 7.3391969056204 7.38420615404099 7.45886100420356 7.39862356883287 7.43552892364562 7.49405785468221 7.3940962670818 7.44101708303392 7.36617733449489 7.35048368754983 7.35496548696607 7.40309969851375 7.35736205160618 7.38030934853107
9570 7.3399 7.36603952742368 7.35233382692933 7.36603952742368 7.4894887702316 7.33901720751077 7.36055873508006 7.49009402351081 7.33868034578115 7.38493101345748 7.45998014496267 7.39653436163068 7.43642178057134 7.49520595803857 7.39264113130421 7.44170279599726 7.36559461570531 7.35060538823903 7.35526359948516 7.40417687600851 7.35740972071886 7.38147117481381
9580 7.3703 7.36740795597434 7.35410072592646 7.36740795597434 7.49131276382506 7.33966875761002 7.36149738324434 7.49186478659511 7.33923157406598 7.3863229515478 7.46298510470986 7.39694706058502 7.43915979328752 7.49871491031349 7.39368010128289 7.44398766323924 7.36783831416816 7.35244519931078 7.35722742247582 7.4063058796972 7.35911432485282 7.3837410190627
9590 7.3647 7.36825043531507 7.35447236444056 7.36825043531507 7.49117387336493 7.34108351909369 7.36188451422006 7.49172170703113 7.34021500230581 7.38598897885531 7.46364033833146 7.40057489673793 7.43992488254607 7.4998695140034 7.39682452929765 7.44461711220443 7.37054360853881 7.35362826001644 7.35823165178299 7.40601437585056 7.36032302576304 7.3834215637818
9600 7.3589 7.3676331564188 7.35428316862136 7.3676331564188 7.48951007688046 7.34119518037885 7.36119966796786 7.49008766762912 7.34022395832092 7.38451679775864 7.4615147292614 7.40242258043587 7.43813772417605 7.49754766708612 7.39783439222723 7.44315092585981 7.36932826284319 7.35240807518363 7.35691175905615 7.4039538423419 7.35925292640924 7.38122235649079
9610 7.3695 7.36783632795513 7.35382875919342 7.36783632795513 7.49057338699699 7.34025718224794 7.36134845338017 7.49112779322267 7.3397807077989 7.38552658846229 7.46250032427907 7.39999448917806 7.43903245897591 7.49809867869318 7.39600447610766 7.4440663895011 7.36716231559217 7.35187273660302 7.35672306881845 7.40528330500424 7.35863777817786 7.38264289604872
9620 7.3743 7.36763492595404 7.35485115332156 7.36763492595404 7.49006729991734 7.34056674257666 7.3612235025242 7.49064142382145 7.33990334742516 7.38505791441351 7.46201084916294 7.40089384643734 7.43856407383084 7.49771552014351 7.39665248713642 7.44366842463613 7.36889649624378 7.35231259250641 7.356807139799 7.40466772341728 7.35898605160415 7.38198686794192
9630 7.3482 7.36753297905624 7.3547189437598 7.36753297905624 7.49010016271472 7.34035887635499 7.36116225493699 7.49067197538912 7.33977088507265 7.38509756644815 7.46197560290992 7.40045139040053 7.43852153275907 7.49758782470226 7.39627416772395 7.4436563629061 7.36788648886234 7.35202766121924 7.35663755331934 7.40471423691511 7.35874640597403 7.38204009845108
9640 7.3538 7.36765269353241 7.35481312637031 7.36765269353241 7.49034399744868 7.34035179821402 7.361258965455 7.49090945424139 7.33978533025831 7.38529712668806 7.46232315407693 7.40026468637586 7.43882502610982 7.497951771155 7.39620093063265 7.44392619897425 7.36813935183734 7.35221505139023 7.35683249109984 7.40500740195811 7.35889345796406 7.38235579798371
9650 7.3752 7.36882380084693 7.35565766415 7.36882380084693 7.49192061723769 7.34075734680146 7.36208941917867 7.49245306678116 7.34027104962617 7.38661633326858 7.46463084471226 7.40021773952246 7.44095973564684 7.50044197671115 7.39667805511504 7.44581035676599 7.36897110562772 7.35340710422397 7.35822258742899 7.40690029908717 7.3599868862927 7.38437010689825
9660 7.3739 7.37004203557968 7.35651664711535 7.37004203557968 7.49261990867555 7.3420561856702 7.36287148153037 7.4931474468559 7.34133212073892 7.38712653722614 7.46613039943576 7.40277179279923 7.44246196272969 7.50231327828765 7.3991213138178 7.44715946488082 7.37160424629599 7.35494186908752 7.35967071729153 7.40769463984668 7.36146686778963 7.38520453304797
9670 7.3589 7.37025694382936 7.35688543270528 7.37025694382936 7.49186261981726 7.3428453983888 7.36288022086769 7.49241955395043 7.34195803063363 7.38647520380467 7.46533259183168 7.40522285190225 7.44190062281489 7.50150810363889 7.40094010714442 7.44678836806118 7.37202525123209 7.35489929190278 7.35951900672913 7.40675649726391 7.36151056447625 7.38419098659605
9680 7.3666 7.37030157945305 7.3574274160713 7.37030157945305 7.49192133949697 7.34260618611425 7.36290441655368 7.49249250213802 7.34196243641526 7.38665656311065 7.46507893437147 7.40476205047965 7.44173378092051 7.50089837235212 7.40046211595088 7.44680758015812 7.37050034520775 7.35434524680674 7.35910027690977 7.40688123144209 7.3609725535363 7.38431788755208
9690 7.3398 7.37025149077177 7.35765507219732 7.37025149077177 7.4919170781672 7.34256248942763 7.36295425244421 7.49250824739039 7.34200259403139 7.38676417974383 7.46484781140089 7.40444266742468 7.44151016944647 7.50050242981315 7.40013998831064 7.44670884731412 7.37070358897001 7.35436279770732 7.35903130114824 7.40693749544024 7.36093701837957 7.38437335706502
9700 7.3647 7.37145083842427 7.35784188456088 7.37145083842427 7.4937519056499 7.34284099260718 7.36391471283883 7.49432126264274 7.34246975133568 7.38842075363547 7.46723617839813 7.40365793271363 7.44368388098478 7.50295016652346 7.40002673805505 7.44867787057161 7.37117002401501 7.35555929243565 7.36047466409951 7.40921145656705 7.36202820770442 7.38678873655945
9710 7.3564 7.37296324936301 7.35959798578173 7.37296324936301 7.49488267478347 7.34434986447543 7.36500727445632 7.49545246513188 7.34374179438502 7.38936944120377 7.4692395811975 7.40609274098277 7.44562307493389 7.50537493538857 7.40249621476978 7.45041699869931 7.37437996094674 7.35756385084987 7.36240143518895 7.41057349312305 7.36395541214943 7.38822141007334
9720 7.3647 7.37336825625598 7.36002859676629 7.37336825625598 7.49414257569611 7.34551450756937 7.3652016344294 7.49475367927551 7.34465834141523 7.38877682746202 7.46847701984644 7.40912933568656 7.44510824851692 7.50468416661024 7.40481712274998 7.45008750401437 7.37540419683605 7.3578324951902 7.36252490541339 7.40967861387134 7.36433524830639 7.38724339877814
9730 7.3578 7.37336872572452 7.3605682689026 7.37336872572452 7.49399769048393 7.34538825664669 7.3652251078561 7.4946370344013 7.3447616244927 7.38884811445326 7.46783940935135 7.40888802886009 7.44460721725225 7.50364866347611 7.40443425310403 7.44983204090595 7.37367908053845 7.35713937906921 7.3619672851339 7.40958623690903 7.36370688273013 7.38713007629663
9740 7.36 7.37483184246719 7.36074280285835 7.37483184246719 7.49627714078128 7.34559063369781 7.36640939640254 7.49689936715365 7.34530064659566 7.39098340179771 7.47061302945018 7.40757409477234 7.44714422520995 7.50634550741315 7.40395431181043 7.45219325095415 7.37411604740471 7.35846508598328 7.36357163967937 7.41245223397017 7.36485982522368 7.39016927113384
9750 7.3637 7.37524186906219 7.36220505288988 7.37524186906219 7.4955982170552 7.34709842217714 7.36675290291756 7.49627410729229 7.34637038481981 7.39044849657267 7.47004706707597 7.41087626421452 7.44672127017379 7.50608108828962 7.40657842423767 7.45187971819937 7.37756187421829 7.35962098973989 7.36428201779723 7.41165760430694 7.36602136260271 7.38929324284941
9760 7.366 7.37621077989042 7.36289390768111 7.37621077989042 7.49679008932412 7.34735814661533 7.36750694160908 7.49746894082427 7.34689301163703 7.39166088100523 7.47132662162185 7.41054084700346 7.44797857913375 7.50716787183285 7.40655487858504 7.45313161021471 7.37607192554325 7.35988656447828 7.36493844314665 7.41318908289075 7.36634623482823 7.3909050366655
9770 7.3482 7.37676319990307 7.36383782833815 7.37676319990307 7.49684801451862 7.34824905344099 7.36797980476171 7.49756427904964 7.34766431232542 7.39184830728918 7.4713857024312 7.41207362565398 7.44810800799728 7.50727433285117 7.40783204967529 7.45335262155533 7.37798475702852 7.36068693610281 7.36554228802025 7.41332804557681 7.36710641272366 7.39102745961398
9780 7.3796 7.37649311104417 7.36383945342153 7.37649311104417 7.49609895941615 7.34848949355632 7.36787666613609 7.49686448203027 7.34789218512923 7.39140065098554 7.47004186680913 7.41268075680733 7.44692660848796 7.50571678070724 7.40802330393344 7.45243361884356 7.37742305598408 7.36020406965911 7.3649888568446 7.41251102587581 7.36673444919288 7.3901339526549
9790 7.3642 7.37601967008412 7.36351100601256 7.37601967008412 7.49583020673692 7.34803800927848 7.36772210264951 7.49662873660028 7.34763282182068 7.39140953477472 7.46905591066182 7.41134212145209 7.44597532078624 7.50438623465598 7.40669131336361 7.45168261364102 7.37597940412909 7.35946155100316 7.36429949647188 7.4123076376617 7.3660506863296 7.38990340749174
9800 7.3635 7.37638860012591 7.36283327401429 7.37638860012591 7.4968688878119 7.34787499535829 7.36820478852838 7.49766857329011 7.34764733923227 7.39247905632108 7.47003904999793 7.40971234337986 7.44678121769428 7.50530964314938 7.40558076748997 7.45239490574598 7.37595195827633 7.35993712262809 7.36490532755852 7.41367162431777 7.36646959671378 7.39134604818374
9810 7.3552 7.37703758620471 7.36421715891361 7.37703758620471 7.4974738521874 7.34862303929776 7.36879776339978 7.49828299926221 7.34823330818862 7.39306177511066 7.47093082353473 7.41045504260063 7.44758205878735 7.50647768086195 7.40642241623253 7.45304927265644 7.37783301035315 7.36106149976701 7.36596618199348 7.41444624739885 7.36757328112423 7.39215461745113
9820 7.3697 7.3774437848255 7.3643989154622 7.3774437848255 7.49749869790673 7.34929452375323 7.36912054107338 7.49832619036734 7.34876647999138 7.39315039632469 7.47100203830004 7.41165269294381 7.4477062151581 7.50668381366134 7.40743278474361 7.45315436138213 7.3784725709483 7.36147174303979 7.36638242001832 7.41450106687844 7.36806001165509 7.39219340277463
9830 7.3887 7.37750636859238 7.36458384995163 7.37750636859238 7.49731647188962 7.34950289555639 7.3691973894611 7.4981668599695 7.34897745192796 7.3931105998382 7.47056731043756 7.41203577926755 7.44735591940582 7.50616862611473 7.4076412287727 7.45288856996596 7.37816618856043 7.36130222878605 7.36623666809499 7.41432577455044 7.36795636744797 7.39198885894567
9840 7.3659 7.37757010797411 7.36479911933094 7.37757010797411 7.49746922972798 7.34946374910325 7.36932631274313 7.49833666312695 7.34902772117406 7.39337899138778 7.47048222829402 7.41159700675309 7.44727820430696 7.50595960427821 7.40725106430799 7.45286220750213 7.3777810799107 7.36121378813684 7.36619560765475 7.4145749540031 7.36788450264931 7.39224013295025
9850 7.3758 7.37945502413809 7.36486025857925 7.37945502413809 7.50019344729185 7.34995864116401 7.37075927516073 7.50102548998594 7.34975055826455 7.39581083839387 7.47410558643937 7.41074120172858 7.45060124704242 7.50976511621475 7.40734950824827 7.45581437009573 7.37874876289815 7.36305659658462 7.3684042404294 7.41794219900668 7.36957581721246 7.39581293294579
9860 7.3775 7.38008638709039 7.36651603798568 7.38008638709039 7.49944200873375 7.35183398739249 7.37116987956315 7.50032583741844 7.35105423627049 7.39514296523482 7.47370263798535 7.41513138255477 7.45038976952434 7.50982145243883 7.41090526292473 7.45564442248642 7.38280504325777 7.36444077038765 7.36932042632997 7.41701012340188 7.37098920640349 7.39478241340071
9870 7.3688 7.38017399714142 7.36695083807409 7.38017399714142 7.4991645167172 7.35192499206215 7.37120534249395 7.50008063039184 7.35129185957462 7.39508337884396 7.47299229598045 7.41556488257647 7.44986851499975 7.50878826053441 7.41105895970017 7.45534208475053 7.38061414194852 7.36365408557653 7.36875655850768 7.41673725384474 7.37037456375361 7.39446505267173
9880 7.3605 7.37971037890762 7.36704357616603 7.37971037890762 7.49860953268409 7.3516638231054 7.37098057540506 7.49956912636757 7.35115188572556 7.39481932085007 7.47176069945097 7.41503626100719 7.44874215164781 7.50722045230865 7.41032824998349 7.45447465135157 7.37997999829799 7.36299610736966 7.36800158087909 7.41616544117034 7.36973521983623 7.39383466476947
9890 7.384 7.37891903552413 7.36640921583772 7.37891903552413 7.498009190768 7.35111613389105 7.37060485612601 7.49900641416013 7.35071202982217 7.39450672703236 7.47039989073575 7.41369827568531 7.44740864433348 7.50556850087643 7.40892396125943 7.4533482157737 7.37890310970694 7.3621956635192 7.36713732542098 7.41554473154247 7.36898970380425 7.39315913566202
9900 7.3578 7.377093705751 7.36503396193683 7.377093705751 7.49609672041237 7.35025007278472 7.36950008832663 7.49714637982845 7.34979721621424 7.393029201217 7.46724679560959 7.41236433501542 7.44437125514448 7.50213213565946 7.40714835903794 7.45063295422494 7.3775386896953 7.36054754006118 7.36524692008644 7.41331793394685 7.36747938741744 7.39077770235389
9910 7.3746 7.37665746114403 7.36127940539271 7.37665746114403 7.49712745663524 7.34884925090522 7.3694469300434 7.4981500313282 7.34879370916635 7.3940651377067 7.46790932404995 7.4081039441824 7.4447497190088 7.50256101322174 7.40380379297584 7.45085122098029 7.37506592670083 7.35990859338641 7.3649817064777 7.41466169734299 7.3668414157927 7.39221290377527
9920 7.3646 7.37629257575423 7.36360562197864 7.37629257575423 7.49681695736945 7.34901948741823 7.36930811180919 7.49784090435505 7.34865272415429 7.39373441518098 7.46766650047898 7.40817400333285 7.44438909494877 7.50271008753777 7.40387132421881 7.45030692638457 7.37709478913993 7.36047513356805 7.36526837118715 7.41426943832636 7.36737408201397 7.39179139325768
9930 7.3736 7.37505415387452 7.36219876923412 7.37505415387452 7.49521281950176 7.34862932295352 7.36840550438315 7.49625178948045 7.34804978210479 7.39230607522279 7.46547263790667 7.40823734547198 7.44232198888063 7.50057162225246 7.40346071981639 7.44832042445242 7.37598395436257 7.35924942345172 7.36394483105093 7.41229044789076 7.36633698990941 7.38968145721406
9940 7.3601 7.37419072901458 7.36037965089083 7.37419072901458 7.49508014047146 7.34738241452724 7.36783094712347 7.49609715376794 7.34702417392284 7.39219975865632 7.4649027031064 7.40563598421216 7.44167975592613 7.49980609963834 7.40118733649701 7.44762358869612 7.37346103046089 7.35801446841657 7.36292597599328 7.41212765064836 7.36515999618173 7.38951779326051
9950 7.3427 7.37284862681478 7.36014993632585 7.37284862681478 7.49377942372859 7.34664563783258 7.36688818208128 7.49480098725855 7.34613738397509 7.39099864146858 7.46311503915489 7.40478371825814 7.43990964287519 7.49806769376993 7.40011492591351 7.44588193266094 7.37339595489949 7.35709293779731 7.36175176296383 7.41051426786184 7.36425904995203 7.38780965005606
9960 7.3664 7.37128161307424 7.35842005311698 7.37128161307424 7.4926149250865 7.34533712068945 7.36578420876712 7.49362717147172 7.34486411308497 7.3899260142073 7.46131567460299 7.40273893000186 7.43810890603066 7.49614150048792 7.3980422584489 7.44411557535827 7.37117320195586 7.35547406584024 7.36014480828494 7.40906873813272 7.36274331662059 7.38628922203928
9970 7.3467 7.36986909059435 7.35674690337479 7.36986909059435 7.4918265068531 7.34397580639273 7.36479326903075 7.49281556871533 7.34354952896386 7.38913600700349 7.4600937563479 7.40036262473464 7.43680580583215 7.49486505165696 7.39583243394643 7.44275339435041 7.36958314814419 7.35419118890166 7.35885485320538 7.40806429214776 7.36148629656434 7.38524497956783
9980 7.3719 7.36832638087869 7.35559764440358 7.36832638087869 7.49063622355461 7.34278971219808 7.36365831079334 7.49160433989763 7.34227820817381 7.38793561207503 7.45851431974769 7.39869723927975 7.43518491154909 7.49333682323992 7.39413758031279 7.44108020849526 7.36851608227938 7.3529420414716 7.35749426116794 7.40654213070869 7.36027528442443 7.38365333678573
9990 7.3629 7.36725776215643 7.35384851298481 7.36725776215643 7.49026577676833 7.34151990815252 7.36283414072543 7.49118853522837 7.34105173968524 7.38741457422823 7.45806131872535 7.39650243777037 7.43460667076707 7.4929371971786 7.39224829448015 7.44032660315931 7.36694531279057 7.35193932890892 7.35658201158047 7.40599545265734 7.35928513917327 7.38310413082689
10000 7.3604 7.36762315312773 7.35359138868004 7.36762315312773 7.49150539037585 7.34100515396148 7.36297035882622 7.49235093931854 7.34056616476923 7.38819851445407 7.46015702626109 7.39511230532825 7.43642401957512 7.4953813225925 7.39159255527705 7.44168914529681 7.36756750304997 7.35252757298201 7.35736678240448 7.40735741698742 7.35975619667768 7.38458028434962
10010 7.3611 7.36764435143769 7.35372782345861 7.36764435143769 7.49093509444594 7.34154468164593 7.36270478408784 7.4917504529506 7.34068432638794 7.38734227607399 7.4603014781177 7.39738503861427 7.43660812346637 7.49604789568484 7.39351773739606 7.44166242170334 7.36934740271419 7.35306850907207 7.35767244253308 7.40647257713974 7.36027774010599 7.3836542757228
10020 7.3562 7.36737270972133 7.35351724876463 7.36737270972133 7.49040459500253 7.34123324344307 7.36220693076402 7.49119026865065 7.34034789801389 7.38664854603261 7.45998989546299 7.39800553156435 7.43640805764496 7.49575184160471 7.39392805289477 7.44144271042943 7.36808222112805 7.35232747104764 7.35703118462861 7.40568596455455 7.35959390501678 7.38283610040695
10030 7.3647 7.36744273275882 7.35378780709207 7.36744273275882 7.49071559984982 7.34077757006139 7.3620481781736 7.49146458272636 7.34001710326225 7.38673752837628 7.46066802470386 7.397616017133 7.4370631468147 7.49638389070332 7.3937265425548 7.44202326244116 7.36751322526485 7.35213195545971 7.35692494028807 7.40595977304876 7.35931063492596 7.38314775528759
10040 7.3573 7.36746364216506 7.35384768238664 7.36746364216506 7.49059599371255 7.34078797059506 7.36187924172729 7.4913261256218 7.33995325554162 7.38644205210358 7.46093764409423 7.39834102100134 7.4373476447463 7.49674913722277 7.39437137564272 7.44227540315688 7.36821778919548 7.35229168310016 7.35697712352127 7.40571276037395 7.35939232245088 7.38290132042021
10050 7.3651 7.3676374899745 7.35403536146134 7.3676374899745 7.49076493015885 7.34072780639678 7.36183677288145 7.49147194977105 7.33991382018477 7.3864331683144 7.46148598334193 7.39870236732066 7.43789627289772 7.49731957760453 7.39477237399668 7.44278820724785 7.36809305501729 7.35234513028711 7.35707777035236 7.4058317887038 7.35940322856605 7.38304396662861
10060 7.3512 7.36781447961181 7.35426290924847 7.36781447961181 7.4908058822602 7.34081801658124 7.36181091599911 7.49149722884595 7.33998084584624 7.38633002968878 7.4618691418916 7.39937847423553 7.43829914912581 7.4977425326407 7.39540073957294 7.44318386088312 7.36847238559276 7.35250753028691 7.35720893263817 7.40580535401404 7.35950781171024 7.38302937699109
10070 7.3719 7.36836899417639 7.35480615656823 7.36836899417639 7.49142435288429 7.34096723534912 7.36208089651912 7.49209121488035 7.34018611193448 7.38675154020637 7.46298257680237 7.39976972208917 7.43937545990944 7.49889366948605 7.39595464021713 7.44419011251628 7.368718964912 7.35295106971264 7.3577338706851 7.40649258372188 7.35987652507424 7.38377258179337
10080 7.3664 7.36871961494535 7.35517479770631 7.36871961494535 7.49139669035375 7.34142652002722 7.36219833587855 7.49205907434225 7.34055056396872 7.38661936675757 7.46331019361317 7.40115956562757 7.43975724616647 7.49930947415531 7.39716370225698 7.44459255538881 7.36972767222673 7.35337922501564 7.35806459321082 7.40639811220765 7.36025390554965 7.38367904921621
10090 7.3557 7.36736483709514 7.35430736430734 7.36736483709514 7.48905425904691 7.34121121453494 7.36108490096778 7.48975889520347 7.34017932269722 7.38457075052708 7.46016800460219 7.40217773453891 7.43693140672147 7.49592771174014 7.39747882398218 7.44219711025059 7.36892350874096 7.35188302879781 7.35624811111391 7.40354222677648 7.35886644546688 7.38064736587554
10100 7.3518 7.36674131065607 7.35244144356251 7.36674131065607 7.48953925615549 7.33965944046527 7.360733088471 7.49021882991493 7.33915920368582 7.38508203787357 7.46018454433978 7.39879214414954 7.4368347684294 7.49540768505633 7.39448022011667 7.4421802816093 7.3656738114357 7.3505894985348 7.35530372098833 7.40418308743835 7.35754593881965 7.38135236316174
10110 7.358 7.36638050603122 7.35374338814616 7.36638050603122 7.48944832371175 7.33945923019201 7.36056017959863 7.49011908590794 7.3388754280135 7.38493296355754 7.46015977084637 7.39818364070356 7.43668793311715 7.4955086569041 7.3940110404864 7.44197255983949 7.36680519448966 7.3509482447207 7.35541783795506 7.40406297571957 7.35777583394945 7.38124294088036
10120 7.3503 7.36675232511014 7.35368524627388 7.36675232511014 7.4901848115027 7.33947692554444 7.36082727108151 7.49082025521994 7.33889456788451 7.38546021283418 7.46135265427828 7.39778805929422 7.43773564243317 7.49689098894596 7.39397276074439 7.44281189735234 7.36691252221912 7.35145245392621 7.35606472948194 7.40490982472897 7.35825743643939 7.382160065718
10130 7.3595 7.36814931901544 7.3545546297729 7.36814931901544 7.49177479308844 7.34022728071362 7.3617412179783 7.49236162875593 7.33959479825944 7.38667368065566 7.46399980677664 7.39866690438986 7.44021443629265 7.49992231115699 7.39529825098068 7.44494342894852 7.36861914867908 7.35300993384421 7.35777901189029 7.40675808623433 7.35970809420943 7.38413443369418
10140 7.3628 7.36919684776664 7.35532358311862 7.36919684776664 7.49198432050645 7.34157566656917 7.36230169118196 7.49256386135519 7.34065074133128 7.38669231494516 7.46498576292396 7.40189215321839 7.44129536953568 7.5012828309685 7.39817212066799 7.44592172914743 7.37103965621442 7.35424037475884 7.35888840214908 7.40691604433954 7.36091845631599 7.38429867545515
10150 7.3606 7.36987327969819 7.35620575060695 7.36987327969819 7.49209352611005 7.34218106430024 7.36260987921804 7.49267472815514 7.34127773461491 7.38676035176963 7.46535028718412 7.40362528659403 7.44181221827865 7.50158668544888 7.39963924594969 7.44652532123029 7.37091232190281 7.35440634994209 7.35913693156838 7.40701275485754 7.36110920499265 7.38439791388065
10160 7.368 7.37021848352253 7.3569636894986 7.37021848352253 7.49212234425545 7.34245183930546 7.36278798835725 7.49271712477505 7.34164579794556 7.38683792241663 7.46536805476248 7.40441782170534 7.44193919146061 7.50141594335437 7.40025901664048 7.4468126359731 7.3709207001105 7.35444690480083 7.35915798542649 7.40706396304071 7.36111129954457 7.38445013322681
10170 7.3591 7.3703363923505 7.35739935629815 7.3703363923505 7.49210067647696 7.34256595627219 7.36289408824593 7.49271351347864 7.34185395307094 7.38690603146702 7.465206340909 7.40464490002394 7.4418368473202 7.50106290301681 7.40038873440772 7.44687113897503 7.37086595285684 7.35444282403588 7.35911486654729 7.40708201952279 7.36107677555084 7.3844684786126
10180 7.3637 7.37032386115193 7.35757710430771 7.37032386115193 7.49205206842721 7.34260250259191 7.36295656367391 7.49268180629611 7.34196135302633 7.38695723965019 7.46496510630846 7.40455317309499 7.44161915837228 7.50067028287053 7.40025280521065 7.44678258998692 7.37077848725766 7.35441176688671 7.35905206610262 7.40707602477074 7.36103148989379 7.38446262831241
10190 7.354 7.37024527934194 7.35759418573976 7.37024527934194 7.49199147087336 7.3425978801325 7.36298985982686 7.49263428163528 7.3420043996796 7.38699003022164 7.46470177057386 7.40429901005328 7.4413579171896 7.50030236399174 7.39998816940934 7.44661127008498 7.37067657647282 7.35436380887032 7.35898316256702 7.40705305692554 7.36098122064769 7.38443987714499
10200 7.3682 7.37013780716062 7.35752076808363 7.37013780716062 7.49192747870088 7.34257000092417 7.36300242713839 7.49257902880013 7.34200613310188 7.38700563102216 7.46444767975807 7.40397861583531 7.44109472590685 7.49998413655162 7.39967637007684 7.44640253715217 7.37057228223234 7.3543061003536 7.3589134645462 7.40701838847995 7.36092827904224 7.38440564205498
10210 7.369 7.37002177620679 7.35740159530193 7.37002177620679 7.49186456991732 7.34252868769318 7.36299961032718 7.49252132028341 7.3419814318344 7.38700664218515 7.46421800130606 7.40364782108367 7.44085139675438 7.4997210174948 7.39936341512948 7.44618614827097 7.37047174374014 7.35424322768301 7.35884524715692 7.40697606408596 7.36087425404787 7.38436382324249
10220 7.3778 7.35207980833948 7.28919673721492 7.34629487261176 7.41215524095297 7.27790489947051 7.32245526045561 7.41356458549201 7.29252436629683 7.31723726215214 7.44306183517724 7.28717033045739 7.33766333248466 7.41421732731909 7.30906711931154 7.36127274255082 7.36215911719948 7.25840559613705 7.30530362480879 7.33455386181921 7.2758957908228 7.28668685009331
10230 7.2278 7.2390057117939 7.19242099919915 7.20197537001222 7.33064234027639 7.20065522449464 7.26123692475259 7.33286606827006 7.22765461267531 7.2489853849858 7.36377567792684 7.16011268027127 7.2161247182712 7.33034670149535 7.19016496815905 7.25292861371115 7.22784868374467 7.16256395605206 7.20735017080605 7.24553298561275 7.19178913066536 7.19957021048665
10240 7.1152 7.15012224541605 7.06306129200012 7.06306129200012 7.25022646116838 7.13215073714405 7.19284958785772 7.25333441508934 7.15982377655804 7.1815051696375 7.24658683413267 7.04620930367336 7.09449806065112 7.21890837777406 7.0786026866883 7.13908639441803 7.12997095862776 7.07978466400504 7.11621950300783 7.15816456642002 7.11596447325498 7.12270604140311
10250 7.0438 7.07329068633914 6.97470473182574 6.97470473182574 7.17344500882924 7.07026575612277 7.12427598029375 7.17720034180209 7.09376052558422 7.1154963047877 7.12168700578064 6.94196184754372 6.98311475503072 7.11103017839789 6.97251368606463 7.03108589848876 7.06184078215063 7.00949854356796 7.03991407370567 7.08366615761816 7.04863647405058 7.05526276961714
10260 6.9609 7.00246568825096 6.91652629516274 6.91652629516274 7.10190481154248 7.01395174151659 7.0590412690565 7.10590249861777 7.03191649666429 7.05208107302338 7.00558610114455 6.85438744000346 6.88668037480861 7.00865140565485 6.8781570471786 6.93508522593789 7.00174053993076 6.95032459887862 6.97657682788745 7.02435480310023 6.98937156080455 6.99624347869679
10270 6.9232 6.9399369394742 6.87119856651127 6.87119856651127 7.03638968313858 6.95738903498277 6.99880872699246 7.04021498497948 6.96953125177883 6.99230671419203 6.9133752043061 6.78305108234286 6.80635441698134 6.91729694581777 6.80029224202782 6.8535584849678 6.94891529045254 6.90062333747745 6.92340372028202 6.97172801241651 6.93744761868566 6.94464957295731
10280 6.8771 6.88583074510098 6.83240652599931 6.83240652599931 6.9771102615092 6.90051369851828 6.94422362054512 6.98042643375322 6.90908944411576 6.93694489011169 6.83610835761577 6.72597670927644 6.74130128172785 6.83919041854143 6.7376908159107 6.78662400873378 6.90255861316994 6.85878119601309 6.87820133972913 6.92507538939267 6.88797738997266 6.8995509810634
10290 6.836 6.84423843312264 6.79750150438398 6.79887547627464 6.92298791561276 6.85165919584408 6.89482467882335 6.92553745476902 6.85396816848963 6.88546954323351 6.77376557254791 6.67965753530711 6.68870206329226 6.77413760830462 6.68634749802947 6.73220236761868 6.86108581704646 6.82222622723505 6.83914977340028 6.88281944752857 6.84474092696235 6.85916063492745
10300 6.8113 6.81263559900597 6.76555724024773 6.76741413275152 6.87469706408307 6.8094105849117 6.85077896039933 6.87637539603561 6.8051513858065 6.83919742445648 6.72357570274174 6.64144839414954 6.64737081193179 6.72103096660972 6.64534592191875 6.68916611488164 6.82475749323145 6.79115219525248 6.80479845380783 6.84549890196696 6.8074905308336 6.82390262714401
10310 6.7749 6.78468490506709 6.73937570236623 6.74015039767325 6.83221924416721 6.77327172776312 6.81212349911779 6.83299309081957 6.76279987098277 6.79845963549241 6.68397928206623 6.61153331746906 6.61584502482414 6.67880768892169 6.61410726898909 6.65616796611249 6.79331303251907 6.76494086417556 6.77498080990464 6.81292742786929 6.77564474675059 6.79348866792023
10320 6.752 6.76072196713835 6.71660416723788 6.71660416723788 6.79635390660912 6.73850057690591 6.77932552450895 6.79625210416317 6.72796494463086 6.76433871661127 6.65316896500438 6.5909424636811 6.59378188160062 6.64660286974907 6.59201451313496 6.63276055391133 6.76729579056799 6.74121735519916 6.74965749661624 6.7857484318614 6.74889168509841 6.76853634311259
10330 6.7259 6.73908362071216 6.69688955841213 6.70101167270541 6.76256600342691 6.70579241523892 6.74974362603575 6.76146145230532 6.69553246933222 6.7318903516084 6.63353806602955 6.57176720197499 6.57537152858824 6.62204020382464 6.57493597012758 6.61377690759301 6.74244674883783 6.72199204092473 6.72789929126203 6.75941139155626 6.72647095130384 6.74419161892682
10340 6.6983 6.71923275767267 6.67699799606204 6.68068314348906 6.73388075374067 6.6787434078455 6.72422920294106 6.73291216792911 6.66888886607438 6.70493159051239 6.61882289984822 6.55884186652303 6.56228711552918 6.60304139006138 6.56190482369065 6.60009045530856 6.72171245435625 6.70305310245603 6.70784229542315 6.737257315889 6.70632287856936 6.72401389744878
10350 6.6897 6.70138341955841 6.65975799199194 6.66710391059518 6.70927612455189 6.65476913044602 6.70151241506636 6.71082226499915 6.64508287508786 6.68041038227081 6.6081471131593 6.54747679168731 6.55155289806426 6.59234241884947 6.5516308298409 6.58911637553573 6.70376091655344 6.68571602673829 6.6903764769882 6.71664703332633 6.68900190923363 6.70517231953144
10360 6.6634 6.68533117087931 6.64487508109212 6.6521955761686 6.69094857856631 6.6347121707201 6.68179892574251 6.69158850029111 6.6253071270138 6.65972220404446 6.59976348853111 6.53946133872867 6.54367998297513 6.58407146666944 6.54358731710911 6.5810135653168 6.68837813000381 6.67038043983281 6.67455343729258 6.6994935920313 6.67351360060275 6.68903545817733
10370 6.6741 6.6719208022058 6.63294801630825 6.639988166444 6.67556655038893 6.61906131763756 6.6655834825784 6.67574523733556 6.61026730528474 6.64348220406473 6.5936422688812 6.53559060677886 6.53937979565561 6.57799737443775 6.53869581611455 6.57639088922739 6.67519335901737 6.65781110598147 6.66116524197906 6.68567514686286 6.6603155400455 6.67622218125314
10380 6.6431 6.65990182992816 6.62264563766867 6.63322767510265 6.66150972354412 6.60462039330602 6.65100727908313 6.66093996930867 6.5961486530453 6.6279102216959 6.59004068685323 6.53059228363633 6.53521196234971 6.5747100835368 6.53500752685964 6.57226296074688 6.66335491544753 6.64631678284705 6.64971743234247 6.6720146959126 6.64939237955213 6.66335314591229
10390 6.6468 6.64945279654115 6.61396332271397 6.62238320475817 6.64960945457965 6.59363598522544 6.63897313936055 6.64880590501428 6.58576834262908 6.61609687663615 6.58706111451983 6.52890606100112 6.5333327159211 6.5716673496291 6.53270467536151 6.57022322830558 6.65299320320785 6.63576872771233 6.63927598267794 6.66120225776732 6.63945300842822 6.65335819693655
10400 6.6167 6.64006772330403 6.60652845788002 6.61727892617881 6.63940483373404 6.58351207685471 6.62816528756171 6.63750406397879 6.5760449270308 6.60484219913185 6.58549735094607 6.52616111459583 6.53122606615722 6.5702301619947 6.53091390569508 6.5681873960644 6.64363301180303 6.62678342498839 6.6303499052152 6.65061321441829 6.63113604833186 6.64341293939948
10410 6.6281 6.63183180069923 6.6001683870852 6.60923938587308 6.63094038829207 6.57565591818094 6.61910400316119 6.62804701760411 6.56874656920135 6.59610466745496 6.58408421454579 6.52526764374971 6.53029370164871 6.56869117191434 6.52970751601458 6.56719183386862 6.6353544036746 6.61822335241735 6.62219530900568 6.64195354229212 6.62351422668248 6.63539069720358
10420 6.613 6.62442062596977 6.59472009640932 6.60487787874043 6.62304049681872 6.56772558347881 6.61100068736076 6.6193362095207 6.56203782773763 6.58796336081624 6.58334592110664 6.52369077116996 6.52911869413406 6.56793763880432 6.52866710151732 6.56607709889114 6.62784832407534 6.61103167228401 6.61511976816505 6.63367251459509 6.6169893002063 6.62762568765134
10430 6.6218 6.61839142215252 6.58946948809922 6.59958429600298 6.6153758090809 6.55929739545286 6.60337897405028 6.61103145560622 6.5555371330604 6.58017643069476 6.58252492897958 6.52127499443293 6.52721969391406 6.56696815016866 6.52691576720774 6.56431316115707 6.62069983504713 6.60407385970652 6.60831489399076 6.62560830913484 6.61084056247771 6.61998021201044
10440 6.597 6.61410972467065 6.58514499675483 6.59288978304714 6.6093458468914 6.55332929477096 6.59722445824742 6.60444473984838 6.5513300088495 6.5748150639236 6.581289396137 6.52107449525595 6.52660617076606 6.56539207207412 6.52568034270406 6.56361022230983 6.61447327388078 6.5975960245356 6.60220931125432 6.61954151172191 6.60504508176446 6.6143849054575
10450 6.6037 6.60998656310141 6.58160422895849 6.59059852381051 6.60357625917345 6.54749784554541 6.59166125611961 6.59823771579564 6.54484527610242 6.56946059472859 6.58069931030273 6.51985636886209 6.52561075302213 6.5647427970916 6.52469662556052 6.5626714296937 6.60883412618935 6.59250348266959 6.59712962560356 6.61348428424448 6.5996832094118 6.60868866316974
10460 6.6053 6.60571057146788 6.57796512556076 6.58674137033522 6.59779807657003 6.54167195771635 6.58624651438743 6.59213603325933 6.5381159863621 6.56403884708136 6.57995339702815 6.51767442356795 6.52382774764299 6.5638601962477 6.52300473318994 6.56102200616896 6.60336806793511 6.58736392172426 6.59208894195408 6.60745558600873 6.59399801769108 6.60287079241872
10470 6.5765 6.60204813909531 6.57488642314076 6.5814412150383 6.59326597179472 6.53767627491057 6.58186615628749 6.58732112786174 6.53318216097355 6.56043874568492 6.57874025422335 6.51728082837164 6.52304359073937 6.56234532962739 6.52163894088566 6.56017811842263 6.5985860253349 6.58247094009817 6.58749335058779 6.60309339272976 6.58964084411412 6.59866753229499
10480 6.6112 6.5987952638492 6.57263340753317 6.57949400401115 6.58932958647609 6.53426063853502 6.57820625182241 6.58315419737995 6.52891144183278 6.55734115618467 6.57803652089089 6.51693757464737 6.52257311104238 6.56157778468728 6.52092997117341 6.55968936556578 6.59445336605608 6.57877326147258 6.58385388606042 6.59918394768238 6.58578228223324 6.59489704993367
10490 6.5839 6.59562978197634 6.57052311035991 6.57750894659758 6.58548644483089 6.5308111281991 6.57478090105951 6.579145586133 6.5247294883579 6.55414638669789 6.57759850674868 6.5159078495875 6.52174280177057 6.56115230174363 6.52015188124776 6.55892481800169 6.59098933830857 6.5753993716836 6.5805254624933 6.59522206661105 6.58197395348549 6.59103650183976
10500 6.5775 6.59300415280461 6.56878672681749 6.57423725649714 6.5825341738984 6.52856771863997 6.57210536377132 6.57604889945686 6.52175941373408 6.55215053150803 6.57702810247988 6.5160730663985 6.521653711088 6.56049937935173 6.5197437325269 6.55878661368787 6.5880836892128 6.57222280313075 6.57756188820303 6.59232392901182 6.57908979160339 6.58826533742249
10510 6.5743 6.59047508969903 6.56738106580079 6.57341214749217 6.57966564892978 6.5262166563347 6.56965784373879 6.57308308616281 6.51879540608823 6.54998523429036 6.57685736038536 6.51558434965462 6.52130612380803 6.56038685135543 6.51946183472872 6.55847929236293 6.58542284990102 6.56978355296701 6.57510270368308 6.5893308865428 6.57622664746642 6.58536174676567
10520 6.5561 6.58797325576842 6.56589696742594 6.57143582941592 6.57688621464372 6.52392962231487 6.56731382346153 6.57024709897488 6.51597339461744 6.5478581084758 6.57659395242482 6.51479405354708 6.52067573590577 6.56010950379074 6.51887514351308 6.55790719078481 6.58284297585487 6.56730530080199 6.57267399850488 6.58642339568585 6.57347650079429 6.58252673462778
10530 6.5549 6.58536662201583 6.5643008466363 6.56955174385011 6.57407229247689 6.52156137023866 6.56494481301308 6.56741468697041 6.5131410548389 6.54562531612813 6.57611671960354 6.51355382601917 6.51961358140409 6.55954289138317 6.51782375067472 6.55692477370799 6.58022843336314 6.56487370658666 6.57024464329332 6.58348585884273 6.57072620967031 6.57964528121799
10540 6.5733 6.58365215904266 6.56343724121153 6.56639539855719 6.57326365098357 6.52113693457097 6.56367414225638 6.5659631986022 6.51215740992129 6.54536653062701 6.57541731982678 6.51480138447881 6.52017795480788 6.55867603579164 6.51773700733483 6.55733364468813 6.5791978777051 6.5628112590909 6.56842942515016 6.58229239760339 6.56942563737929 6.57857731252909
10550 6.5716 6.5823919249326 6.56339553073794 6.56740367251635 6.57291429416835 6.52082343792915 6.56293743778765 6.56488905459642 6.51137455308437 6.5451564976275 6.5756694605425 6.51588166768849 6.52112657015026 6.55911625282466 6.51867529436946 6.55821711224318 6.57824456767738 6.56202374368161 6.56756697534025 6.58119871648401 6.56835022941977 6.57757886129618
10560 6.5516 6.58138025635481 6.56342120705545 6.56742884325236 6.57247891627252 6.52049784344435 6.56240932179987 6.56397041301429 6.51066847240925 6.54490883491933 6.5763414144665 6.51670464602858 6.52206673505902 6.56002550503612 6.51984412656724 6.55914507097006 6.57731790901721 6.56134536164999 6.56689549088478 6.58012208068371 6.56737384320796 6.57657210408151
10570 6.565 6.58084903465211 6.56370924405754 6.56684670227021 6.57285622452199 6.52093806047738 6.5624003296718 6.56368757627904 6.51073802597821 6.54543456745148 6.57711935994029 6.51841629219055 6.52363064308465 6.56096790894866 6.52144356974959 6.56062396907806 6.57705302042514 6.56086267577112 6.56651478801668 6.5797458197102 6.56702426971495 6.57628366983682
10580 6.5613 6.58052040667832 6.56393632237613 6.56776386322081 6.57317968834192 6.52139373385906 6.56261754915118 6.56395365659893 6.51089388953149 6.54594917719066 6.57829252569377 6.51992556130141 6.52522336925566 6.56237942026556 6.52331523245573 6.56217350414395 6.57683767881989 6.56090918926895 6.56651514914632 6.57941108864546 6.56679040215909 6.57601401433349
10590 6.5765 6.57986603976786 6.5639847137481 6.56858796106279 6.57259162483364 6.52104307697713 6.5624577492848 6.56422128977627 6.51035992324352 6.54562831350416 6.57951220494509 6.52009550891072 6.5258684912473 6.56379555404186 6.52450190445781 6.5628898409009 6.57603550154716 6.56084382480383 6.56632418379188 6.57842274904251 6.56606012579799 6.57503997546434
10600 6.5613 6.57860223047435 6.5637240864858 6.56799859748781 6.57115097035468 6.51985207141936 6.56164242689312 6.56402425744385 6.5090662124157 6.5444629842639 6.58010734659433 6.51894397482276 6.52524817886204 6.56435248817504 6.52430906122923 6.56240484379232 6.57463612418622 6.56014149987698 6.56551171432436 6.57677303661406 6.5647505613789 6.57337455389649
10610 6.5462 6.57785418653488 6.56367558677495 6.56528452766687 6.57155323266238 6.52023941907287 6.56145962306857 6.56361365304142 6.50922041477263 6.54493541406095 6.57987615139782 6.5199663689509 6.52574115693569 6.56383383378386 6.52430978348851 6.56277467665821 6.57454378333688 6.5592857670784 6.56483521016687 6.57657889331877 6.56456880483031 6.5732407553643
10620 6.5625 6.57785169474035 6.56361080011725 6.56605492553115 6.57306791871786 6.5214976669699 6.56218578255177 6.56384983182699 6.51040542557836 6.54646501477063 6.58021250754595 6.52237535645068 6.52754362720251 6.56438108964264 6.5257697584033 6.56438108964264 6.57529702754319 6.55969322965294 6.56523415008187 6.57732765951753 6.56524715074897 6.57408601540327
10630 6.5562 6.57760995455831 6.56376590529829 6.56889141830057 6.57298912023008 6.52172066452354 6.56253586162627 6.56449824009836 6.51042254312336 6.54658335695416 6.58140286307037 6.52272391878068 6.52835486882925 6.56568960678577 6.52717823623121 6.56523848363757 6.57499598987401 6.56052541679889 6.5657917342484 6.57693828953803 6.56510139882565 6.57370227904618
10640 6.5553 6.57744025973976 6.56444313171506 6.56807905717194 6.5732100232318 6.52198342245072 6.56283845215291 6.5649185950011 6.5106581441015 6.54694705061615 6.58216000747681 6.52335448724777 6.52909323449433 6.56651464356482 6.52811457316577 6.56596579873562 6.57492968647182 6.56059688435495 6.56591679344326 6.57679289874434 6.56512761683762 6.57357516141236
10650 6.5689 6.57652367659658 6.56410034745932 6.56898217017949 6.57205278329551 6.52121764704585 6.56238736511767 6.56504347363114 6.50972975201905 6.5460074635148 6.58271365533024 6.52210017566383 6.52841088003665 6.56709360660613 6.52791392953694 6.56542323756218 6.5738925582543 6.56055759344995 6.56564637956768 6.57585742852092 6.56427614536881 6.57233525890112
10660 6.5791 6.57688997039199 6.56421605339646 6.56667039877921 6.57182696893066 6.52095543081313 6.56203808052838 6.56473156595975 6.5094573880434 6.54585253889859 6.58239391114563 6.52190700741857 6.52803165780008 6.56651652143896 6.52728383053839 6.56502148083597 6.57348278445005 6.55990178202093 6.5650799838379 6.57514188624918 6.56392581350356 6.57185683435202
10670 6.566 6.5761072941199 6.56396145699918 6.56635654100776 6.57263506872952 6.52129731224477 6.56228884895146 6.56465060069412 6.510053179726 6.54664196829498 6.58213010594249 6.52301130574942 6.52863626104593 6.56611350075901 6.52748505197465 6.56549849697948 6.57380931787193 6.55993500594795 6.56512675012648 6.57545029096305 6.56427964832634 6.57226180513203
10680 6.5631 6.57464172169566 6.56280865895748 6.56951613646746 6.56938468527794 6.51885051447153 6.56070096191764 6.56428842377663 6.50731040009856 6.54366997968406 6.5822971284017 6.51886669307947 6.52582591406256 6.56640392121673 6.52570814968646 6.56306571103632 6.57126230662316 6.55715105754137 6.56440387692302 6.57469047419727 6.56208134385943 6.56934604440629
10690 6.5592 6.57600195260346 6.56247483071685 6.56247483071685 6.57011900629103 6.51900580021739 6.56027995698154 6.56321738548577 6.50764184488356 6.54426671030372 6.58064189068973 6.51972390650958 6.5255744233802 6.56417697916925 6.52427013145387 6.56259638695419 6.57145988065004 6.55811122903228 6.5632830388546 6.57299367046356 6.56221568408608 6.56968637298048
10700 6.5582 6.57347079494596 6.5621111009419 6.56479819437861 6.57131950955838 6.5195726654157 6.56071100132167 6.56308922057599 6.50852112333477 6.54536234152317 6.58020441824198 6.5212874172926 6.52652668613195 6.56376662755758 6.52477318504453 6.56337888266146 6.57202389292419 6.55868719469756 6.56369938521832 6.5736282113567 6.56285185006261 6.57048454171419
10710 6.561 6.57469986356795 6.56228061519563 6.5670527267307 6.57092562545836 6.51947671326995 6.56073418584466 6.56334815052897 6.50821517430246 6.54504888099432 6.58069504897296 6.52089501382411 6.52657944717258 6.56457682190836 6.52530960701406 6.56350834763795 6.57151433899999 6.55871373772621 6.5641020808816 6.57337921246886 6.56259407572448 6.57002626819909
10720 6.5408 6.57501762153953 6.5625832779482 6.56582250249386 6.57108715874702 6.51957526554912 6.5608327742368 6.56341885971278 6.50833781392872 6.54523045697808 6.58084029531479 6.52120721039921 6.5268856851086 6.56478367696702 6.52563830721378 6.56380393224955 6.57140426668525 6.5587254383266 6.56411363703012 6.57330398916453 6.56252824179083 6.57001832334697
10730 6.5515 6.57504524795711 6.56270212571323 6.56593842510879 6.57184036684036 6.52009948133677 6.56128209173679 6.56365897481144 6.5089804802388 6.54597062829137 6.58109471114725 6.52229005762935 6.52776785259694 6.56509919593483 6.52642990338802 6.56461575168371 6.57173600037396 6.55941584597528 6.56444565962255 6.57361878587306 6.56289341608435 6.57051379321516
10740 6.5485 6.57490921042115 6.56264875075221 6.56749344934523 6.5713426579684 6.51996477998048 6.56125190129876 6.56394943138212 6.50863733485341 6.54557757478952 6.58166948508471 6.52176605851948 6.52768179540336 6.56583803106844 6.52677080976963 6.56462189088762 6.57121539588273 6.55858344215155 6.5646629152149 6.57372152725607 6.56254344534874 6.57000720055401
10750 6.5709 6.57518897755444 6.56272476854175 6.56649319246411 6.57067211245 6.51950910659879 6.56088008221984 6.56384069524705 6.50807606716454 6.54498232480139 6.58170249233395 6.52094864157587 6.52708892887086 6.56580596275628 6.52630675818026 6.56410244201124 6.57055792325735 6.55775371068716 6.56434580727667 6.57345761371404 6.56196227941662 6.56934315536916
10760 6.5431 6.57509941740334 6.56279229978472 6.56499948804081 6.57154944080114 6.51991313844174 6.56115089333802 6.56373120073974 6.50875383527577 6.54579121908546 6.58138249535859 6.52208500821888 6.52769071530551 6.56531652375311 6.5264413150847 6.56457815808803 6.57098318952322 6.55882240163535 6.5643511158824 6.57309334224463 6.56233724032342 6.56995050320029
10770 6.5596 6.57396113677323 6.5620659597367 6.56757654527575 6.5701399879232 6.51910168013722 6.56054805962741 6.56369422106445 6.50759937603772 6.54451155620068 6.58162394663692 6.52029142174125 6.52656771045923 6.56567635332793 6.52586480772495 6.56363066224754 6.56981612686068 6.55706236410141 6.56424797725678 6.5732315826714 6.56139989222586 6.56870908394456
10780 6.5495 6.57544906312227 6.56271057614684 6.56404415568709 6.57118365258724 6.51951192341 6.56078777748346 6.56342409609258 6.50837414357066 6.54544670140743 6.58103144123405 6.5216058614105 6.52716924410313 6.56484788581729 6.52581446625292 6.56406856805086 6.57035294607282 6.55842898700386 6.56407853522897 6.57264030510932 6.56183880919218 6.56946211147308
10790 6.5713 6.57375428171456 6.56201702667028 6.56666830422729 6.57113219161332 6.51957490441948 6.56088860487938 6.56359599380195 6.50835550928116 6.54542423914373 6.58128105404228 6.52157148186862 6.5273005508408 6.5652413726747 6.52614851117134 6.56422103698552 6.57015688879043 6.55823166576773 6.56443540354073 6.57294311231375 6.56181136333942 6.56936381198466
10800 6.5618 6.57525105573982 6.56254033963382 6.56608764387667 6.57127111818641 6.51970350268483 6.56101301404089 6.56370617445558 6.50848587708175 6.54557273565233 6.58142178626359 6.52178223712742 6.52752112882584 6.56542702942342 6.52640657441318 6.56443403124809 6.5701046333313 6.55833260150254 6.56456779366732 6.57300363764167 6.56184920972586 6.56942087046802
10810 6.5499 6.5741172170043 6.56208011601865 6.56681968977302 6.57029877662659 6.51911832821369 6.56056243258715 6.56363828208297 6.50768561379611 6.54468598181754 6.58154106738418 6.52054500697553 6.52671295680106 6.56558574590087 6.52592251624167 6.56374449031055 6.56927165170014 6.55717478375882 6.5643664277792 6.57296387726814 6.56117476400733 6.56856499321759
10820 6.5544 6.57550352147222 6.56276373443007 6.56412512095273 6.5720198482722 6.52004083388299 6.56123586714268 6.56360711659491 6.50905913427472 6.54625866529345 6.58114516095817 6.52275454257429 6.52803534132242 6.56500566335768 6.52652350819111 6.56484409395605 6.57032669194788 6.55931989382952 6.56456392958015 6.57294751809537 6.56211944303662 6.56990630093217
10830 6.5531 6.5745090065524 6.56255897392333 6.56749446050823 6.5727176951915 6.52079039456695 6.56195437067747 6.5642567165941 6.50975835348666 6.54697529095411 6.58191516157985 6.52374266549945 6.52913433104754 6.56605525054783 6.52790331232548 6.56591307380796 6.57073169884086 6.5598671496883 6.56548943262547 6.57349708518386 6.56270862604678 6.57047204662859
10840 6.5445 6.57587931297719 6.56310326851904 6.56846138512343 6.57201121727377 6.52064673719555 6.56194837592542 6.56471130658686 6.50930484688282 6.5464016726315 6.58271632768959 6.52291372852027 6.52893491525948 6.56706305503845 6.52830366064608 6.56584528977424 6.57017411467433 6.55884378051013 6.56575197387487 6.57396716763824 6.56235536903143 6.56988499428332
10850 6.582 6.57527593757212 6.56292104250193 6.56735156150907 6.57069006059319 6.51978500964493 6.56124103129655 6.56450019019842 6.50821611323953 6.54519181610644 6.58268935130537 6.5211895872727 6.52765713024885 6.56691701421142 6.52728209711611 6.56471325668693 6.56914792868495 6.55739431446791 6.56516748555005 6.57361517457664 6.56142076551914 6.56875314176083
10860 6.572 6.5753169618994 6.56287951259315 6.56478555484116 6.57118809448183 6.51980111602694 6.56113825380057 6.56405166718364 6.50852711808681 6.54560585124046 6.58191364483535 6.52173308738321 6.52760570538789 6.5658123908639 6.52660519571602 6.56454814821482 6.56935951454192 6.5582508417517 6.56476107025146 6.57287211422622 6.56154217730463 6.56909802056849
10870 6.5518 6.57368205578625 6.56191060176492 6.5668286819011 6.56997513224185 6.51895513372868 6.56044755724818 6.56373622044176 6.50746785262227 6.54445489495993 6.58166544043273 6.52009402827919 6.52636056649685 6.56556357254088 6.52561598940194 6.56342655177414 6.56836940540373 6.55691816503555 6.56448444494605 6.57273575167358 6.56072313527763 6.56806071178615
10880 6.5641 6.57482680063695 6.56219733870029 6.56409579722583 6.57047406895459 6.51896936223656 6.56035738317668 6.5632720605135 6.50775321726501 6.54484953743219 6.58087341090292 6.52064294533432 6.52636612789333 6.5645618711412 6.52507306709886 6.5633223297596 6.56855574829876 6.55775082165003 6.56416300345212 6.57211558374017 6.56086180905998 6.56841570222378
10890 6.5492 6.57363276159018 6.56171505006403 6.56539730845392 6.57101114095747 6.51926996655017 6.56059930392355 6.563271554932 6.50816064372659 6.5453241340071 6.58074358479679 6.52131851055473 6.5268291683197 6.56450542657822 6.52540559527278 6.56372015017271 6.56879589951038 6.55840139669925 6.56446671348065 6.57221749452502 6.56119195377827 6.56883457649499
10900 6.5786 6.57424303457141 6.56176120243222 6.56648456146568 6.57050104533881 6.51903595454246 6.56045676605403 6.56335475920141 6.50775271168351 6.54485878235102 6.58098492773622 6.52069411740452 6.52655839331448 6.56491411699355 6.5254661206007 6.56352781252563 6.56832430031151 6.55775158002228 6.56457638855279 6.57245771796256 6.56089853594452 6.56840652953088
10910 6.5728 6.57391437048465 6.56155951152742 6.56571705263853 6.56955188830197 6.51835114440322 6.559881558761 6.56307538931072 6.50692160792649 6.54395729442686 6.58082585012913 6.51947494373471 6.525637079373 6.56472723240405 6.52471287639439 6.5627058814615 6.56752811779082 6.55674998696148 6.56412490427494 6.57216188056022 6.56020910334587 6.56759521567822
10920 6.5556 6.57384456412494 6.56143196053803 6.56394386998564 6.56983653068542 6.5182843715325 6.55973851530999 6.56267803836614 6.507056092605 6.54416888028383 6.58023977283388 6.51981805300713 6.52559049364924 6.56396463494003 6.52425171384215 6.56258714203537 6.56757878427953 6.55730128747225 6.56379382061958 6.57161039948463 6.56023886042833 6.56778672272712
10930 6.5397 6.57335768914223 6.56118321444094 6.56466898219287 6.57037074976414 6.51856713604182 6.55995226794481 6.56264875075221 6.50746279680729 6.54464405466616 6.58011929998547 6.52053067012876 6.52606436796486 6.5638755081445 6.52455701284111 6.56299456849694 6.56782597751915 6.55797255524993 6.56401158179343 6.57163120055199 6.56055470441282 6.56820657204837
10940 6.5368 6.57300901847333 6.56076047608256 6.56630778850615 6.56885498031974 6.51766691207141 6.55926377428323 6.56253383930027 6.50620397110283 6.54323857421428 6.58032142424583 6.51862405007333 6.52486722320318 6.56422327598929 6.52393045291305 6.56198694457114 6.56668285775185 6.55619110272825 6.56376673589647 6.57173600037396 6.55959850534797 6.56694489341974
10950 6.565 6.57368313917518 6.56101398909092 6.56298099002242 6.56923438312113 6.51761505385488 6.55911274986714 6.56206985993683 6.5064051925391 6.54353401437402 6.57964636460692 6.51910269130021 6.52486238406599 6.56331958517432 6.52341020955145 6.56188954790682 6.56676649537683 6.55688714399934 6.56329705068469 6.5710323753804 6.5596530720368 6.56721292383969
10960 6.5635 6.57268678249419 6.56062927768379 6.56398623049259 6.57010968914628 6.51811850468814 6.55950352825224 6.56209582515806 6.50709928371012 6.54432871626318 6.57954784844071 6.52027459309995 6.52566748648882 6.5632538234666 6.52396100448072 6.56258966994286 6.56726182079315 6.55794561497867 6.56362802600116 6.57118069132417 6.56019350254536 6.56791611547768
10970 6.5591 6.57300537106395 6.56057828617841 6.56585467914492 6.56940447518229 6.51782837313414 6.55933625300229 6.56226617000997 6.5065598282516 6.54370172297955 6.57999763540924 6.51945562329888 6.52535525380075 6.56391591855139 6.52412741301954 6.56238866518438 6.56669260825217 6.55701252821088 6.56378984819353 6.5714753369987 6.55981720545888 6.56734033037722
10980 6.5635 6.57347158943117 6.56083746892214 6.56416076444834 6.56938620202243 6.51774675783515 6.55924069809914 6.5621431331411 6.50652169296145 6.54367781619728 6.57989883033931 6.51947931340337 6.52531292940676 6.56375510752201 6.52399162827432 6.56233882929385 6.56657083533704 6.55707471473515 6.56357172589004 6.57123179116845 6.55973147328198 6.56730486744642
10990 6.5593 6.57227401131392 6.56016089253873 6.56493520696461 6.56818963506818 6.51692486288399 6.5585606187582 6.56185650454462 6.50549297906458 6.54255311404169 6.57979626952112 6.5179605826959 6.52420209462941 6.56363333460689 6.52314347919822 6.56135626776516 6.56596782106161 6.55576161124557 6.56313587852567 6.57100709630549 6.55891091451049 6.56629471561313
11000 6.5519 6.57333815202862 6.56062014110386 6.5620027981624 6.56957749239355 6.51753448583186 6.55894659411907 6.56157630405575 6.50654415522516 6.54378998306394 6.57915562553704 6.51974333528429 6.52512080843747 6.56276712904871 6.52329970388115 6.56207137668133 6.56648095016927 6.55761467577517 6.56306715555489 6.57066763444245 6.55963642396033 6.56739507763088
11010 6.5582 6.57160556034744 6.55979517655075 6.56555374981463 6.56881135585904 6.51720166875422 6.5587473950088 6.56172331993282 6.50594713570178 6.54310253667831 6.57956088522077 6.5188246575892 6.5247275743708 6.56340011708438 6.52340602044761 6.56179193456471 6.56617850409448 6.55659607350826 6.56330402048677 6.57092208638787 6.55924250374734 6.56677122617513
11020 6.5449 6.57258093539625 6.55986259945482 6.56420901136845 6.56721599344164 6.51607180244476 6.55780058531463 6.5612833918035 6.50456357581913 6.54159492876381 6.57932932889462 6.51677896650881 6.52318367292732 6.56310738539696 6.52215846198797 6.56041241933405 6.56534501688182 6.55486294013262 6.56255344863981 6.57048699739575 6.55811657375097 6.56542439317703
11030 6.5499 6.57235591551662 6.55996606309712 6.56070598161966 6.56895934678614 6.51679713132978 6.55823928560317 6.56085769218206 6.50586797608435 6.54313998582214 6.5784099650532 6.51900106941909 6.52427316494286 6.56187853345275 6.52223061569035 6.56123868395388 6.56573575915396 6.55715019083023 6.5623893513307 6.5700644396022 6.55901213914901 6.56680795305967
11040 6.553 6.57128675509989 6.55935965420306 6.56472336831689 6.56896808612347 6.51699318861216 6.5584797257185 6.56117765304446 6.50592821250856 6.54317815722525 6.57890131804347 6.51910178847611 6.52465440950543 6.56265301208198 6.5229699202925 6.5616513106823 6.56585655701906 6.55703946848214 6.56298120670021 6.57036970248818 6.55915157130361 6.56683222097158
11050 6.5372 6.57247754397988 6.55973161773384 6.56448668394983 6.56802886015177 6.51648572923988 6.55810729271919 6.56119823743403 6.50517597946525 6.5423263246268 6.57919693876803 6.5179677330628 6.52402181871235 6.5630627136603 6.52275309805572 6.56114500692487 6.56561470849812 6.55589183459431 6.56280093078315 6.57047110769153 6.55856513287872 6.56605647838861
11060 6.5647 6.57124374455959 6.55907374786586 6.56342489057779 6.56632714505494 6.51521361396462 6.55701444219798 6.56061169067025 6.50367851929367 6.54070698320121 6.57878647881746 6.51577152314782 6.52226831762493 6.56250538228452 6.52120276850462 6.55955531424284 6.56461755733192 6.55409409512579 6.56186553278565 6.56982699686289 6.55732902222872 6.5646121403873
11070 6.5664 6.57116050417721 6.55876451255381 6.56036926434189 6.566485247612 6.51484150598198 6.55654389027506 6.55978466767818 6.50362016074359 6.5407592747733 6.57762862496078 6.51591055805981 6.5217921320796 6.56099250187725 6.52001595205069 6.55897606229782 6.56381956916302 6.55464478171617 6.56109184864163 6.56876960927248 6.55717063076794 6.56468476355821
11080 6.551 6.57020401620865 6.55825445304811 6.56105504953116 6.56742490693927 6.51524257656187 6.55680942890048 6.5595539419502 6.50429872334003 6.54157777510583 6.57714453067631 6.51712608432025 6.52246365264803 6.56048688426614 6.52024209143221 6.55951060639322 6.56414296075702 6.55571506163478 6.56127562751621 6.56875711418688 6.55769780781865 6.56543284361064
11090 6.5623 6.57017779819667 6.55794463992864 6.56331532384455 6.56650886549056 6.51475349868834 6.55646837806702 6.55956845936179 6.50353890657425 6.54072857875377 6.57742704239488 6.51602676957846 6.52190964366496 6.56101131673157 6.5201887164712 6.55908349836618 6.56417466793954 6.55468150860071 6.56133510556817 6.56893995412439 6.55716582774371 6.56467782986909
11100 6.5336 6.57148620700091 6.55868145273626 6.56056770507991 6.56796851538867 6.51555769828707 6.55706676988304 6.55956477583945 6.5047048497349 6.54206204995513 6.57721653992683 6.51798387555778 6.52318616472185 6.56073960278928 6.52093026007712 6.56018057410419 6.56433605677634 6.5557827373296 6.56148576885462 6.56901553855836 6.55800267346203 6.56585695426166
11110 6.561 6.57086770026386 6.55868047768623 6.56326624632627 6.5691108045578 6.51656907796115 6.55798223352432 6.56023604361713 6.5057652708143 6.54318454921991 6.57802005337924 6.51962195961177 6.52476043716818 6.56182916703075 6.52265840986371 6.56167940656841 6.56526787959039 6.5565974458009 6.56241611103714 6.5698215438053 6.55888538264483 6.56682015924156
11120 6.5553 6.57207473997772 6.55927919451892 6.56500909408927 6.56873768541217 6.51673631709814 6.55825466972589 6.5609065169096 6.5056287638098 6.5429394505322 6.57914150536805 6.5193199107796 6.52509249587357 6.56325198170543 6.52366379478574 6.56212569057941 6.56574117609859 6.55681137900054 6.56290981137007 6.57033207277954 6.55882633794844 6.5665470007807
11130 6.5657 6.57255670359731 6.55981276356429 6.5637068606019 6.56888387069106 6.51696502050012 6.55846571388841 6.56118754799664 6.50583973574638 6.5431338827312 6.57957865279913 6.51960123077035 6.52543253554404 6.56365753029287 6.52407331579924 6.56247093051672 6.56569914060831 6.55691747888923 6.56294231303781 6.57041097960621 6.55893655471504 6.56666949595511
11140 6.5449 6.57248696946353 6.55999470067769 6.56380573789775 6.56945344436169 6.51744001431763 6.55887043187767 6.5614850827083 6.50638915838301 6.54371150959283 6.5798976386115 6.52038090966642 6.52606862929463 6.56393274719268 6.52463451126218 6.56305704392493 6.5659602734521 6.55752150432765 6.56320330142975 6.57057070724666 6.55933549463004 6.56713874781132
11150 6.5663 6.57304191738367 6.56046218299866 6.56440615203977 6.57033640633523 6.51819997553527 6.5595396412164 6.56197946918756 6.50722856812179 6.54459248535335 6.58039148339629 6.52155476156622 6.52708094790578 6.56446779686958 6.52562155079842 6.56399691992998 6.56653400011361 6.5579893116653 6.56376565250754 6.57100178769976 6.5599926783517 6.56787617453933
11160 6.5469 6.57360289616883 6.56100257739425 6.56552471499145 6.5710941285491 6.51899298011512 6.56027714017034 6.56265749008954 6.50800998044014 6.54538061468303 6.58114768886566 6.52257152207196 6.52811648715287 6.56535079495609 6.52682107901573 6.56499190431833 6.56723943075538 6.55865714871138 6.56446812188625 6.57166348554194 6.56062895266712 6.5685250883922
11170 6.5722 6.57381199023128 6.56124904837459 6.56686439762264 6.57043766708672 6.5188931638822 6.56030162476003 6.5631407898888 6.50761801032722 6.54485957683623 6.58190353320539 6.52173308738321 6.52784470098466 6.56622595652938 6.52708398139477 6.56484106046706 6.56744520242512 6.55815485349298 6.56469942542166 6.57218304275721 6.5603528329432 6.56801224818826
11180 6.5587 6.57474247686565 6.56193133060634 6.56486020033807 6.57125732303411 6.51944388658553 6.56073581092805 6.56333565544337 6.50835052569211 6.54565066742897 6.58191938679665 6.52271918798238 6.52845587678999 6.56607222364098 6.52738588577509 6.56535433402658 6.56749092143774 6.55905143005401 6.56480520029366 6.5721017524749 6.56086552869529 6.5686835520789
11190 6.5414 6.57403321824968 6.56180872709304 6.5665579791218 6.57142420104146 6.51974398531765 6.56104121826589 6.56371415542066 6.50858670447767 6.5458576669395 6.58229868125916 6.52286974292994 6.52870743969828 6.56649514256418 6.52778623409569 6.56561004992574 6.56792413255572 6.55924658451229 6.56520114283264 6.57250217302144 6.56108592611551 6.56884132961929
11200 6.5612 6.57511350145936 6.56237284770608 6.56635029346496 6.57179450337589 6.52011833230406 6.56138523036241 6.56402869933844 6.50897159644961 6.54624064492434 6.58254161316901 6.5232664077282 6.52906069671363 6.56673012962192 6.52815039722621 6.56593661946058 6.56818869613111 6.55962710681558 6.5654886020273 6.57275091911852 6.56139526976645 6.56916179606318
11210 6.5578 6.57452818253636 6.56222832362354 6.56725467042625 6.57115060922504 6.51984611278027 6.56121484939754 6.56418828252703 6.5085038613379 6.54567717434466 6.58277194165438 6.52234014631063 6.52849361483753 6.56698107860982 6.52787911663949 6.5654597838819 6.56818754051626 6.5588374607414 6.56549669133127 6.57294361789525 6.56105790245533 6.56864906419814
11220 6.5659 6.57499960117042 6.56238581226021 6.56590819855779 6.57091861954331 6.5196162898764 6.56099716044962 6.56401902106404 6.50829158933461 6.54544796536118 6.58245252248645 6.52189570406079 6.52798626380414 6.56650034283102 6.5272391949147 6.5649583914876 6.56786021260917 6.55869557290524 6.56520973771811 6.57264843052626 6.56086549258232 6.5684532597065
11230 6.5376 6.57410869434476 6.56194927874953 6.56590888470411 6.57045384569466 6.51920980235189 6.56063603080809 6.56375604645908 6.50785816153884 6.5449850332737 6.58204780449718 6.52114260430634 6.52725284561515 6.565979521662 6.52644008724391 6.56425469426811 6.56758669301867 6.55828818255663 6.56492733433843 6.57238162794709 6.56052996703237 6.56806468421221
11240 6.5501 6.57427293610573 6.56185191819817 6.56511205215007 6.57044662310183 6.51903696570545 6.56044474043697 6.56345504490286 6.50777560730278 6.54492884150147 6.58151120196283 6.5209865963012 6.52689128261805 6.56532024338841 6.52583562844992 6.56386319362372 6.56736365935206 6.5584437572062 6.5647045173496 6.57205755020678 6.56046160519123 6.56804930008948
11250 6.5538 6.5736282113567 6.56145214768499 6.56549185219407 6.57008029319346 6.51870284856111 6.56015330881625 6.56321586874127 6.50741057746112 6.5445468024537 6.58116263963282 6.52040445531905 6.52634922702611 6.56495521354675 6.52528028328717 6.56334674212337 6.56721711294353 6.55811783770472 6.56453897552192 6.57190887313336 6.56020375862718 6.56774638454616
11260 6.5523 6.5739141176939 6.56144113323092 6.56476771503687 6.5702013438493 6.51864492336661 6.56006804610789 6.56299016271532 6.50744084012508 6.54461213080585 6.58076550536603 6.5204783424437 6.52624023810029 6.56451304641366 6.52498076236248 6.56320424036682 6.56708714238554 6.55838229294121 6.56441369964927 6.57169038970023 6.5602316378355 6.56784193944931
11270 6.5531 6.57343793214858 6.56117411397398 6.56524426171184 6.57007711525261 6.51851917802543 6.55996075449139 6.56288287109882 6.50729934953153 6.5444677150622 6.58061462540179 6.52028094898164 6.52607122942805 6.5644061159268 6.52482793229818 6.56304635448754 6.56708461447805 6.55828695471585 6.56439293469489 6.5716712859422 6.56015103369951 6.56774486780167
11280 6.5443 6.57360899925977 6.56112308635563 6.56507965882123 6.56983830022067 6.51831188961118 6.5597810202688 6.56274538904429 6.5070637485534 6.54421954677254 6.58047197919339 6.51995708791912 6.52580652140081 6.56428358463943 6.52458872002363 6.56280490320921 6.56695348830521 6.55806937410682 6.5642676949352 6.5715797034651 6.55998054439574 6.56755086895823
11290 6.5707 6.57285687455535 6.56060677930713 6.56524418948591 6.56858629986644 6.51741199065745 6.55902835386992 6.56237245046347 6.50596136420965 6.54301926018298 6.58022355811298 6.5183217484504 6.52456622164696 6.56402046558261 6.52358463516831 6.56169558517635 6.56642060540617 6.55671976041049 6.5637456459254 6.57129314709455 6.55912542551756 6.56651041834801
11300 6.5554 6.57373478071392 6.56103060105443 6.56220578913391 6.5702755921036 6.5181838330403 6.5595363188237 6.56208235502243 6.50724380779266 6.54451650367677 6.57948779258132 6.52047241991758 6.52571410832554 6.56306556658447 6.52386559402943 6.56260516240448 6.56639055941999 6.55747477415204 6.56373625655472 6.57115714567155 6.56005165082216 6.56787241879106
11310 6.5667 6.57330460308492 6.5611254336983 6.56516286309063 6.57221655558795 6.51967175938934 6.56082764619589 6.56280808115006 6.50894429504871 6.54635447298735 6.5801413288936 6.52309274048358 6.52792689409107 6.56464594212174 6.52599929240346 6.56464594212174 6.56774631232023 6.55848478153348 6.56497904810309 6.57245529839397 6.56146796516329 6.56949992174655
11320 6.5552 6.57444237813354 6.56165791935474 6.56853176929057 6.57154478222877 6.51980848307163 6.56114117895067 6.56370714950562 6.50861472813785 6.54585633075982 6.58161430447549 6.52241818642616 6.52820976693928 6.56596796551347 6.5272828193754 6.56510129048675 6.56850865699351 6.5595090174228 6.56573590360582 6.5728672028631 6.56133553892374 6.56901929430664
11330 6.5619 6.57536571440101 6.56236757521331 6.56655696795881 6.57123034664989 6.51975593870878 6.5611296589151 6.56394094483554 6.50845005302131 6.5456239438355 6.58206900280714 6.5220957698822 6.52813631317019 6.56639146224409 6.5274024977386 6.56508789257705 6.56823694305122 6.55936947692931 6.56557650098205 6.57288728167117 6.56116107719392 6.56877950422466
11340 6.5725 6.57469711898267 6.56224605508894 6.56610783102363 6.57123605249822 6.51976688093692 6.56112283356488 6.56396575444192 6.5084885494411 6.5456530508846 6.582106415838 6.52210682044923 6.52809124419093 6.56629211547971 6.52726750747859 6.56503935675323 6.56810462515056 6.55937381048501 6.56545371690393 6.57274196310341 6.56115439629555 6.5687865101397
11350 6.5442 6.57386132054031 6.56161263369769 6.56705186001957 6.56927782701701 6.51848667635769 6.56008097454905 6.56361888942122 6.50684735967219 6.54383089905232 6.58198731528223 6.51952181836218 6.52618426300585 6.56608656048775 6.52579864877462 6.5633477171734 6.56745047491789 6.55723664526641 6.56479949444532 6.57248129972815 6.55987350556999 6.56716121007502
11360 6.5466 6.573781041421 6.56130498735607 6.56353727412224 6.56853187762946 6.51754225011915 6.55915171575546 6.56267081577331 6.506042618379 6.54304215580225 6.58075214356929 6.51839534667134 6.52475422573835 6.56442821706086 6.52385548239946 6.5619123351872 6.56629348777235 6.55675569280982 6.56370043249428 6.57130885623395 6.55914499874413 6.56649691209942
11370 6.5303 6.57257147379965 6.56059031179547 6.56269620318711 6.56918425832689 6.51755041164905 6.55902618709207 6.56202695773542 6.50640143679082 6.5435457149744 6.57964683407545 6.51909684100002 6.52473754154891 6.56308282858133 6.52312665055692 6.56174823787808 6.5660489307791 6.55719395974278 6.56339845588803 6.57063321878761 6.55939374484122 6.56699747389555
11380 6.5538 6.57192154878378 6.5598763223812 6.56480512806773 6.56818584320694 6.51682728565484 6.55844177099317 6.56170078544319 6.50548813992739 6.54256719809771 6.57937183385342 6.51776199750602 6.52376187759638 6.5629334653616 6.52242194217443 6.56087452082336 6.56593799175322 6.55667989169806 6.5632217912674 6.57063506054878 6.55875129520893 6.56616940362751
11390 6.5474 6.57296311889589 6.5602671007663 6.5622825652957 6.56912784987688 6.51717685914785 6.55864375080168 6.56138772215694 6.50615088504553 6.54337262553722 6.57876556941122 6.51895610877872 6.5243521078825 6.56224464668334 6.52247979514301 6.56132181599736 6.56579346767068 6.5567680073306 6.56311417463422 6.57032954487205 6.55922856414318 6.56692402012646
11400 6.5875 6.57176712974906 6.55972493683547 6.56461409048736 6.56903680909425 6.51720026034862 6.55870680403709 6.56150476427376 6.5060780813098 6.54328580997139 6.57900965693593 6.51891212318838 6.52451815529168 6.5627092038542 6.52289379416406 6.56152022062242 6.56613292953372 6.55705485260487 6.56338964432478 6.57057865209878 6.55923759238422 6.56686356702447
11410 6.5504 6.57292346686125 6.56012004877627 6.56408593838662 6.56896638881415 6.51718249277025 6.5587043844685 6.56154051610827 6.50602022834122 6.54322095108777 6.57916505102068 6.51890663401783 6.52462031886727 6.56295549426973 6.52310671620071 6.56164347416908 6.5660967804566 6.55709031553566 6.56338299953938 6.57063896074891 6.55919404014945 6.56680997538567
11420 6.5698 6.57241376848519 6.56002817739546 6.56396904072165 6.56904074540734 6.51723456766456 6.55874450597167 6.56155987265706 6.50608255931735 6.54329241864383 6.57926631177217 6.51908387644589 6.52480099202693 6.5630875954926 6.52329999278486 6.56182284726203 6.56608316586912 6.5570874626115 6.56337624641508 6.57063542167842 6.55923145318031 6.56687089795619
11430 6.5501 6.57287893957645 6.56025337783992 6.5638816473484 6.56958662897348 6.51761375378817 6.55905500523746 6.5616982575357 6.50655296678841 6.54381053134054 6.57942600329965 6.51987063348293 6.52542690192163 6.56327653852105 6.52383699256182 6.56239661003649 6.56628933478147 6.55722992825508 6.56357652891427 6.57073596017063 6.55958922431618 6.56732140718401
11440 6.5544 6.5729375148043 6.5604400818646 6.56470206166804 6.57005118614435 6.5180588099584 6.55946091495454 6.56203403587639 6.50700510109961 6.5442800359875 6.57986860378832 6.52056855262816 6.52612803512067 6.56383043916524 6.52463118886948 6.56307264472544 6.56669484725595 6.55760579198599 6.56396615168452 6.57109741482884 6.55995905718207 6.56771695248038
11450 6.5621 6.57338177648932 6.56073100790381 6.5653420195058 6.5701031165868 6.51827758229524 6.55969572144747 6.56237710903585 6.50713481886685 6.54437949109077 6.58039458911121 6.52072651073337 6.52647641688585 6.56446284939349 6.52521000745893 6.56344663058221 6.56695608843863 6.55793918687105 6.56423577107489 6.57145522207767 6.56007353527844 6.56777567216009
11460 6.5505 6.57323418280482 6.56071273474395 6.56556064739078 6.56932773513347 6.51788091749698 6.55940345922858 6.56244196791947 6.50654191622138 6.54369377812743 6.58067858146131 6.51976836156845 6.52590770992637 6.56475691726059 6.52494761066139 6.56298095390946 6.56675490311533 6.55767794568837 6.56406271775067 6.57150957208872 6.55960153883696 6.56713990342617
11470 6.5446 6.57319850319624 6.56065625406802 6.56415314461291 6.56893905130029 6.51750397037715 6.55904525473714 6.56215999789536 6.50618121993542 6.54331870888174 6.58036490425468 6.51923421471566 6.52533438050747 6.56426242244244 6.52424268560112 6.56242463369668 6.56627608132362 6.55734433412552 6.56361888942122 6.57108553366363 6.55926352149248 6.56679921372235
11480 6.5643 6.57276381144673 6.56044419874251 6.56356890907884 6.56925821767747 6.51755481743067 6.55903044842184 6.56193501412868 6.5063888694793 6.54358645039797 6.57995957234502 6.5195943331942 6.5253722268939 6.56371379429102 6.52396158228815 6.5623955988735 6.56615806415677 6.55723704250902 6.56348407972604 6.57078586828709 6.55939360038936 6.56704210951924
11490 6.5636 6.57257569901645 6.56025568906963 6.56438972064108 6.56921358205378 6.51751451536268 6.55900119692087 6.56190114016831 6.50633701126277 6.54353712008893 6.57989940814674 6.51951459576935 6.52530534568429 6.56368168986589 6.52391398540139 6.56232958437502 6.56625325793028 6.55727441942692 6.56354709684849 6.57084256564081 6.55937344935536 6.56700216858089
11500 6.5342 6.57307358845323 6.5605070714131 6.56398095799983 6.56974433428794 6.5178442267254 6.55926626607776 6.56196513234079 6.50677188357711 6.54402558404207 6.57987257621437 6.52019546959549 6.52577987003326 6.56366850863397 6.52425012487173 6.56274257223308 6.56641262444109 6.55736564077437 6.56371177196503 6.57089449608326 6.55970987772942 6.56743653531373
11510 6.5587 6.5725367692411 6.56023914933205 6.56534324734658 6.56905605730414 6.51750866506249 6.55903897108138 6.56204385860264 6.50623177808523 6.54340415215492 6.58012926716358 6.51932702503353 6.52531560176611 6.56404104997218 6.52414120817184 6.56237508670986 6.56642334999144 6.55748141893744 6.5637106885761 6.57110243453085 6.55932148279995 6.56687765108049
11520 6.554 6.57373622523248 6.56089777757227 6.5632360920012 6.5703178081587 6.51823348836601 6.55958572135866 6.5620996170193 6.50726135869324 6.5445645339191 6.57995336091518 6.52095492523164 6.52634908257425 6.56376428021491 6.52470536489785 6.56325306509435 6.56655299553275 6.55747499082983 6.56387644708157 6.57111817978322 6.56007252411544 6.56790401763469
11530 6.5705 6.57280999992788 6.56064765918255 6.56588746971637 6.57041556595266 6.51853896792978 6.5599203440845 6.56254337312281 6.50743917892873 6.54470732457936 6.58056038372964 6.52114188204706 6.52679504156858 6.56458180549741 6.52548367150128 6.56372809502482 6.5671389644891 6.55803503067791 6.56440203516185 6.57156193588674 6.56027771797776 6.56801217596233
11540 6.5767 6.57383687206358 6.56102973434329 6.56584420638531 6.56972580833733 6.51823908587545 6.5597245034799 6.5626954087019 6.50693085284531 6.54410510478914 6.5809258108139 6.52028336855024 6.52635341612995 6.56501335541904 6.5253951947391 6.56338830814511 6.56702246406674 6.55806016530097 6.5643294481039 6.57172885000706 6.55988701181859 6.56745639744401
11550 6.5447 6.57318961940706 6.56080583396554 6.56474825014919 6.5690193304196 6.51769587466866 6.5592469817549 6.56243167572469 6.50631772693992 6.54343907339126 6.58069114877284 6.51933269476891 6.52553422965109 6.56463478321582 6.52458395311236 6.56263098317385 6.56649109791219 6.55733797824383 6.56383946740627 6.57135089172423 6.55936337383836 6.56686010017991
11560 6.5465 6.57356996114552 6.56101160563529 6.56308282858133 6.57029729599506 6.51832088173926 6.55967553430051 6.56228935453296 6.50731545591354 6.544589812994 6.58019297043234 6.52092224299908 6.52637685344368 6.56393964476883 6.52478430783749 6.56329408942163 6.56655956809223 6.55752475449443 6.56390161781758 6.57116628225148 6.56008671651036 6.56788953633606
11570 6.5371 6.57318059116602 6.56096411708742 6.56551229213178 6.57106025458872 6.51900424735993 6.56030137196928 6.56274705024064 6.50802305333316 6.54533388450742 6.58064817434549 6.52193427270651 6.52733749440312 6.56458772802353 6.52584704014659 6.56419958588481 6.56736019250751 6.55816521791369 6.564624527134 6.57172177186608 6.56071071241796 6.56854173646867
11580 6.5419 6.57443537221849 6.56162184250355 6.56634534598887 6.57141018921137 6.51950834822655 6.56080540060997 6.56330365935713 6.5084349578023 6.54572285724431 6.5813506437242 6.52244566839188 6.52804173331708 6.56549192442 6.52684368573129 6.56491086682677 6.56789596444368 6.55877184348553 6.56517506927252 6.57225916888565 6.5610788840875 6.56886281683296
11590 6.5464 6.57486836665869 6.56217061510682 6.56640760473907 6.57207336768508 6.52016816819459 6.5614084148854 6.56383802288771 6.50910557554662 6.54640271990746 6.5819545969367 6.52335055093467 6.52893516805023 6.5661887601763 6.52783628666401 6.56576782746613 6.56834715981782 6.55926287145913 6.56565385495126 6.57271256715059 6.56161086416245 6.5694345933944
11600 6.5578 6.57515864266455 6.56250830743462 6.56739926673472 6.57220821349323 6.52052868391573 6.56178406193852 6.5643587718308 6.50935424941778 6.54660318297148 6.58262821205705 6.52355910330266 6.52936632072926 6.56696511667967 6.52854164507985 6.56622617320716 6.56875072219223 6.55974331833422 6.56606167865545 6.57321092605591 6.56183151437342 6.56957716737688
11610 6.5438 6.57469307433069 6.56224706625193 6.56819534091651 6.57024034585059 6.51941250441968 6.5609294847548 6.56432367002964 6.50778781348467 6.54481750523299 6.58293040534109 6.52098060154915 6.52765174941719 6.56726254305244 6.52746887336671 6.56475717005134 6.56822390627116 6.55818063814938 6.56557642875612 6.57322399894893 6.56061407412589 6.56796367625147
11620 6.5463 6.57557076381147 6.56275239495933 6.56372852838039 6.57146630875766 6.51984257370979 6.5611316812411 6.56389526193589 6.5086998102814 6.54589872737974 6.58198608744144 6.52241421400011 6.52811204525828 6.56587919984758 6.52698604303598 6.56500772179663 6.56775960189104 6.55890816992521 6.56517795830965 6.57236393259466 6.56120282378048 6.56893623448908
11630 6.5512 6.5738595148921 6.56202861893177 6.56677411521226 6.5716928453818 6.52007441893965 6.56135883178562 6.56407315439731 6.50891554912925 6.54611890812218 6.58208362855762 6.52263529756665 6.5283384013176 6.56606713171303 6.52727819691598 6.56521522688866 6.56831083017588 6.55926204086095 6.5656164419204 6.57272787904739 6.56144893363118 6.56914160891622
11640 6.5598 6.5752632619217 6.56247273616493 6.56687808443606 6.5714082391113 6.51998196975142 6.56132326051593 6.56418817418814 6.50871064417064 6.54586777856946 6.58222966938466 6.52221541213244 6.52812865722179 6.56628825139254 6.52726339060068 6.56505044343323 6.56837688078731 6.55941053736955 6.56570289635658 6.57292873935401 6.56132622177899 6.56892496724427
11650 6.555 6.57501361300051 6.56257031339407 6.56611198401451 6.57178569181263 6.52020912029594 6.56150035849214 6.56422641781718 6.50902403247356 6.54621327129751 6.58214523727447 6.52264436192065 6.52838018401712 6.56616373389214 6.52736912935972 6.56525625121593 6.56840356826782 6.55941331806779 6.56575280447304 6.57289280695468 6.56156496458501 6.56924117235839
11660 6.5613 6.57503520855308 6.56255962395668 6.56689585201442 6.57184072797 6.52031991486996 6.56161859233677 6.56437123080343 6.50909972524643 6.54627556616068 6.58228347770125 6.52268098046631 6.52847859184444 6.5663554937318 6.52754976640642 6.56536126771569 6.56859825325757 6.55958947710693 6.56592860238254 6.57308081104606 6.56165593314171 6.56930267273635
11670 6.5698 6.57539142683148 6.56280024463683 6.56674067460746 6.57206657844782 6.5205177416876 6.56179550974816 6.56450564325601 6.50931351399422 6.54649448294938 6.5823813438341 6.52294279945642 6.5287042978704 6.56647051352263 6.52777034439146 6.56557079513371 6.5687310045138 6.55971782258153 6.56607045410574 6.57319651698321 6.56183624517173 6.56950176350772
11680 6.5797 6.57539128237963 6.56288182382286 6.56708161710203 6.5722163027972 6.52069274511188 6.56196285722405 6.56467367687821 6.50947465004027 6.54664882975817 6.58254551336914 6.52311505829543 6.52889887452126 6.56667000153661 6.52801526251435 6.56576179660112 6.56890626072884 6.55989015364647 6.5662433629781 6.57336743964255 6.56198311659694 6.56964108732343
11690 6.558 6.57565396808088 6.56306314701587 6.56720360669494 6.57234695950151 6.52085185883194 6.56211489280313 6.56483297116309 6.50962047418952 6.54678627569974 6.58270303811878 6.52326330201328 6.52906820821017 6.56685031356663 6.52822847345471 6.56592867460847 6.5690480402261 6.56004038357735 6.56638969270885 6.57351557502151 6.5621134121716 6.56976408807933
11700 6.5484 6.57565718213469 6.56312703084946 6.56740526148677 6.57228600081801 6.5208793046847 6.5621580477953 6.5649464019835 6.50960292328894 6.54674427632242 6.58283445319533 6.52315922445059 6.52904614318907 6.56699472931027 6.52828538748622 6.56592376324534 6.56911477698386 6.56013629961014 6.56646101581305 6.57362550288439 6.56211557894945 6.56972830013186
11710 6.5506 6.57576216252148 6.5631992206648 6.56723776955903 6.57223771778494 6.5208668095991 6.56215183636546 6.56497626740485 6.50957656082511 6.54670379368961 6.58284297585487 6.52305810815096 6.52896330004931 6.56697595056891 6.52820825019479 6.56584810658544 6.56909502319247 6.56013398838043 6.56645021803677 6.57362716408074 6.56210026705265 6.56969742354751
11720 6.5647 6.57581073445827 6.56327942755818 6.56704369848967 6.57250419534743 6.52103726278991 6.56228682662547 6.56502057801187 6.50980356691778 6.54694986742735 6.5828037571758 6.52336012087017 6.52914335928857 6.56690307460725 6.52829159891605 6.56599656698108 6.56917385779321 6.56016872905195 6.56652822203934 6.57363503670692 6.56228220416605 6.56992363515496
11730 6.5658 6.57503015273809 6.5627470863536 6.56828598445654 6.57089269043505 6.52004047275335 6.56150346420705 6.56483351285756 6.5084645704329 6.54545182944834 6.58282990296185 6.52123111718148 6.52766893918812 6.56696258877218 6.52729242542386 6.5647116677165 6.5687687786743 6.55908248720318 6.56612296235561 6.57359769590199 6.56126934386045 6.56860146731138
11740 6.5634 6.5759553668797 6.56314960145205 6.56463583049178 6.57184773388505 6.5203189759329 6.56160324432701 6.56439333193749 6.50913518817723 6.54626834356785 6.58197059497982 6.52235823890567 6.52801154287905 6.56579729564488 6.52687633185089 6.56488659891486 6.56836478294432 6.55940089520812 6.56577006646991 6.57287500326335 6.56170815248787 6.56935821447521
11750 6.5663 6.57421291635931 6.56231831713021 6.56730288123339 6.57149693255126 6.52012797446549 6.56147518775612 6.56438448426127 6.50883508944511 6.54593263745308 6.58199139604717 6.52187613083422 6.52773322026432 6.56593167198449 6.52678901070356 6.56465265913308 6.56860782319307 6.55955361693352 6.56592488274723 6.57308857533336 6.56154618584365 6.56908371983469
11760 6.5483 6.57631154904515 6.56327411895245 6.56559444912523 6.57313407766819 6.52113563450426 6.56227115359902 6.56456808257103 6.5101802251339 6.54743450340629 6.58190129420161 6.52398935315758 6.52918059175462 6.56591271267831 6.52777106665075 6.56591271267831 6.5690294059366 6.5597895790413 6.56636809715629 6.57361524680257 6.5625823751241 6.57042936110497
11770 6.5614 6.57533985751867 6.56313327839226 6.56876343395561 6.5734160476923 6.52167140644044 6.56283299909532 6.56523656965047 6.51055384986103 6.54776699546725 6.58279198434949 6.524449323982 6.52997746042162 6.56704763480276 6.52902671441436 6.56673746055365 6.569875243783 6.56062729147077 6.56715369857848 6.57404964964837 6.56297586198151 6.57071162003279
11780 6.5523 6.57711072894186 6.56398695275188 6.5685762604624 6.57354428482801 6.52200935155898 6.56318564219028 6.5657209167257 6.51078331163526 6.54795268832892 6.58346819960326 6.52469366429746 6.53045642666519 6.56785840696096 6.529787686795 6.56724564218521 6.57015316915512 6.56106108039618 6.56748261545598 6.57450026721507 6.56317491663992 6.57085231614113
11790 6.5679 6.5763347696811 6.5638744969815 6.56897985894978 6.57279114896059 6.52168148195744 6.56296517254412 6.56588931147754 6.51023988375068 6.54730204105377 6.58385912244022 6.52374606011808 6.52993762782216 6.56826832521707 6.52961058881879 6.56683727678657 6.5700169871673 6.5610626693666 6.56737550440431 6.57463576305658 6.56275495897979 6.57025356319547
11800 6.5561 6.57669420201331 6.56395925410837 6.56754884663224 6.5724255413115 6.52135202338547 6.56265427603573 6.56567263369262 6.50991811724007 6.54695600663126 6.58359564225376 6.52321426060796 6.52937787687778 6.56781442137063 6.52892754821479 6.56629861581326 6.569581067577 6.56074675315619 6.56697580611706 6.57425935763121 6.56245955493301 6.5699456640631
11810 6.5475 6.57607237288356 6.56373206745088 6.5670202972889 6.57267995714396 6.52138105820864 6.56262719131261 6.5654752041176 6.51008293680847 6.54716535348445 6.58320381659269 6.52345737308264 6.52933002720028 6.56726535986364 6.52858223605156 6.56619489938021 6.56947092303634 6.56052090267837 6.56684876070917 6.57398294900358 6.56256969947368 6.5701453326419
11820 6.5536 6.57628063634783 6.56377948377281 6.5674383770749 6.57323819134384 6.52172860937566 6.56290760847926 6.56554085748643 6.51053969357908 6.54767404069752 6.58311963727325 6.52412531846762 6.5297641050294 6.56717991659045 6.52885720016062 6.56656166264415 6.56975310973823 6.56066744908691 6.56709790404886 6.57408392085135 6.56295025788993 6.57060956479609
11830 6.5705 6.57615492711961 6.56370418824255 6.56862212392688 6.5728322455138 6.52158206296712 6.56283751321584 6.56567689502239 6.51023930594325 6.54731388610601 6.58335278256983 6.5235834434405 6.52951839242131 6.56752764832228 6.52889013518393 6.56637994220853 6.56988979730755 6.56086982613802 6.56722336048633 6.57435563479364 6.56276575675607 6.57029520144314
11840 6.5606 6.57610964146256 6.56353756302595 6.56813012090325 6.57166478560865 6.52078548320383 6.56218220736831 6.56541262035072 6.50924237145484 6.54621507694572 6.58319435499609 6.52202419398725 6.52834497387707 6.56732379063964 6.52794607007504 6.56533136618137 6.5693516780287 6.56000889307261 6.56672677111626 6.57410999441147 6.56198156373948 6.56933109363914
11850 6.5335 6.57582680472732 6.56333551099151 6.56602856306732 6.5716353174299 6.52047610343993 6.56182945593446 6.56489216031134 6.50909986969829 6.54612230274081 6.58243699391186 6.52188815645129 6.52786878833175 6.56632761452347 6.52705277979374 6.56480780042708 6.56878983253241 6.55990142089129 6.56618904908001 6.57343634317815 6.5618141079247 6.56928104107082
11860 6.5513 6.57464554966986 6.56253961737454 6.56684785788506 6.57076333379745 6.51974398531765 6.56119173710048 6.56443717307597 6.50827822753787 6.54525667499006 6.58194975779951 6.52068916992843 6.52682902386785 6.56578935079277 6.52605006723106 6.56383888959885 6.56841469106078 6.55932570801675 6.56577093318105 6.57311024311185 6.56119043703377 6.5685485618189
11870 6.5707 6.57505373450369 6.56248526736349 6.5651658243537 6.57088987362385 6.51953900813311 6.56093497392535 6.56393924752623 6.50824839822948 6.54529704928398 6.58122042037547 6.52078584433347 6.5265757997632 6.56492198961973 6.52541267341375 6.56352564574778 6.56802763231099 6.55901643659174 6.56539311935008 6.57257815469801 6.56113821768761 6.56862837146968
11880 6.5851 6.57388649127632 6.5617838813737 6.56611422301829 6.57028191187233 6.5190204981938 6.56048847323656 6.56360101350397 6.50765657897294 6.54468153992295 6.58089356193692 6.51998756726086 6.52592211899906 6.56463597494364 6.52483219362795 6.56292468991131 6.56781723818183 6.55878448302299 6.56514422880113 6.57240705147386 6.56070475377888 6.5681184925288
11890 6.5636 6.57457007357478 6.56189962342382 6.56477818779647 6.57063560224324 6.5190502191633 6.56045087964088 6.56329737570137 6.50785151675344 6.54495303718746 6.58044745849073 6.52045234110951 6.52607451570779 6.56414353856444 6.5246878862232 6.56301078321785 6.567633712098 6.55851273296773 6.56497052544355 6.57208615167439 6.56083598829061 6.56839302328229
11900 6.5529 6.57363893690705 6.56142773532122 6.56590816244483 6.57031228287518 6.51881927675754 6.56026746189594 6.563192973122 6.50754701223969 6.54463159569353 6.5804425471276 6.52009601449221 6.52588019184768 6.56424776057899 6.52463617245853 6.56285661697388 6.56763851512224 6.55851146901399 6.56494127394259 6.57213100397587 6.56062873598933 6.5681270513013
11910 6.5631 6.57368989229947 6.56114518748969 6.56572366131097 6.56903525623679 6.51790377700329 6.55950204762071 6.56281487038732 6.50642173227668 6.54341278315336 6.5802682659626 6.51849899087846 6.52470973456651 6.56408727456629 6.52373602071405 6.56182205277681 6.56705817978829 6.5577569969669 6.56438509818167 6.57184210026264 6.55974144046009 6.56705893816054
11920 6.5568 6.57329976394773 6.56085018068552 6.56346331477165 6.56886512806267 6.51745940697938 6.55902503147721 6.56218430192023 6.50613521201909 6.54318046845496 6.57950801584125 6.51828740502149 6.52420249187201 6.56312183058262 6.5228405636549 6.56128028608859 6.56637485028058 6.55739041426778 6.56373018957675 6.57108228349686 6.5594442307651 6.56688104569912
11930 6.5579 6.57252080731094 6.56030574163795 6.56365969707072 6.56896584711969 6.51731444954127 6.55884266100824 6.56181111054867 6.50611188304424 6.54321802593768 6.57904959787428 6.51845547475666 6.52414265269041 6.56262079931796 6.52254335395992 6.56117848364264 6.56623209573328 6.5571008605212 6.56353954923898 6.57076773957908 6.55941418477893 6.5669401987344
11940 6.5603 6.57269649688154 6.56023055444658 6.56389818708599 6.56917241327465 6.51736710224301 6.55886645945162 6.56168735142052 6.50622896127403 6.54338215935975 6.57893710599095 6.5188050121367 6.52438583739102 6.56257601924241 6.52271489053965 6.56139165847003 6.56629540175945 6.55708655978739 6.56357743173838 6.5707425327301 6.559511834234 6.56709916800261
11950 6.5565 6.57271740628779 6.56022622089088 6.56424898841977 6.56934478045255 6.5174907169193 6.55897580950707 6.56172895355523 6.50636272369325 6.54354040636867 6.57908007721603 6.51914396841824 6.52473317188025 6.56282927946001 6.5231140832454 6.5617288813293 6.56642212215066 6.557203818582 6.56369573780894 6.5708598998636 6.55962197877467 6.56723762510717
11960 6.5483 6.57294405125082 6.56034600759298 6.56445100434124 6.56949316862226 6.51763989957422 6.5591143027246 6.56184494839609 6.50650334757566 6.54369287530333 6.57933611813188 6.51946324313432 6.52509961012751 6.56318141697347 6.52356701204181 6.56209358615428 6.56654050044715 6.55734765651822 6.56381649956107 6.57100269052386 6.55972728417814 6.56735845908523
11970 6.5564 6.57305459303409 6.56046752771735 6.56460289546847 6.56962331974506 6.51779247684777 6.55925651557744 6.56198817241192 6.50664281584322 6.54383765217662 6.57962379400432 6.5197523996383 6.52544094986469 6.56353658797592 6.52399365060031 6.56243561203778 6.56664660033584 6.55748777481914 6.56392729413509 6.57113861972094 6.559824139148 6.56746398116648
11980 6.5714 6.57319510857761 6.56059869000316 6.56472459615767 6.56973859232664 6.51793768707663 6.5593916502893 6.56213482715934 6.50677585600317 6.5439725702107 6.5798999498412 6.52000486537069 6.52573787065595 6.56385358757526 6.52436265286803 6.56273296618462 6.5667414329797 6.55761528969556 6.56402689369023 6.57125995928049 6.55991196587682 6.56755632201582
11990 6.5438 6.57329470813274 6.56071916285157 6.56482921541482 6.56984115314484 6.51807087168843 6.55951551775634 6.56227368150651 6.50689914566278 6.54409625711292 6.58014450683445 6.52021869023144 6.52598513612151 6.56411901786178 6.52466679625213 6.562979401052 6.56682622621954 6.55772835938633 6.56411609271169 6.57136620362103 6.55999090881646 6.56763721505553
12000 6.5427 6.59530115400255 6.53797218453884 6.59530115400255 6.55530268769711 6.48040772243589 6.53744164898247 6.55498449636996 6.47181684550643 6.50500256501138 6.58286240462959 6.47022411933541 6.48805446203053 6.56033329582959 6.48011921596527 6.53057364934683 6.56366645019502 6.52237773990631 6.55240646408498 6.56345013353974 6.52543629129231 6.53116250734031
12010 6.5269 6.5467183111012 6.49512574154139 6.51233273836225 6.53154476306587 6.44246032804251 6.50754628998041 6.53203149359673 6.43882519707084 6.46955776292086 6.55845480777323 6.42632187771797 6.4451971129179 6.52530549013615 6.43595428864658 6.48816287314892 6.53527577395737 6.49071620416641 6.52235520541668 6.5299489672929 6.49210366424918 6.4987339322418
12020 6.4731 6.50309168362617 6.4758887988925 6.48701650321484 6.5014690920338 6.41011943522096 6.47707055953145 6.50331659516692 6.40937464144826 6.43875195997953 6.51779161013663 6.3896621632874 6.40511692297459 6.48123358981311 6.39333225160837 6.4464154921025 6.50651779276133 6.46404475781322 6.49243691468239 6.49709848443419 6.4643223220557 6.4711630564034
12030 6.4601 6.47937637229264 6.45415529480577 6.4569442268014 6.4708397731483 6.3827285463959 6.44873777237535 6.47409947374463 6.38181799411774 6.41177095329761 6.4766986682266 6.35916953197122 6.37039221338928 6.43915844750404 6.35785487562418 6.40968918536603 6.47772405973077 6.44128434547782 6.46595513361692 6.47038821664453 6.44072452230751 6.44735666817427
12040 6.4331 6.45436265544593 6.43298370844126 6.43740783545375 6.44219439217448 6.35955449616909 6.42335476435721 6.44663231433928 6.35845449528098 6.38813227367401 6.44100598675013 6.33405310985446 6.34163141538203 6.403018037498 6.32960702615976 6.37922855013609 6.45108843743801 6.42159079051018 6.44274164803326 6.4464984074682 6.42040122947097 6.42657380175591
12050 6.3952 6.43282055006921 6.41454861804843 6.41827273136377 6.4164068467319 6.33969857731462 6.40082944741845 6.42168764548004 6.33875530669093 6.36724699088931 6.40946694618464 6.31333871361613 6.31828561189771 6.37350637874007 6.30306089179218 6.35464941670001 6.42900904338062 6.40411146582663 6.42218983235955 6.42519529768825 6.40246637585759 6.40806634098291
12060 6.3875 6.41328625327349 6.39600244417787 6.40182739306986 6.39350118805468 6.3224553591907 6.38079108586907 6.3992981132865 6.32084197640419 6.34866000936925 6.38239825722575 6.29618462228775 6.29944157829881 6.34985585406423 6.27960212695599 6.33497485715151 6.41038479328156 6.38824494612217 6.40370035584271 6.40609825666249 6.38630784672499 6.39130472534895
12070 6.3907 6.39542174771428 6.37839361840487 6.38617914012074 6.3738718419373 6.3071990763545 6.36278559529781 6.3791938816905 6.30520260724425 6.33191948370636 6.35942001149058 6.28115108421445 6.28407666766644 6.33086332395673 6.26080886818469 6.31906579637527 6.39303655865788 6.37350283966959 6.38679515506327 6.3887555834353 6.37140864887834 6.37583248698711
12080 6.3772 6.37988797286153 6.3625975189805 6.37127994227409 6.35794559139013 6.29380246672034 6.34658633074164 6.36105852890015 6.29084965409338 6.31699132326245 6.33989098718762 6.26813864429295 6.27155269169807 6.31537822937965 6.24559953220189 6.30613937753439 6.37695776695013 6.35987532374263 6.37120692186058 6.37296251749992 6.35744723248482 6.36163460290432
12090 6.3362 6.36640461988747 6.34833824285865 6.35615633846819 6.3441280490458 6.28353829559684 6.33281501299143 6.34494015738368 6.2793753375411 6.30513608716428 6.32351585249603 6.2585676254034 6.26247461476922 6.30297544851899 6.23359298278391 6.2966465793252 6.36314419703186 6.34864188066125 6.35734474389255 6.35940657746792 6.34589967884123 6.34995162564516
12100 6.3331 6.35512719121575 6.33689187774062 6.34492397877574 6.33268161170185 6.27642837521434 6.32176906841993 6.33126807805896 6.27079236935079 6.29639523309469 6.31074869182706 6.25243456070125 6.25682445262373 6.29416764101386 6.22504757207632 6.29070780237019 6.35164980167151 6.33656830558181 6.34580166825652 6.35003865788877 6.3371541300863 6.34088279363513
12110 6.336 6.34556390050054 6.32859225186706 6.33929432879388 6.3221483989954 6.26840783032775 6.31140609222651 6.31959058997035 6.26185701085627 6.28692424711585 6.30122613653541 6.24617900082469 6.25132264253497 6.28821694678068 6.21893624737859 6.28534517164528 6.34029776361585 6.32683311715722 6.33535303211212 6.34001297678053 6.32729225738347 6.33084830096364
12120 6.3288 6.33453427898884 6.31925401714444 6.32454369968176 6.31394505028427 6.26194548761845 6.30291607880592 6.30993990588188 6.25549282318354 6.28031355234981 6.29323549318314 6.24218981835246 6.24803275150061 6.28311014029384 6.21397179819644 6.28193798570335 6.33074646240473 6.31647584681213 6.32578569674492 6.33251484203339 6.32010303293169 6.32329924693704
12130 6.3051 6.32702906610072 6.31246080745757 6.31907677471638 6.3077614274323 6.25682120245695 6.29653260681033 6.3035653899014 6.2512910798043 6.27608255746961 6.28761855496466 6.24050594305992 6.24690689373016 6.28074979695678 6.21104867042601 6.28074979695678 6.32329368554056 6.30865110641718 6.31818319553137 6.32710028086603 6.31494487380981 6.31785225632787
12140 6.302 6.32058427429199 6.30775969401002 6.31546215590835 6.30122194743156 6.25179225552082 6.2904006254971 6.29691583758593 6.24633038637042 6.27074997273087 6.28407731769979 6.23800649258494 6.24512009648979 6.27923326914012 6.20941051414609 6.27923326914012 6.31664037747681 6.30279156130552 6.31131248742342 6.32042061033845 6.30887327337265 6.311270596385
12150 6.3001 6.31482895119488 6.30191199395061 6.30343364980817 6.2974263304472 6.24915153113008 6.28655979508162 6.29304221659899 6.2446769181937 6.26926370757818 6.28175258174539 6.23868267172575 6.24604913860559 6.28006596186757 6.20850877343118 6.28006596186757 6.31096168608963 6.29611694659293 6.30568623206019 6.31738228221238 6.30408158861101 6.30826065304875
12160 6.3086 6.31069235560298 6.2963036506176 6.3077734169364 6.29258213743567 6.24595177805424 6.28241850480437 6.28818906757236 6.24129038886726 6.26555143931508 6.28069938325882 6.237504739061 6.24543572379649 6.27981894919276 6.20866391472518 6.27981894919276 6.30632218135893 6.29278610345721 6.30076215717196 6.31212214007974 6.29994889321923 6.30314965745807
12170 6.2923 6.30512922570109 6.29207150012255 6.29686470162869 6.28775867326558 6.24275881421566 6.27823705691099 6.28343941830099 6.23805213937163 6.26195978835225 6.27929242217541 6.23601406812668 6.24428140901029 6.27880843622983 6.20795761737227 6.27880843622983 6.30088609686494 6.28758049190044 6.29536796371639 6.30696882009506 6.29491590163112 6.29815927916765
12180 6.2899 6.30069751496613 6.28705252036452 6.29340493521094 6.28360488790274 6.24007894337177 6.27456725749373 6.27939570525289 6.23560693056881 6.25928251764178 6.27834257899225 6.2349802261889 6.24338833540678 6.27786386553943 6.20684533807635 6.27786386553943 6.29587361744046 6.28269787469506 6.29037231293321 6.30274605897069 6.29030030368268 6.29406876371801
12190 6.2954 6.29643986871839 6.28282036986947 6.28878767606616 6.27958269818127 6.23751448956132 6.27110099074245 6.27550561675429 6.23314684322476 6.25654645502567 6.27713344472647 6.23369604918361 6.24224052095413 6.27668412722647 6.20571702462435 6.27668412722647 6.29138427041471 6.27869879727066 6.2858162291497 6.29851217505336 6.28611040535569 6.28997983723879
12200 6.2769 6.2932777453512 6.27887755644321 6.28317211014032 6.27684576885402 6.23596943250299 6.26868936699629 6.27289262712002 6.23208750553429 6.25546378836036 6.27720162600279 6.23367698153853 6.24220809151232 6.27648774492741 6.20482770676911 6.27648774492741 6.28761877164245 6.27476190637052 6.28205853077769 6.29595783287287 6.28281776973605 6.28751346623898
12210 6.2731 6.28966724342108 6.27543844664097 6.28400848639011 6.27337314622104 6.2338858589232 6.26590599639714 6.26989149534702 6.22983839012682 6.25290207913518 6.27591282653809 6.23234137967229 6.24106634403765 6.27544140790403 6.20424701030552 6.27544140790403 6.28422198623419 6.2719028429985 6.27849800918996 6.29201306934655 6.27959129306674 6.28372796088457
12220 6.2821 6.28766239610314 6.27296738095582 6.27463312754035 6.27190746545792 6.23334532007575 6.26461885812879 6.27061967715621 6.22997265812755 6.25319444969296 6.27693872362375 6.2332918728888 6.24190322586894 6.27606045633554 6.20377602502704 6.27606045633554 6.2813443607986 6.26871067364514 6.27572489467263 6.29092816367745 6.27724481710792 6.28269838027656
12230 6.2818 6.28601160028577 6.27018798278272 6.27894111526012 6.27055467382073 6.23300470259786 6.26373250153661 6.27081728729606 6.22979303224385 6.25305028674006 6.27767961719632 6.23400907635689 6.24271591201425 6.2769567078799 6.20441334661841 6.2769567078799 6.27973307256401 6.26682449352741 6.2739134683907 6.28948841202259 6.27600643134117 6.28134710538387
12240 6.2738 6.28478787638247 6.26974032647908 6.27426679763198 6.26963140977919 6.23301539203525 6.2632604328692 6.27133384713531 6.22995597393811 6.25328372094035 6.27867070138454 6.23500796094537 6.24378442239761 6.27812221768498 6.20534000527859 6.27812221768498 6.2782689807713 6.26523667871952 6.27239730170369 6.28848281042278 6.27491943112016 6.28043070280552
12250 6.2747 6.28292928656936 6.26803687795997 6.27654176992178 6.26787631972134 6.23233704611659 6.26218831118941 6.27039577677846 6.22897991274297 6.25212333917618 6.27831065513194 6.23469507822394 6.24364401519299 6.27819884939492 6.20604204130173 6.27819884939492 6.27659478375316 6.26373358492553 6.27061346572638 6.28620220451057 6.2733503228277 6.27828400376439
12260 6.2749 6.2816890951544 6.26609400048852 6.270132296592 6.26698656851053 6.23223390749097 6.26163939413428 6.27077438509464 6.22910197456181 6.25229278120399 6.27889561292529 6.23530112598836 6.24419379895926 6.27870240856707 6.20625713011622 6.27870240856707 6.27487710672617 6.26201930251718 6.26898087084293 6.28530277502537 6.27188146412373 6.27746366167068
12270 6.2735 6.27981071543694 6.26450568009913 6.27362904268503 6.26523061174154 6.23140937629342 6.26048219031096 6.26961978140473 6.22800038470328 6.25097884711623 6.27811773967743 6.23456117135286 6.24355561065674 6.27818729324639 6.20635781306028 6.27818729324639 6.27331680999696 6.26063502037525 6.26729121747613 6.28304585921764 6.27028866572678 6.27533111891151
12280 6.2762 6.27789095026255 6.26166828450561 6.26770810553432 6.26389385426044 6.23051406368613 6.25921866992116 6.26868676686287 6.22706816464663 6.24988794669509 6.27733625513315 6.23378647604585 6.24276199215651 6.2773432610482 6.20573876462877 6.2773432610482 6.27127924433351 6.25881160458922 6.26531078252196 6.2810953257978 6.26826410073042 6.27347549036145
12290 6.2731 6.27641226883233 6.26071786351502 6.26711946421862 6.26323732057214 6.22997453600168 6.25832581299543 6.26845188814402 6.22671483540535 6.24950305472314 6.27711047688127 6.23353765772283 6.24243040291965 6.27687855942547 6.2050529794395 6.27687855942547 6.26965271642804 6.25719432160258 6.26370202219486 6.27991537080705 6.26672279942036 6.27235208827257
12300 6.2704 6.27480199176073 6.25914572173357 6.26633263495564 6.2621400642693 6.22922425305843 6.25729890474677 6.26765249156952 6.2259171000272 6.24857719054818 6.27642606398463 6.23283114369214 6.24174078975618 6.27616518393159 6.2045059402585 6.27616518393159 6.2682505222559 6.25587757070363 6.26222500196099 6.27827577000856 6.26530298212171 6.27078449672461
12310 6.2482 6.27442713919282 6.25895605644584 6.26239314392209 6.26288962495327 6.22961441752315 6.25739503745735 6.26889593315124 6.22681681841612 6.2496938033998 6.27753451530635 6.23389322596788 6.24265618117154 6.27689784374833 6.20433505371213 6.27689784374833 6.26743733052909 6.25486691328883 6.26148851417005 6.2786761905551 6.26476027649641 6.27119264544547
12320 6.2647 6.27397384926677 6.25919483536482 6.26656520244479 6.2629562894851 6.22983022859693 6.25746690225601 6.26919451513886 6.22700438915193 6.24991698151827 6.27801604557037 6.23437388952076 6.24321448759735 6.27756333345175 6.20500726042688 6.27756333345175 6.26731953004003 6.25467450341582 6.26119917710125 6.27826493611932 6.2647403421402 6.27082393208146
12330 6.2762 6.27304473492503 6.25735264083743 6.26452120867372 6.26239227721095 6.22955056980252 6.25705897021294 6.26862263023853 6.22648912937939 6.24928702697158 6.27767578922212 6.23405688992143 6.24300741586089 6.27749572998285 6.20538406309485 6.27749572998285 6.26660073760152 6.25418697839975 6.26044282718003 6.27707219713926 6.26399497056007 6.26969908547401
12340 6.2688 6.27171339438856 6.25578757719696 6.26386221930385 6.26141722717881 6.22886586800218 6.25620944884419 6.26762533462048 6.22560623963177 6.24822862821817 6.27681182266772 6.23320736855268 6.24220722480118 6.27673612989485 6.20507067479193 6.27673612989485 6.26536134067178 6.25324580232799 6.25923073165119 6.27551385051012 6.26263741201162 6.26821159248054
12350 6.2703 6.2708913910985 6.25508922469616 6.26055643856525 6.26129704323411 6.22864254543185 6.25577970457077 6.26769640493393 6.22558630527556 6.24822602808475 6.27679138273001 6.23316764429212 6.24207613474131 6.27647178299725 6.20451345175505 6.27647178299725 6.26432850989699 6.25226894664764 6.25827583265305 6.27504077067971 6.26164813347161 6.26775721916556
12360 6.249 6.27040733292699 6.25521085315943 6.26162278217077 6.26142712213099 6.22867779168487 6.25567078787088 6.26799079781771 6.22577214258909 6.24846314580739 6.27705565740168 6.23341205683351 6.24228154528141 6.27662064063549 6.20439832362533 6.27662064063549 6.26391407752037 6.25181002309918 6.25781705355644 6.27484258273244 6.261288087219 6.26757304304838
12370 6.2719 6.26977492269874 6.25447003181279 6.26146475183964 6.26116559204459 6.22852048361301 6.25542146396637 6.26776357504725 6.22554723104835 6.24819569319487 6.27691351677477 6.23326587155461 6.24217855110764 6.27656141537428 6.20446144908667 6.27656141537428 6.26350679551065 6.25150364071131 6.25735278528929 6.27418937143683 6.2608622431457 6.26695190006494
12380 6.2792 6.2697730448246 6.25456031422317 6.25955524274707 6.26180948619545 6.22894517207146 6.2557323243618 6.26861425203085 6.2262169098556 6.24900433468819 6.27770388510823 6.23404461151361 6.24289546567202 6.27721932135522 6.20466274274886 6.27721932135522 6.26330391287804 6.25127569568157 6.25720963349938 6.27461059305072 6.26079449522495 6.26737341058254
12390 6.2508 6.26936330713332 6.25440004488826 6.26253687351942 6.26157966329157 6.22890299212933 6.25565778720379 6.26833863788843 6.22598860369623 6.24871499761939 6.27758731245995 6.23394696205854 6.24288838753104 6.27733416058123 6.20509682057798 6.27733416058123 6.26323537047207 6.25133441536128 6.25703398004174 6.27399883943796 6.260664488554 6.26679878109694
12400 6.2408 6.26918613693118 6.25379717506468 6.25923210394383 6.26185816647112 6.22911504745483 6.2557922718823 6.26871002361178 6.22628603006899 6.24906543782353 6.27795465353131 6.2343239814043 6.24323969444633 6.27767391134799 6.20529262506962 6.27767391134799 6.26294798350334 6.25115868967772 6.25681889122725 6.27403827479482 6.26043112657964 6.2668504948616
12410 6.2646 6.26903085118532 6.2541087577194 6.26130022117496 6.26201930251718 6.22928882303834 6.25592141184211 6.2689037335515 6.2264506329596 6.24925105845928 6.27819184347987 6.23457763886452 6.24350281350315 6.27797184330225 6.20560456885397 6.27797184330225 6.26290537020564 6.25099011436105 6.25674955433607 6.27394741457701 6.26038439640403 6.26677790780365
12420 6.2846 6.26898982685804 6.25383971613646 6.26001431074739 6.26223027445376 6.22949206680059 6.25608652031422 6.26914836277068 6.22666232715547 6.24949287086725 6.27846139064431 6.23486509805918 6.24378788924217 6.27828068137169 6.20589896173775 6.27828068137169 6.26291707080603 6.25075747464597 6.25670766329765 6.27393816965818 6.26034207201004 6.26678433591127
12430 6.2773 6.26885967573524 6.25342102243006 6.26129068735242 6.26191038581729 6.22933706995845 6.25591173356771 6.2687562482059 6.22635016669333 6.24910501763225 6.27815132473409 6.23457850557566 6.24354362115264 6.27810040545464 6.20602326256037 6.27810040545464 6.26273701156676 6.2499175593257 6.25645812271535 6.2733444725275 6.26002030549943 6.26622314044833
12440 6.2576 6.26812391020358 6.25236934068799 6.25982377874851 6.26125861904025 6.22886962375045 6.25539864057302 6.26802387729287 6.22573675188422 6.24836802425981 6.27745066100359 6.23388903686404 6.24286975324154 6.27743376013637 6.20567975604534 6.27743376013637 6.26232597380877 6.24883207584918 6.25586457003653 6.27243774822354 6.2592578163743 6.2653509401381
12450 6.2618 6.26690769779682 6.25079849897325 6.25989809922874 6.25976794810593 6.2277424659133 6.25420749056339 6.26636087529361 6.22432538501918 6.24668833807111 6.2758378560245 6.23227030935884 6.2412917611599 6.27584840101004 6.20471510654688 6.27584840101004 6.2613115606457 6.24690552143753 6.25473907339573 6.27063210001588 6.25783330439031 6.26360480609536
12460 6.2642 6.26535397362709 6.24988216862083 6.2556710767746 6.25920227463543 6.22707538723946 6.25339986023307 6.26590447965264 6.22386472804844 6.24618022866547 6.275175472036 6.23155281698704 6.24045574603975 6.27479115787149 6.20337914355099 6.27479115787149 6.26089091683924 6.24633471992612 6.2537160653472 6.27000532341003 6.25664208215475 6.26296719560027
12470 6.2545 6.26504665230215 6.25022249719501 6.25682986956835 6.25906764550507 6.22678633907437 6.25301648500562 6.26590837985277 6.22379127427936 6.24613407629728 6.27503455924988 6.23134769535065 6.24018359874189 6.27437253639102 6.202577219069 6.27437253639102 6.26073945906758 6.24620283538103 6.25324500784278 6.2698396371305 6.25620063728094 6.26277738586068
12480 6.2539 6.26528665906191 6.25053205752373 6.25569288900495 6.25956434321404 6.22703537407517 6.2532093282342 6.26659221494198 6.22430205604434 6.24677529808879 6.27562413950264 6.23188325060904 6.24067899638414 6.27478891886771 6.20245977970958 6.27478891886771 6.26101969566941 6.24670856133103 6.25329130466282 6.27033972945809 6.25637787970901 6.26324382090569
12490 6.2547 6.26557137367129 6.24994110497832 6.25883038333058 6.2588717687875 6.22662079724669 6.25281049665809 6.2657829234153 6.22361070945859 6.24594686669111 6.2750055244267 6.23125322383642 6.24019298811257 6.27444281221926 6.20257664126158 6.27444281221926 6.26048168472946 6.24558949279785 6.25304219743609 6.26940729272366 6.25611866085231 6.26233709660172
12500 6.2614 6.2649304407835 6.24962807780504 6.2541105633676 6.25933784270287 6.22686087623239 6.25297733855248 6.2664256619513 6.22410119573772 6.24654966428876 6.27556411975622 6.23178495112062 6.24066642907262 6.27483225442469 6.20250123739243 6.27483225442469 6.2607453815937 6.24605448332429 6.25289976790547 6.26987249992788 6.25597153663635 6.26277493017912
12510 6.2625 6.26566671189666 6.2509433119595 6.25737575313449 6.26010401535034 6.22743752804399 6.25353795620799 6.26733065283299 6.224843389377 6.24743630978465 6.27647799442708 6.23269189210236 6.24156925317645 6.27575067932904 6.20305376574397 6.27575067932904 6.26123420667648 6.24671874518693 6.25332026726007 6.27061259901524 6.25654696060717 6.26349393929541
12520 6.2687 6.26632151216269 6.25072071164846 6.25771969300509 6.26024420587718 6.22768742975593 6.25382108184695 6.26742555770278 6.22494645577669 6.24753612601757 6.27673677992821 6.23297696784139 6.24194713923335 6.27626933372021 6.20378815898299 6.27626933372021 6.26131459413469 6.24649376142025 6.25361588798463 6.27059425362945 6.25690744021535 6.26348621112108
12530 6.2835 6.26626864278316 6.25057467082143 6.2572492133081 6.26045185542107 6.22791869717836 6.25405148255825 6.26763255721331 6.22513901010156 6.24774688127637 6.27701557201147 6.23328465029597 6.24227706727386 6.27665819811821 6.2042415933609 6.27665819811821 6.26145984047651 6.2464499925077 6.25371996554732 6.27069168640673 6.25698154401779 6.26359021645784
12540 6.2425 6.26612996900082 6.25014218196273 6.25827048793435 6.25998549260199 6.22767240676284 6.25381060908735 6.26704911616445 6.2246762585789 6.2471731185019 6.27654899251461 6.23285129472613 6.24190163689852 6.27636626091599 6.20437145558 6.27636626091599 6.26114500765502 6.24563932868838 6.25351556617022 6.27003869178891 6.25666866129637 6.26296748450398
12550 6.2879 6.26547408534586 6.24956408563256 6.25610457679629 6.25976910372078 6.22747840791941 6.25357284133136 6.26683200502396 6.22449114352465 6.24695080709457 6.27629692402482 6.23260854338109 6.24162075026333 6.27603770516813 6.20408031286299 6.27603770516813 6.26099369433522 6.24530629493296 6.25317682656646 6.26974545451999 6.25620735429227 6.26268161427975
12560 6.2555 6.26510421636701 6.24927438743413 6.25714448571205 6.25923354846239 6.22705964198709 6.25312352383137 6.2662422080934 6.22398996780813 6.24635494318605 6.27570683819056 6.23201766306162 6.24102748648822 6.2754221958071 6.20366118580103 6.2754221958071 6.26060613000393 6.2446213042289 6.25276911120117 6.26910134369135 6.25569238342345 6.26205368205905
12570 6.2556 6.2644892848134 6.248627748698 6.255367438972 6.25880763216317 6.2266623993814 6.25267673423886 6.26581896415353 6.22360875935852 6.2459139316678 6.2752262468636 6.23151858189702 6.24049626478553 6.27481918153167 6.2030739890039 6.27481918153167 6.26027273511887 6.24415465250611 6.25230347064137 6.26861995787919 6.25512432649732 6.26157518528402
12580 6.227 6.26379721596837 6.2476405647099 6.25641558164358 6.25764891159534 6.22576463109255 6.25174234740436 6.26453933738172 6.22250919182599 6.24461328715086 6.27398692215979 6.23025686715543 6.23927694666386 6.2735901851356 6.20227199229598 6.2735901851356 6.25940501281619 6.24283002898097 6.25152176941931 6.26730176246166 6.25416083261371 6.26028985266387
12590 6.2636 6.2628269328475 6.2473460996002 6.25225038458407 6.25770221433043 6.22557453244925 6.25144889345765 6.26477183264494 6.2226291590929 6.24479702991247 6.27401624588668 6.23022934907675 6.23913220590353 6.27324689529836 6.20140174208581 6.27324689529836 6.25934268184006 6.24312254399061 6.2510310664624 6.267444480896 6.2536298275888 6.26039624145627
12600 6.264 6.26339708432555 6.2486463829875 6.25447963786125 6.2584119785279 6.22598289784789 6.25181782349944 6.26568375721574 6.22334058448672 6.24567471939325 6.27481600359082 6.2309819432497 6.23982673043013 6.27385453203321 6.20139690294862 6.27385453203321 6.25973082397878 6.24401641207933 6.25130603057146 6.26825247235596 6.25408253970742 6.26116212520003
12610 6.2581 6.26403455036879 6.24817633664608 6.25620070950687 6.25805048775673 6.22583064559102 6.25170659556985 6.2652259170562 6.22295807597041 6.24520987331867 6.27453778931499 6.23070112884045 6.23967678940296 6.27384882618487 6.20175268787146 6.27384882618487 6.25938789527118 6.24337800709903 6.25137240619957 6.26774739643931 6.25420481820405 6.26067084443569
12620 6.2617 6.26368728810549 6.24803130698204 6.25337328109145 6.25847929309309 6.22611001548171 6.25195404160023 6.26576725038886 6.2233892647624 6.24572990000248 6.27504987114668 6.23120411020517 6.2401537694335 6.27429756587744 6.20190681800246 6.27429756587744 6.25960002282262 6.24383411383629 6.25141812521219 6.26819758065045 6.25425819316506 6.2611002998054
12630 6.2335 6.2640644519031 6.24843331649899 6.25625314553082 6.2584484526217 6.22615912911296 6.25201471138 6.26570845848322 6.2233456403017 6.245666918993 6.27508952318132 6.23125459612906 6.2402614582926 6.27448231980205 6.20223544597626 6.27448231980205 6.25950555130839 6.24362588648498 6.25151346343756 6.26808108022809 6.25438682754338 6.26098892742395
12640 6.2585 6.2640731190145 6.24837445236743 6.25389128544927 6.25888411942124 6.22648356798291 6.25232282719016 6.26622140702605 6.22377321779728 6.24617307829857 6.27559373238683 6.23176638905704 6.24075107786059 6.27496608906984 6.20251770490408 6.27496608906984 6.25974628032744 6.24404356902838 6.25168637230992 6.2685192027092 6.25458602665365 6.26141506040096
12650 6.2518 6.26444652706385 6.24872482034564 6.25636993485689 6.25895092840493 6.22661328575015 6.25246973472834 6.26625694218278 6.22382168139517 6.24621569159627 6.27570987167954 6.23190369054675 6.24092702022195 6.27521107941866 6.20289443534613 6.27521107941866 6.25974563029408 6.2439436083436 6.25185566988587 6.26851068004966 6.25477908656001 6.26141383256018
12660 6.267 6.26434974431992 6.2482904536128 6.25506842362881 6.25886216273904 6.22659855166078 6.25245781745017 6.26612895783782 6.22373024336994 6.24609391868114 6.27563208435476 6.23184619870782 6.24088780154288 6.27520927377045 6.20304365411401 6.27520927377045 6.25964552515745 6.24371486882865 6.25182909074426 6.26834831616282 6.25470310488343 6.26126230256259
12670 6.2682 6.26381296122074 6.24728275746107 6.25645241686702 6.25778534637392 6.22586935868859 6.25172898560762 6.26486197060347 6.2226842674762 6.24483177058399 6.27448463103175 6.23071788525581 6.23983200292289 6.27422172865272 6.2026955973655 6.27422172865272 6.25885508459806 6.24237269440293 6.25125937262177 6.26707771763206 6.25392999854684 6.26004060098529
12680 6.2623 6.26301096451282 6.24759007878602 6.25135586646199 6.25850016638637 6.22618310812116 6.25194725236297 6.26582098647952 6.2234405451715 6.24576297947764 6.27518435582519 6.23138756406307 6.24032299478352 6.27448954239488 6.20219788849354 6.27448954239488 6.25928786236048 6.24343477667868 6.25115623399615 6.26795872950554 6.25381617048383 6.260879071787
12690 6.2586 6.2640315168798 6.24884688216448 6.25644721660018 6.25886671297252 6.22647981223464 6.25226446864009 6.26622588503361 6.22378123487532 6.24617047816515 6.27560008826852 6.23179722952843 6.24074399971962 6.27493474301696 6.2025121435076 6.27493474301696 6.25948590585589 6.24377792206407 6.25155831573904 6.26833300426602 6.25437606588006 6.26123998475075
12700 6.249 6.26400898239017 6.24737058418989 6.25580007228255 6.25794951590896 6.22593551763892 6.25176459299028 6.26509786048532 6.22286136545241 6.24505458757281 6.27466014003754 6.23087562668324 6.23995139238238 6.27428579305112 6.20255396232009 6.27428579305112 6.25880142073333 6.24253686393797 6.25128089594841 6.26721754702926 6.25398099005222 6.26016894645989
12710 6.2462 6.26324490429461 6.24770744591951 6.25220004311204 6.25863219538331 6.22628523558378 6.25204533517361 6.2659821947515 6.22356816838682 6.24591797631979 6.27535061991215 6.23154559439421 6.2404870198667 6.27465992335975 6.20230016040802 6.27465992335975 6.25921722540259 6.24348742938042 6.25125041660666 6.26803774467111 6.25393057635427 6.26095252555609
12720 6.2579 6.26439885795116 6.24952291685343 6.25545237666369 6.25970431706309 6.22708102086186 6.25285614344478 6.26720454636216 6.22459507663548 6.24714458926022 6.27651966878772 6.23271103197336 6.24161107198894 6.27577299714088 6.20292094226182 6.27577299714088 6.25992113929987 6.2446730902195 6.25199001011252 6.26920419341326 6.25488171960413 6.26209022837877
12730 6.2463 6.2653083268404 6.24916965983808 6.25715387508273 6.25961612920463 6.22722128361464 6.25308264395595 6.26696771754324 6.22444961361587 6.24693953984976 6.27648528924584 6.23271493217349 6.24174346211553 6.2760955581367 6.20370993830264 6.2760955581367 6.25984790220857 6.24425938010216 6.25239274188876 6.26898260426521 6.25534252102673 6.26189045146108
12740 6.2556 6.26495730882883 6.24871759775281 6.25539502927661 6.25962920209765 6.22729437625408 6.25317104849219 6.26693348245323 6.22445040810108 6.2469230723381 6.27649020060897 6.23274974507093 6.24178910890222 6.27618114586175 6.20394387808442 6.27618114586175 6.25985656931996 6.24415465250611 6.25240552587807 6.26894822472334 6.25526625044644 6.26186546128988
12750 6.2479 6.26501884531975 6.24937239801884 6.25565677604079 6.26006631341577 6.22761607053876 6.2534899981916 6.26741963517666 6.2248750243336 6.2474231646657 6.27692153385282 6.23319783473015 6.24218620705605 6.27654855915904 6.20413108769059 6.27654855915904 6.26016555184126 6.24463004356623 6.25262083137035 6.26942188236117 6.25548184484243 6.26233139075339
12760 6.264 6.26563753262162 6.25011170262098 6.25612913361192 6.26074054245651 6.22815140911937 6.25405003803968 6.26814666137099 6.22551198479533 6.24817301425338 6.2776162750572 6.23391142690182 6.24286570858955 6.27723217757046 6.20460344526172 6.27723217757046 6.26065307685733 6.24533106842637 6.2531292296797 6.27014067479968 6.25606904163957 6.26304129940271
12770 6.2735 6.26618681080639 6.25015662714839 6.25787555655837 6.26074567049742 6.22828907173872 6.25425010386109 6.2680430893898 6.22547608850896 6.24810584414005 6.27760840243101 6.23393952278793 6.24294956289232 6.27742090392113 6.20509039247036 6.27742090392113 6.26069251221418 6.24514421994984 6.25343481758237 6.27007278242707 6.25637773525715 6.26299103015661
12780 6.2434 6.26581325830519 6.24928312677145 6.25723108460009 6.26014280067384 6.22792620867491 6.25391829794645 6.26727735009789 6.22487307423353 6.24736812850833 6.27691568355262 6.23327771660686 6.24233253678679 6.27686743663251 6.20501621644199 6.27686743663251 6.2603105815053 6.24435117925703 6.25319827766717 6.26935832354426 6.25597818142176 6.26231022855639
12790 6.267 6.26493925234675 6.2485711235702 6.25616567993164 6.25945831555128 6.22737440258265 6.25334395736456 6.26650381040573 6.22422853004932 6.246601811409 6.27609758046269 6.23246257477999 6.24149240478873 6.27597515751421 6.20437116667628 6.27597515751421 6.25984949117899 6.24364993771911 6.25265651097894 6.26862797495723 6.25523945462704 6.26159995877743
12800 6.2753 6.26442355921865 6.24874475470185 6.25465702474117 6.2595040345639 6.22725479644537 6.25317307081819 6.26663822285831 6.22431180654466 6.24672560665011 6.27605453380942 6.23239150446653 6.24131696800888 6.27564840741456 6.2037172331214 6.27564840741456 6.25986668094993 6.24392771863937 6.25240964275599 6.26877343797684 6.25494405058026 6.26172620970011
12810 6.2639 6.26494170802832 6.2498160096705 6.25526401144266 6.26025280076265 6.22770953088999 6.25361596021056 6.26754429712892 6.2250487999171 6.2476262639761 6.27681514506042 6.23312156414986 6.24196548461914 6.27620100799203 6.20371636641026 6.27620100799203 6.26036503985524 6.24493758156896 6.25278810662031 6.26966651158035 6.25545035433769 6.2625865649581
12820 6.2609 6.26527611407638 6.24862067055702 6.2590993526876 6.25886577403545 6.22686333191395 6.25284978756309 6.26583947631717 6.22365317830443 6.24594152197242 6.27537069872022 6.23169134631753 6.24073006011546 6.27517121070623 6.20368422587216 6.27517121070623 6.25938478955626 6.24316710738838 6.2524472002387 6.26803167769313 6.2549798746407 6.26101716776192
12830 6.2519 6.26402501654625 6.24821880549192 6.25169099476933 6.25940826298296 6.22704808583856 6.25294960379601 6.26659806524217 6.22423813609779 6.2466707149446 6.27588653630018 6.23217034867406 6.24105457121134 6.27528554435074 6.20311053532362 6.27528554435074 6.25971681214869 6.24408314883709 6.25220560450852 6.26875928169489 6.25466944760084 6.26170121952891
12840 6.2585 6.2643997246623 6.24836932432652 6.25906887334585 6.25829237239063 6.22630228090286 6.2522374561429 6.26527755859494 6.2231353906244 6.2453502805233 6.27472629898787 6.23100534445047 6.24001654016972 6.2743579467535 6.20284041035175 6.2743579467535 6.25888946413994 6.24274017992616 6.25184021353722 6.26748362734914 6.2542447591424 6.26046384492517
12850 6.2653 6.26333670344949 6.2472134205699 6.25141639178991 6.25829360023141 6.22613081654906 6.25199304360151 6.26540142606199 6.22318688771129 6.24544027402997 6.27469979207218 6.23094026888907 6.23986428791285 6.27405698131025 6.20217073154449 6.27405698131025 6.2588105212003 6.2429804033637 6.25142260321975 6.2675881382674 6.25375788415968 6.2605389598906
12860 6.2611 6.26331409673393 6.24749864076078 6.25675605466962 6.25758434161544 6.22558262175322 6.25143278707564 6.26462420284748 6.22250803621113 6.24464174416661 6.2739739214927 6.23018919146061 6.23916644099355 6.27337372402847 6.20173311464488 6.27337372402847 6.25822382998467 6.24222636467218 6.25103590559959 6.26681842654943 6.25334207949042 6.25977878199518
12870 6.2531 6.26330174610019 6.24839778134227 6.25006490021944 6.2592080527097 6.22655348268151 6.25232383835316 6.2666440731585 6.22413326404989 6.24662030124664 6.27571225513518 6.231875233531 6.24066541790962 6.2746572510004 6.20177363339067 6.2746572510004 6.25925564959645 6.24440845441818 6.25153368669748 6.26872649112344 6.25400547464192 6.26162155432999
12880 6.2643 6.26453088694811 6.24811740028858 6.26090413418412 6.25774851115048 6.22577474272251 6.2516608043313 6.26480447876453 6.22263825955987 6.24479970227182 6.27429576022923 6.23048864015937 6.23957105064392 6.27389468964934 6.20226910325885 6.27389468964934 6.25816966053844 6.2423708165288 6.2514385651499 6.2669323990643 6.25389980810881 6.25990264946222
12890 6.2581 6.26311540320516 6.24699623720348 6.24892344164848 6.25847568179667 6.22612547183037 6.25191836199164 6.26577548414469 6.22340320436656 6.24573466691375 6.27506352184713 6.23123328948021 6.24016835907102 6.27430471624434 6.20196091522276 6.27430471624434 6.25858893205225 6.24342076484859 6.25125727806985 6.26783450090885 6.25366579610109 6.26075520431995
12900 6.2575 6.26370144438744 6.2478643206358 6.25884071163833 6.25769672515988 6.22565802562237 6.25148110622168 6.26483438029885 6.22262547557056 6.24479298526049 6.27430146607757 6.23048199537396 6.23953688777983 6.27379884584248 6.20201479576528 6.27379884584248 6.25796843910217 6.24238208377361 6.25109224182367 6.26690589214861 6.25351116038859 6.25985339137912
12910 6.2566 6.26295072808862 6.24676345303655 6.25052519606054 6.25790423025191 6.22570237234235 6.2514663721323 6.26515968587995 6.22286447116733 6.2450925784111 6.27452587203681 6.23069015049934 6.23967187803984 6.27383185309172 6.20171643045545 6.27383185309172 6.25802448642254 6.24274350231886 6.25088943141699 6.26718952336907 6.25328364871442 6.26011066013575
12920 6.2387 6.2637278790772 6.24899537867308 6.25447718217969 6.2592741394341 6.22663394236565 6.25237230195105 6.26678852501512 6.22420599555969 6.24670704458654 6.27601755413413 6.23216471505165 6.2410427261591 6.27511444112659 6.20218647679687 6.27511444112659 6.25890354819596 6.24440419308841 6.25158410039544 6.26873400261998 6.25419571773708 6.26161050376296
12930 6.2734 6.2652144331336 6.24953302848339 6.25627358546853 6.2598201674521 6.22723052853346 6.25305418694019 6.26729352870584 6.22467452515662 6.24723768848181 6.27669431108236 6.23287440702319 6.24185281217098 6.27609909720719 6.20330872327089 6.27609909720719 6.25924900481105 6.24473130431771 6.25237909118831 6.26922831687331 6.25520175269246 6.26210395130515
12940 6.2552 6.26508615988493 6.24803816844523 6.25763359969854 6.25879925395548 6.22671396869421 6.25261129754782 6.26597511661053 6.22363252168894 6.24595163360238 6.27565794123709 6.23189632350206 6.24104496516287 6.27551717290282 6.20370221012831 6.27551717290282 6.25853432925046 6.24324258348346 6.2521489071548 6.26794847342372 6.25479779307544 6.26088781112432
12950 6.251 6.26371560066938 6.24721616515517 6.25340852734447 6.25841147294641 6.22635385021567 6.25219274829328 6.26557787400484 6.22329508215189 6.24554890182614 6.27518522253633 6.23143544985354 6.24051692140102 6.27489834114909 6.20313790895045 6.27489834114909 6.25824318653345 6.2428798648715 6.25156936630607 6.26755014742911 6.25401695856452 6.26049504652619
12960 6.2468 6.26365225853026 6.24831154358387 6.25398431244493 6.2589766408354 6.22663365346193 6.25241650421917 6.26630663362145 6.2238811955601 6.2462665386498 6.27572879487276 6.23196277135611 6.24091517516971 6.27514557050169 6.20284849965572 6.27514557050169 6.25860157158971 6.2437022292912 6.25164260339737 6.26824813880026 6.25414595407248 6.26116198074818
12970 6.2558 6.26445396633446 6.24885634376109 6.25546219938993 6.25932346974313 6.2269180791676 6.25272534228861 6.26667830824852 6.22420173422992 6.24664789155126 6.27610046949983 6.23233444598317 6.24128908880055 6.27553949071467 6.20313494768739 6.27553949071467 6.25881752711534 6.24405375288427 6.25201817822456 6.26861959674954 6.25465023550391 6.26152311038971
12980 6.2572 6.26451947525144 6.24806395310164 6.25638893027604 6.25872464457154 6.22658497318625 6.25243607744575 6.26591921374202 6.22359243629873 6.24590555346012 6.27547376511991 6.23172587031126 6.24077231228352 6.2751333643198 6.20323115262389 6.2751333643198 6.25838633832335 6.24322979949415 6.25189488856494 6.2678940872997 6.25445963127911 6.26082793582976
12990 6.2473 6.26365023620427 6.24723696622253 6.25431055696309 6.25817955549061 6.22614569509029 6.25197123137116 6.26531836624444 6.22308223234117 6.24530022795498 6.27485673901439 6.23110689410567 6.24014539122581 6.27447423049808 6.20275597824156 6.27447423049808 6.25797970634699 6.24266282595694 6.2514117693305 6.2673079738915 6.25382599321008 6.26025475086272
13000 6.263 6.26346078759432 6.24814809630811 6.25303381922841 6.25889979244769 6.22651953649521 6.25228786984086 6.26624119693041 6.22381951461732 6.24620456880331 6.27557827603817 6.23179939630628 6.24070709227025 6.27487652891874 6.202499648422 6.27487652891874 6.25843964105844 6.24370150703192 6.25152083048224 6.26819151367247 6.25399666307867 6.26110073316097
13010 6.2444 6.2645329092741 6.24923661327362 6.2556886999011 6.25956658221781 6.22704418563843 6.25284437061846 6.26697963482142 6.22444412444532 6.24695008483529 6.27631512495875 6.23253162276745 6.2414425688982 6.27563988475502 6.20301129689813 6.27563988475502 6.25887675237656 6.24441553255916 6.25210643830895 6.2689157230556 6.25476998609304 6.26180638048053
13020 6.2454 6.26528362557292 6.24951627206802 6.25570690083504 6.26014828984439 6.22757779079676 6.25343178409338 6.26757188743353 6.22497050701082 6.24756241625547 6.27697368097305 6.23320910197496 6.24215803894401 6.27644260372221 6.20376345771551 6.27644260372221 6.25928121757507 6.24492674767971 6.2526824400872 6.26950414769351 6.25545894922316 6.26238946039975
13030 6.2555 6.26606684353948 6.25066451987624 6.25597529238462 6.26134803473949 6.2285441737175 6.25444049140811 6.26887787666917 6.22610243175924 6.2488944068253 6.27827360323071 6.23453704789281 6.24345875568688 6.2777829002738 6.20474038562179 6.2777829002738 6.26014821761847 6.24617481172085 6.25352466663718 6.27078088542819 6.25643053241074 6.26365233075619
13040 6.2722 6.26704709383845 6.25094403421879 6.25918754054606 6.26146157389879 6.22887034600973 6.25486922451854 6.26882897971571 6.22614258937538 6.24889758476615 6.27842253309488 6.23474910321832 6.24378254452348 6.27830581599474 6.20574374821782 6.27830581599474 6.26029628077149 6.24595784503222 6.25408853445947 6.27077857419848 6.25704466947913 6.26367630976439
13050 6.2667 6.26671557682753 6.25004381024837 6.25751811043918 6.26110701681674 6.22873875036836 6.254782120049 6.26831090313196 6.22576990358531 6.24842067696154 6.27799806131422 6.23437988427281 6.24345543329418 6.27806833714247 6.20598700514436 6.27806833714247 6.26013268904388 6.24537368172407 6.25403053703904 6.27031791722774 6.25683275860548 6.26324902117252
13060 6.268 6.26638940453529 6.25059388291836 6.25641919294 6.26155763438344 6.22902274271846 6.25504921153188 6.26882298496366 6.22622044892609 6.24895478770137 6.27837666963041 6.2347781380415 6.2437481649816 6.27826811406016 6.2059274187535 6.27826811406016 6.26052278128266 6.24595849506557 6.254140392676 6.270851594612 6.25688245004415 6.26377504260838
13070 6.2624 6.26655032390356 6.25011943079531 6.25947492751479 6.26065430469811 6.22846039164066 6.25453770750761 6.26768947124481 6.22531567472219 6.24785695359111 6.27734651121497 6.23377694222331 6.24282114519179 6.27743116000295 6.20575255978107 6.27743116000295 6.26002716696262 6.24482216453552 6.25390789741278 6.26980662988126 6.25652832631767 6.2627756524384
13080 6.2632 6.26513368454576 6.24808980998397 6.25635173392296 6.25917677888274 6.22732109984755 6.25337429225445 6.26600754605234 6.22390618573129 6.24618044534326 6.27566148030758 6.23208887782693 6.2411460814625 6.27571796098352 6.2046495976299 6.27571796098352 6.25933661486208 6.24325991770625 6.25289789003134 6.26820343095064 6.25518456292152 6.26122279497981
13090 6.2565 6.26359339439869 6.24745053829253 6.25451416185498 6.25828175517917 6.2264133643806 6.25237006294727 6.26513209557533 6.22311112271249 6.24527299878001 6.27457895809412 6.23095204171538 6.23990242320299 6.27425704713166 6.20309753465652 6.27425704713166 6.25833801917732 6.24261732362211 6.25187928776443 6.26736994373798 6.25396098347008 6.26038352969289
13100 6.2662 6.26336573827267 6.24839937031269 6.25277438369393 6.25888686400652 6.22655969411135 6.25242611026764 6.26601635761559 6.22376447845995 6.24611168625951 6.27514853176475 6.23143898892403 6.24021862831712 6.27431071099639 6.20222273421288 6.27431071099639 6.25869394855201 6.24375870996714 6.25178416621685 6.26823080457747 6.25397766765952 6.26118263736367
13110 6.2666 6.26425281712413 6.24873680984974 6.2567108412385 6.25869792097807 6.22642708730698 6.25232687184215 6.26580683019757 6.22356202918291 6.24588720807433 6.27499938522279 6.23124932363629 6.24010913380981 6.27425697490573 6.20222114524245 6.27425697490573 6.25849294379354 6.24356687790155 6.25191272836924 6.26804330606759 6.25425617083907 6.26098387160897
13120 6.2637 6.26442637602985 6.24905070373416 6.25310785080493 6.25964812529087 6.22704953035712 6.25293645867705 6.26695926710963 6.22449063794315 6.24701602710783 6.27606139527261 6.23227587075531 6.241089167431 6.27518291130662 6.2025149603188 6.27518291130662 6.25908952996135 6.24477449542284 6.25232571622729 6.2691471349299 6.25480407673121 6.26204588165879
13130 6.2496 6.26524765706062 6.24934639668465 6.2585466798842 6.25933177572489 6.22698380476236 6.2529419478476 6.26650568827987 6.22413340850174 6.24657024867833 6.27582955004275 6.23205883184075 6.24102698090673 6.27530988448858 6.20310872967541 6.27530988448858 6.25882771097124 6.24419127105176 6.25253704929352 6.26871219038963 6.25508720237017 6.26162899360061
13140 6.2673 6.26455053240061 6.24790606722236 6.25480017653108 6.25873793414235 6.2265924846828 6.25254903879762 6.26581282494962 6.22355596220493 6.24587102946639 6.27523903085291 6.2314810244143 6.24051172113419 6.27485580007732 6.20302213078737 6.27485580007732 6.25837564888597 6.24345254425705 6.25215186841786 6.26802503290772 6.2545632032603 6.26096270941198
13150 6.2732 6.26420717033744 6.2488479655534 6.25401291391253 6.25946705488861 6.22700056117773 6.25289471209049 6.26674172261357 6.22430183936656 6.24677688705921 6.27601257054508 6.23223896330595 6.2411537374109 6.27536455951631 6.20292440910637 6.27536455951631 6.25883587250113 6.24445554572344 6.25224352312088 6.26889867773652 6.25469400441647 6.26180190247297
13160 6.2466 6.26547155743837 6.2505577699542 6.25563193032145 6.26078279462457 6.22798240044713 6.25389128544927 6.26824344411492 6.22556391523778 6.2482809920162 6.27746517841518 6.23369265456498 6.24255730387569 6.27675888106227 6.20372777810693 6.27675888106227 6.25972750158608 6.24593884961307 6.25313312987983 6.27034030726552 6.25582925155759 6.26321377491951
13170 6.2538 6.26658412563801 6.25040190640092 6.25898884701729 6.2606831228435 6.22816253191233 6.25417498889566 6.26796436312795 6.22539533992112 6.24803896293044 6.27744271615148 6.23372147271037 6.24274191334844 6.27717627470195 6.20471900674701 6.27717627470195 6.25967253765464 6.24546273629367 6.25363018871844 6.27009264455736 6.25641493161023 6.26299290803075
13180 6.2438 6.26625463095307 6.25000336372852 6.25592148406804 6.26094718083739 6.2284239897728 6.25445089194179 6.26821484264731 6.22563982468844 6.24830952125788 6.27771991926432 6.23403652220964 6.24304815128446 6.27751400314271 6.20510252642632 6.27751400314271 6.25988719311357 6.24565240158141 6.25377023479342 6.2703453630805 6.2564914188683 6.26324996010959
13190 6.2618 6.26641381689906 6.25050937858224 6.25801964728534 6.26103934112191 6.22855702993274 6.25460415536165 6.26826222285628 6.22571530078351 6.24838109715283 6.27779286745191 6.23414312767982 6.24315201216936 6.27764957121015 6.20535835066438 6.27764957121015 6.25999228183925 6.24565976862609 6.25392075362802 6.27041267764568 6.25662185889482 6.26332673627138
13200 6.2644 6.26648647618294 6.25050208376348 6.25676125493646 6.26124294601381 6.22873268339038 6.25479150941968 6.26845766621828 6.22590619391203 6.24859813606739 6.27796360954642 6.2343369820714 6.24331524276733 6.27780659037828 6.20550287474692 6.27780659037828 6.26017956367135 6.2458560064733 6.25407849505544 6.27062819981575 6.25676450510323 6.26354514747858
13210 6.2723 6.26661597727239 6.25061793415248 6.25806449958682 6.26118437078595 6.22873412790894 6.2548170773983 6.268339071244 6.225835701406 6.2485032311976 6.27785397058725 6.23424799972773 6.24322669377923 6.27773898690939 6.20557907310128 6.27773898690939 6.26018729184568 6.24573668923974 6.25415563234687 6.27054759567976 6.25681340205669 6.26347544945776
13220 6.2625 6.2665741584599 6.25066358093917 6.25689472845197 6.26135381281376 6.22885055610538 6.25494000592828 6.2685148691535 6.22599857087433 6.2486956410706 6.27797458788753 6.23437735636532 6.24331712064147 6.27779958446324 6.20556802253425 6.27779958446324 6.26035088357329 6.24595380038023 6.25424735927582 6.27075083944202 6.25688317230344 6.26367753760517
13230 6.2559 6.26691362032294 6.25133708772063 6.25756238493323 6.26184798261523 6.22920995232463 6.25531471404433 6.26905930820107 6.22647006173432 6.24925770324469 6.27845301243663 6.23486018669605 6.24375524312258 6.27820961105824 6.20575934901834 6.27820961105824 6.26074234810472 6.24654114162922 6.25457844293117 6.27131347942352 6.25726271955669 6.26423086044192
13240 6.2685 6.26719833493233 6.2509453342855 6.25930606329441 6.26135489620268 6.2289570171237 6.25511955958605 6.2684013299942 6.22595682428777 6.24862861540914 6.27790301199257 6.2343326485157 6.24330686455965 6.27786408221722 6.20588762226701 6.27786408221722 6.26055571630597 6.24585253962874 6.25457439827919 6.27072194907069 6.2572084056586 6.2636679315567
13250 6.2693 6.26685988423228 6.25116468442976 6.25589772173762 6.26199098995328 6.22933952564001 6.25547938916087 6.2691624468267 6.22659125684202 6.24939507696033 6.27851122653484 6.23493486830592 6.24380522346497 6.27825482448936 6.20583164717257 6.27825482448936 6.26094075272977 6.24671578392386 6.25473582322896 6.27148624384403 6.25735372422636 6.26441164194047
13260 6.2733 6.26739450055361 6.25144549883902 6.26035117247701 6.26157749651372 6.22913454845548 6.2553304592967 6.26860428485274 6.2261561678499 6.24886233851314 6.27805230298638 6.23449255672097 6.24343903800845 6.27798441061377 6.2059705376327 6.27798441061377 6.26077614983916 6.24613400407135 6.25480046543479 6.27099322965741 6.2574148273617 6.2639409455657
13270 6.2686 6.26698707409203 6.25094562318921 6.25626592952013 6.2617473718971 6.22921009677649 6.25539618489146 6.26881200662255 6.22633052124083 6.24907591058314 6.27817703716457 6.23461425741017 6.24350931383669 6.27799531672895 6.20581929653883 6.27799531672895 6.26085906520486 6.24641604632139 6.25477323625982 6.27122651940584 6.25733480103314 6.26416564042866
13280 6.272 6.26726449388266 6.25167409390211 6.25893864999712 6.26191190256178 6.22932926955819 6.25553081402183 6.26898390433192 6.22648262904584 6.24925856995583 6.27831997227669 6.23475618135929 6.24363874270022 6.27811636738479 6.20587036027014 6.27811636738479 6.26100900623202 6.24663041287661 6.25493321669102 6.27142932981253 6.25752323848009 6.26436375615001
13290 6.2439 6.26759182178974 6.25192414006591 6.25757567450404 6.26236894823611 6.22966728690267 6.25588703230023 6.26948890802264 6.22691569571197 6.24977527424693 6.27878452944756 6.23522117188573 6.2440791041851 6.27854589498043 6.20610213327408 6.27854589498043 6.26136450225115 6.24717333517969 6.25525361090899 6.27195210108161 6.2578962853998 6.26487598243356
13300 6.2484 6.26778957638145 6.25152018044889 6.26042874312401 6.26174000485241 6.22931930238008 6.25559495064616 6.26867983317375 6.22627100707591 6.24898923946917 6.27811080598831 6.23456861062348 6.24352455350757 6.27810914479196 6.2062052718997 6.27810914479196 6.2611505690515 6.24632894185185 6.25516823986173 6.27120896850526 6.25774432204664 6.26416412368417
13310 6.2788 6.26656448018551 6.24952934496105 6.25830024501681 6.26018021370471 6.22818333297968 6.25445320317149 6.26687837406993 6.22476632431149 6.24719001936913 6.27640136271715 6.23286530655623 6.24189325869083 6.27651533523202 6.20537893505394 6.27651533523202 6.2605672724545 6.24458613020182 6.25421478538215 6.26947475174069 6.25647061780095 6.26248862659931
13320 6.2386 6.2651695086062 6.24946585837007 6.25455244159699 6.26014850652218 6.22787709504366 6.25403212600946 6.26702268147469 6.22481702691317 6.24729409693182 6.2762680336535 6.23267910811305 6.24153841270506 6.27589693683386 6.2041946465075 6.27589693683386 6.25985425809026 6.24495751592517 6.25357450252771 6.26961487004161 6.25572647406161 6.26259190967679
13330 6.2573 6.26553699412942 6.25028208358586 6.25719735509157 6.2601735689193 6.22777554538846 6.25390168598294 6.2671344872117 6.22486426267028 6.24738011801243 6.27628536787629 6.23264906212687 6.24147297601402 6.27574555128813 6.20375284050405 6.27574555128813 6.25981713396311 6.2451798273325 6.25352502776682 6.26973064820468 6.25578483261168 6.26268183095753
13340 6.2584 6.27906361043453 6.23847625002265 6.23847625002265 6.28797498992085 6.24305407381058 6.2685584936142 6.2930746460408 6.24650380082428 6.27321865496039 6.30871683201194 6.25074411284924 6.2631688503921 6.29611947450042 6.21264305779338 6.29611947450042 6.27829382649064 6.25543388682604 6.26505076918006 6.29163005524874 6.26344439230859 6.28650786463916
13350 6.2751 6.30160423927009 6.26863108067214 6.29378527694941 6.31150735297799 6.26146691861749 6.28776322349906 6.31538631868362 6.26619771692157 6.29588257345557 6.33828468254209 6.26859973461926 6.28885369056463 6.32282761162519 6.23743417432904 6.32282761162519 6.29716053903103 6.27605857846141 6.2838880135417 6.31226471406221 6.28451869034767 6.30747945740819
13360 6.2947 6.3214232506752 6.29191953676939 6.30782874199748 6.32958831964433 6.27938169342279 6.3068658259213 6.33376066707075 6.28332645694911 6.31488030382991 6.36020322945714 6.29733099222183 6.31304988212884 6.34875635875762 6.26577432852983 6.34875635875762 6.31063861951232 6.29434127214551 6.30182561174035 6.3301812222898 6.30478947493434 6.32508402185142
13370 6.3078 6.33821397335827 6.30993210548163 6.32810393236578 6.34619291611016 6.29673353934288 6.32526270879805 6.3509136750102 6.29968172951043 6.33282584688067 6.37953262129426 6.32639210563898 6.33543045830727 6.37262211669981 6.29267480330169 6.37262211669981 6.32405003546178 6.31149030765891 6.31842580242455 6.3470457598716 6.32243658044934 6.34171671420336
13380 6.3292 6.35410606104135 6.3284742347002 6.34321829125285 6.36252847099304 6.31376188533008 6.343178855896 6.36767803522944 6.3159144346714 6.35050935426354 6.39789129665494 6.34775147941709 6.35635597093403 6.39459959997237 6.3176242390722 6.39459959997237 6.34074700888991 6.3282458563149 6.33463308405876 6.36359799253941 6.33896086168289 6.35814594611526
13390 6.3603 6.36806884972751 6.34427278980613 6.36367267414928 6.3733987621069 6.32693163332343 6.35755499356985 6.37841066372395 6.32713191582263 6.36229893699288 6.4069663400948 6.36207518106699 6.37086984345317 6.41028049904108 6.33789755156636 6.41028049904108 6.35798423226178 6.34358772687614 6.34846232700348 6.37509751594067 6.35428055888414 6.36938661178946
13400 6.3701 6.37832312589884 6.35954597350955 6.36981794503331 6.38468045210838 6.33814153075218 6.36971682873368 6.38790895110369 6.33715557460487 6.37288278007507 6.41677938807011 6.37362136241794 6.3819263330102 6.42192548546195 6.3525966835916 6.42192548546195 6.37218016624451 6.35247534403205 6.35986578992009 6.38557287567854 6.36573602446914 6.37968126225472
13410 6.3764 6.38794549742341 6.37098367151618 6.38041204419732 6.39540195780993 6.34819046860933 6.38059405353665 6.39676067197323 6.34649951517582 6.38281442302465 6.43164377301931 6.38346662315726 6.39096179664135 6.43117213770747 6.36393131519854 6.43117213770747 6.38429324890673 6.36106423474848 6.37039510242641 6.39553745365143 6.37592248049378 6.38954457947612
13420 6.3703 6.39690367931128 6.38167253109813 6.39064096906781 6.40410099306703 6.35649861714244 6.38980423168838 6.40356276544929 6.35397822114825 6.39067708203197 6.44374291607738 6.39062479045987 6.39739842692018 6.43798347610235 6.37257784220576 6.43777214303613 6.39465470835566 6.36804826533794 6.37987439438701 6.40374997505546 6.38528541648388 6.39768263594806
13430 6.3986 6.40464745444059 6.38999786940217 6.3976883417964 6.41195021805167 6.36370185342431 6.39784102740884 6.40954206115007 6.36059866641462 6.39765851248801 6.4530714725256 6.39614472925663 6.40235709802806 6.44438081547618 6.37901136676967 6.44273514769971 6.40331459715962 6.37494995836914 6.38828337031603 6.41122976441681 6.39324269145727 6.40514104643464
13440 6.4049 6.41166521453857 6.39767042976618 6.40536003544927 6.41867936334014 6.36981751167774 6.40477659440041 6.41446526932716 6.36617609705031 6.40351654085517 6.46036831361055 6.40018107526004 6.40600154614449 6.44921843592823 6.38386191566288 6.44634897202253 6.4106326726675 6.38118190036714 6.39584737510979 6.41774620434642 6.3998704315424 6.41167222045362
13450 6.4108 6.41780896867812 6.40418939760327 6.41154430833459 6.42434519851208 6.37492005683482 6.41067311918736 6.41841458308697 6.370779344365 6.40832498203218 6.46596307846904 6.40306418986619 6.40853212599456 6.45277195160091 6.38737809053063 6.44883758860827 6.41674558633566 6.38673773545027 6.40252386769652 6.42334226927161 6.40560849264264 6.41731335435808
13460 6.3868 6.42320590671897 6.41013785283268 6.41674428626895 6.42936475607753 6.37930734862387 6.41579061511159 6.42182538032532 6.37478484989703 6.41251242467761 6.47014279294014 6.40529763224721 6.41043065674603 6.45527421888709 6.38993792188168 6.45065992100537 6.42185658192635 6.39204092423618 6.4084674115628 6.428378005445 6.41078925848007 6.42242586669326
13470 6.4239 6.42846395429969 6.41632631482184 6.42106383013725 6.43479795153439 6.38376101604104 6.42084151872993 6.42635351267457 6.37914101231098 6.41714694581926 6.4734107272923 6.40808858656883 6.4128382358402 6.4572534982264 6.39246915176511 6.45289242444932 6.42645527900755 6.39819955691695 6.41424028556049 6.43377819365263 6.41617716827989 6.42794826117158
13480 6.4014 6.43349961824715 6.42172216947377 6.42783457756043 6.43888803362846 6.38740669199824 6.42515441781282 6.43033893939853 6.3823861232698 6.42050176796317 6.47652828726172 6.40978098452091 6.41448477032781 6.45953208181262 6.3948127386868 6.45452725833654 6.43070844724774 6.40281537154317 6.41958363196254 6.43800601059198 6.42067785477638 6.43229286743701
13490 6.4274 6.43801930016279 6.42669073553383 6.43055857844651 6.44352811616659 6.39122267669439 6.42947851191461 6.43439153623581 6.38611724250019 6.42444775933027 6.47903459919989 6.4123799623251 6.41674623636901 6.46133989679813 6.39718954953551 6.45666240122914 6.43458755740523 6.40838283500075 6.42461106215417 6.44269592902064 6.425418186903 6.43713612151146
13500 6.4379 6.44237466809154 6.43153066721559 6.43674480143189 6.44705772505701 6.39440206205845 6.43321873161197 6.43780970051885 6.38895030453801 6.42735283061862 6.48161497882754 6.41390219599009 6.41842238348722 6.46350616906583 6.39948698408902 6.45834959891438 6.43827685782313 6.41261787453294 6.42930567526817 6.44640776392817 6.4294202978164 6.44098894143105
13510 6.4355 6.44571063926816 6.43468217337132 6.44005491572618 6.44950510063767 6.39673799303174 6.4361092132628 6.44036476495862 6.39085721349716 6.42922832129896 6.48368212100864 6.41434356863797 6.41918335586786 6.465154148072 6.40095418159664 6.45917499682307 6.44134898768365 6.41579263743758 6.43312563239038 6.44914397099614 6.43254334695637 6.44385934427381
13520 6.4479 6.44857208609581 6.43820766538382 6.44171011732519 6.45243501764536 6.3991376272738 6.43890594565868 6.44289346693456 6.39316461522877 6.43161690497398 6.48502097304165 6.41566768658161 6.42030502453446 6.46602952632308 6.40212113592029 6.46022126162052 6.44396356628835 6.41982074968517 6.43657340930402 6.45227287043631 6.43583879938722 6.44714706853032
13530 6.4487 6.45140009231865 6.44158848886192 6.44571880079806 6.45468138846755 6.40111517319083 6.44130124634504 6.44499654151499 6.39491320495307 6.43337372845411 6.48632638446987 6.41637412838638 6.42107004156709 6.46705282327533 6.40319701334834 6.46098425632715 6.44640848618746 6.42302953100204 6.4398105031848 6.4547840937376 6.43865532168746 6.4498088106662
13540 6.4449 6.45371507777274 6.44405601547658 6.44779291278124 6.4565413505733 6.40274719026685 6.44331577193737 6.44673003602028 6.39633583906293 6.43478516754508 6.48733249165118 6.41681853452325 6.42157027834654 6.4678031784445 6.40395430220664 6.46148535981774 6.44852470588684 6.42588108287752 6.44258946800232 6.45692819264531 6.44110298617184 6.45210205611587
13550 6.4481 6.45523131668568 6.44561891233921 6.45057881128788 6.45700518548489 6.40337779484689 6.4443862324208 6.44748219683766 6.39654659432173 6.43484294828773 6.48796963267773 6.41569181004167 6.42085170258582 6.46817564755678 6.40381635068357 6.46087216168642 6.4500866638124 6.4271917667985 6.4445788589716 6.45781007122994 6.4424804790765 6.4531140858233
13560 6.4525 6.45618729907274 6.44702016757429 6.44971043895185 6.45808207407594 6.40410258203745 6.44538576704264 6.44824223028123 6.39724458569288 6.43552952796221 6.48776310263574 6.41553717432916 6.4204811835736 6.4675786280334 6.40324518804252 6.46043512259424 6.45113336196542 6.42948551782966 6.4461335220784 6.45920099815726 6.44409321182966 6.45465379816294
13570 6.4258 6.45667872428894 6.44770494160056 6.45295417761803 6.45721081270278 6.40356709900498 6.44526984442771 6.44780100208521 6.3962538626343 6.43430558738112 6.48741425140202 6.41309001542628 6.41851721613109 6.46696066299081 6.401830282107 6.45860838441551 6.45170958042145 6.4294815454036 6.44703338491917 6.45883170698583 6.44431234529614 6.4544072188437
13580 6.4458 6.45844623720646 6.44874297264218 6.44874297264218 6.45919081430137 6.40451831448078 6.44627125692368 6.44866727986932 6.39768906405568 6.43593760445714 6.48620656165481 6.41446194693446 6.41889401879907 6.46538079303503 6.40104092493653 6.45870588941872 6.45321823561192 6.43310894820094 6.44817701026797 6.46096251632273 6.44630859772861 6.45671440389752
13590 6.4591 6.4593738348037 6.45093307946622 6.4542357544899 6.46032483360171 6.4053619133234 6.44732705554366 6.44950510063767 6.39850110016763 6.43678568130732 6.48622349863499 6.41494528284669 6.41929306705296 6.46554951280355 6.4013977932483 6.45907648065686 6.45457196618617 6.43524539116025 6.44997948053479 6.4623461484313 6.44793476450443 6.45824241563678
13600 6.4741 6.46014773562551 6.45206507644057 6.45523016107082 6.46033212842047 6.40553063309193 6.44777940653265 6.44972762872279 6.39837477701902 6.43655152484775 6.48645422436297 6.41415065318346 6.41887018424273 6.46591259254515 6.40142350567877 6.45875810876489 6.45498538739979 6.43597971217334 6.45114838495851 6.46270345009863 6.4486929922998 6.45871730111539
13610 6.4525 6.46088017876446 6.45331386274099 6.45411961519718 6.46155635790527 6.40630085039139 6.44864279527962 6.45044851571321 6.39929291301966 6.43754752039909 6.48630009423196 6.41502769263089 6.4194146232903 6.46572343283892 6.40160017029941 6.45921277098358 6.45621972851455 6.43826739622653 6.45223025713861 6.46412348407507 6.45014054435492 6.4602531132549
13620 6.4552 6.46153021211922 6.453897159338 6.45720438459516 6.46176039615273 6.40658238705993 6.4491267812252 6.45122559447586 6.39937886187434 6.43756586578488 6.48660485153645 6.41470960964262 6.419340375036 6.46613555398583 6.40183093214035 6.45920778739452 6.45660707616806 6.43914884145558 6.45329580625892 6.46479431849718 6.45093697966635 6.46084211570025
13630 6.4579 6.46206042265892 6.45382392224669 6.45733886927366 6.46075790026784 6.40596001623571 6.44875669556856 6.45150893679261 6.39840092280507 6.43639710581303 6.48653193946183 6.41293299625814 6.41804781982303 6.46599861362577 6.40105724799633 6.4580572283566 6.45620448884368 6.43870891332626 6.45351782876253 6.46442264387012 6.45075042009354 6.46030294914544
13640 6.4512 6.46267102065682 6.4543416377008 6.45465842062235 6.46137658756971 6.40609832888842 6.44891566483676 6.45144400568306 6.39878328686953 6.43684736225009 6.48571116401255 6.41328957566619 6.41791969102621 6.46493898703158 6.40030812066793 6.45779656498134 6.45664058899879 6.44036837625504 6.45373580661416 6.46531824538112 6.45153378251195 6.4612058454752
13650 6.4516 6.46198472988605 6.45461407390237 6.45707755586505 6.4616602910161 6.40622443535924 6.44913689285517 6.45166248911619 6.3989215272963 6.43699036958814 6.48543334697932 6.41329448702931 6.41784233705699 6.46469182990491 6.40011968322098 6.4576979765892 6.45694047105312 6.44138849526644 6.45436056089401 6.46592609879375 6.45218482702971 6.46178646971285
13660 6.4328 6.46313702234626 6.45515389049053 6.45722518566251 6.46166014656425 6.40620580106974 6.4492303532064 6.45187295547128 6.39883391724527 6.436870618999 6.48529514266551 6.4130058722198 6.41761966452002 6.46460855340958 6.3999556581378 6.45749653847516 6.45742207354307 6.44199569864571 6.45480836164951 6.46627191653848 6.4525963703692 6.46208375163376
13670 6.4516 6.46385429804027 6.45568583445251 6.45642636689544 6.46312618845701 6.40710949188471 6.45009208075702 6.45226716458797 6.40003055642545 6.43822261615098 6.48520738816261 6.41464178949595 6.418755056113 6.46457489612699 6.40054733294249 6.45849585641921 6.45823490414023 6.44429544442892 6.4556467602253 6.46777313245833 6.45397292433679 6.46367597222328
13680 6.4507 6.46454376675189 6.4563382512629 6.45924780055881 6.46456919027865 6.40829558607936 6.45129601475596 6.4532276249826 6.40128981548548 6.43958530274034 6.48600862649828 6.41629879674315 6.42030509676039 6.46566204079986 6.40208227837086 6.46001252868772 6.45970932424068 6.4462345661521 6.4570360981822 6.46925593076646 6.45545709493756 6.46522615732253
13690 6.4639 6.46542701762915 6.45724085868895 6.46185212308168 6.46408101522923 6.40836564522982 6.4515675842464 6.45410827572644 6.40092030763626 6.4390560311377 6.48715041008592 6.41551745665073 6.4202484716326 6.4670412671268 6.40292291595042 6.46015365815163 6.460538116768 6.44577766492963 6.45778681448102 6.46916037586331 6.45559605762362 6.46501164631546
13700 6.4398 6.46628997302055 6.45784343960881 6.45999288323522 6.46346045005322 6.40801289379597 6.45132736080885 6.45429050174356 6.40036886267364 6.4383831743896 6.48733787248284 6.41455439612269 6.41957417036593 6.46707268540561 6.40256005288661 6.4595606110543 6.46036802470684 6.44544845914841 6.4576765254885 6.46889819574356 6.45541802071035 6.46464704982936
13710 6.4471 6.46617715612054 6.45785680140555 6.45860701212287 6.46421795558929 6.40836867871881 6.45163027635217 6.45432054772973 6.40097108246386 6.43907192084193 6.48700808889419 6.41534158651531 6.41991363222897 6.46652008482814 6.40237493783236 6.45977432757616 6.4605146433413 6.44685173670948 6.45785326233506 6.4697224380374 6.45613103507459 6.46551209977269
13720 6.4546 6.46567099681497 6.4577033213079 6.46112134113908 6.46393439659476 6.40824676135182 6.45160246936977 6.45452133581042 6.40070478546619 6.43873968157172 6.48712838117778 6.41481700959802 6.41958601541817 6.46664691355824 6.40228133302927 6.4594988578856 6.46093499824405 6.44682667431235 6.45816405050456 6.46970055358112 6.45622370094061 6.46542925663292
13730 6.4495 6.46665861415863 6.45812295395136 6.45981665197015 6.46384924222529 6.40813798910379 6.4515354437083 6.4545164244473 6.40058821281791 6.43860295788944 6.48693849921226 6.41456017419696 6.41930339536071 6.46637129941583 6.40195219947398 6.45920829297602 6.46095406588912 6.44710842765868 6.45819301310182 6.46981127592921 6.45635486322641 6.46550913850963
13740 6.4479 6.46635569861531 6.45807514038682 6.45979462306201 6.46438248625398 6.40842082583904 6.45180051286519 6.45458590579033 6.40100849549472 6.4390843437016 6.48674840056896 6.41511147470772 6.41960371077061 6.46614075425267 6.40196794472635 6.45943811587989 6.46123278574646 6.44808759456873 6.45845663774014 6.47040815100074 6.45690681377053 6.46613555398583
13750 6.4703 6.46563488385081 6.45774802915752 6.46230902430415 6.46256860429049 6.4072993016243 6.4508942219168 6.45444918210804 6.39940666885674 6.43723810452223 6.48675490090251 6.41269602298737 6.41792416903377 6.46616502216458 6.40110072800517 6.45796940162778 6.46098721759021 6.44623543286324 6.45810576418042 6.46907312694192 6.45583960345387 6.46462285414338
13760 6.4424 6.46672246187925 6.4572828219533 6.4572828219533 6.46268488803506 6.40701473146677 6.45054327613115 6.45381446065009 6.3994029853344 6.43730050772429 6.48568086523563 6.412755826056 6.41748489093781 6.46480096328259 6.3999911210686 6.45739065526426 6.46034491240978 6.4469495306164 6.45750990027189 6.46927824857831 6.45590496791899 6.4648510158509
13770 6.44 6.46413662919402 6.45665330076218 6.46014080193639 6.46163797320426 6.40617315495014 6.44979479883611 6.45332462440431 6.39841652360558 6.43621336305141 6.48505159683526 6.41136619919538 6.41629186305404 6.46414067384601 6.39895150105655 6.45625605815649 6.46001021745801 6.44611409330368 6.45711251321435 6.46853208251297 6.4552788413465 6.46402027322352
13780 6.4497 6.4662926453799 6.45633189538121 6.45633189538121 6.46295689088106 6.40673478376865 6.45020330868661 6.45299122951925 6.39946842202544 6.43748049473762 6.48421608729661 6.41302790112793 6.41714788475633 6.46324947811663 6.39884785684943 6.45689236858487 6.46004705268145 6.44812370753288 6.45720308452845 6.46969268095493 6.4561180344075 6.46531918431818
13790 6.4677 6.4649803724885 6.4565643184185 6.46074995541573 6.46312575510144 6.40697905185819 6.45049842382967 6.45328923369944 6.39962016870081 6.43763592493534 6.48456613025814 6.41326617446542 6.41756917859614 6.46390673406422 6.39950966303051 6.45736335386336 6.46078014585376 6.44836291980743 6.45778406989574 6.46994828851521 6.45656850752234 6.46557638084888
13800 6.4669 6.46673416247964 6.45752434545755 6.45958105099201 6.46344600486755 6.40729020115733 6.45082105705142 6.45357532060146 6.39991326151788 6.43794866320491 6.48493014893681 6.41371209734678 6.41808111597598 6.46443730573356 6.40012127219141 6.45789551450312 6.46108674491942 6.44879194182158 6.45810013055801 6.47030876812339 6.45694242115319 6.46595094451308
13810 6.4575 6.46602172592282 6.45763737903535 6.46019208234549 6.46405811960995 6.40780517202616 6.45131558798254 6.45395270107687 6.4004728680104 6.43855745555461 6.48538553341478 6.41452695026994 6.41885682244599 6.46500854060054 6.40089372849464 6.45866154269874 6.46152349510789 6.44953081306815 6.45852351894975 6.47089625382423 6.45751163369417 6.46657526543737
13820 6.4664 6.46689789865911 6.45806315088272 6.46120613437891 6.46418993192911 6.40807255241275 6.45161583116651 6.45437630614638 6.40063450963795 6.43869620156288 6.48600346234441 6.41471632665396 6.419243664518 6.46573094433546 6.40155134557188 6.45910255421698 6.4619299826324 6.44964095760882 6.45888833211362 6.47109054157138 6.45776594118774 6.46675655251741
13830 6.4542 6.46725418916345 6.45850755701959 6.46075241109729 6.46463729932904 6.40847369521856 6.45200093981624 6.45472472402453 6.40105840361118 6.43914515793324 6.4864379735291 6.41528474470973 6.41978730908036 6.46616848900914 6.40210770189762 6.45963774834573 6.46221946415305 6.45016914582253 6.45918546958268 6.47152678617835 6.45818925735354 6.46721193699539
13840 6.4729 6.46713862767816 6.45858447763324 6.46197519606352 6.464337128371 6.4084166367352 6.45200267323852 6.45498964872956 6.40083580330014 6.43885192066431 6.48687782943249 6.41487840163708 6.4196478408128 6.46660567255318 6.40230032844841 6.45957057823241 6.46238038352132 6.44979963797331 6.45930485904217 6.47135134939849 6.45810359740257 6.4669871699065
13850 6.4583 6.46755038769543 6.45880346664786 6.4609218531251 6.46411756154895 6.40826857358217 6.45187237766385 6.45498300394416 6.40064823256433 6.4386283814162 6.48688664099574 6.41455266270042 6.41936565411091 6.46648722203076 6.40206205511093 6.45929900874197 6.46236030471325 6.44964406332374 6.45915383462608 6.47122336505353 6.45799431957304 6.46682906734943
13860 6.4565 6.46768234446645 6.45889504912496 6.46007825428247 6.46518816648424 6.40890820640326 6.45240944966674 6.45510484908521 6.40156709082425 6.43968049651384 6.48679476961494 6.41586219100654 6.4202048471719 6.46630802950263 6.40239508886635 6.46000501719117 6.46256311511993 6.45096182538569 6.45945357222855 6.47213507294655 6.45877616524696 6.46783235771954
13870 6.4596 6.46724479979277 6.45886442533135 6.46301611614227 6.46489557924867 6.40890603962541 6.45248969267309 6.45545427812636 6.40135279649496 6.43939375957847 6.48729825656116 6.41543909151852 6.42012561532855 6.46692946138978 6.4027521738559 6.46001599553227 6.46294331240654 6.4505809058398 6.45979108399153 6.47196151404083 6.45873514091969 6.46760946850479
13880 6.4596 6.46857794597745 6.45949394652247 6.46114264778793 6.46517523804307 6.40911058345437 6.45267899683118 6.45559222964943 6.40160392604768 6.43966662913561 6.48739265584946 6.41573839576542 6.42034106527269 6.46697005236149 6.40288774192333 6.46020501078665 6.46310712081194 6.45094868026674 6.45986294879019 6.47223380579054 6.45897745890915 6.46789468869567
13890 6.4626 6.46736310586333 6.45912819442153 6.46272591236234 6.46448114687204 6.40871868556738 6.45236921982467 6.45561656978726 6.40101059004664 6.43897152680159 6.48750738673657 6.41479331949353 6.41970410481095 6.46705527895689 6.40259948824346 6.45965320469439 6.46312004925311 6.45015860083699 6.45973178650439 6.47171154010296 6.45856425437331 6.46729868033528
13900 6.4512 6.46826253534853 6.45930767585337 6.46067137360573 6.46436226299405 6.40851789748669 6.45215506994724 6.45537692415714 6.400875238657 6.43883704212308 6.48712065300345 6.41457823067904 6.41935445909202 6.46651083990931 6.40206111617386 6.45926585704088 6.46288726508617 6.45018936908245 6.45942547634244 6.47164039756358 6.45845916564763 6.46722009852529
13910 6.4498 6.46747801731527 6.45900916609168 6.46077639010549 6.46494620962441 6.40880781236291 6.45238417059183 6.45532022680342 6.40135387988389 6.43940112662315 6.4868480001241 6.415269360587 6.4197225946486 6.46619391253591 6.40206104394793 6.45954356573522 6.46287874242663 6.45099504931271 6.45954724925756 6.47214229553938 6.45888363742828 6.46777761046588
13920 6.4538 6.46715885093808 6.45878967149556 6.46293890662491 6.46378416666388 6.40812455508113 6.45183453127742 6.45525789582729 6.40034495589137 6.43823785582185 6.48693120439351 6.41375283277035 6.41871930427849 6.46634472027421 6.40163180525601 6.45868501612544 6.46279524925351 6.44963987421989 6.45935715061426 6.4712286375463 6.45815292771161 6.46675583025813
13930 6.4572 6.46853157693148 6.45878411009908 6.45878411009908 6.46509253935516 6.40876837700605 6.45231895057857 6.45509935991466 6.40143188388646 6.43951798817515 6.4863991882056 6.41539366140962 6.41963115662336 6.46568717542291 6.40170215331018 6.45939528590441 6.46270605023205 6.45113538429141 6.45939384138584 6.47230061477423 6.4588354627341 6.46795990870893
13940 6.4644 6.46709464208782 6.45874698597193 6.46315464547277 6.4651268466711 6.40896410927177 6.45256589102745 6.45544770556688 6.40149457599223 6.43955764020979 6.48685915903002 6.41543165224791 6.41990575960279 6.46636126001179 6.40228992791474 6.45973099201918 6.46314323377609 6.45129095894098 6.45987934407592 6.47237594641745 6.45916979655623 6.46802281749249
13950 6.4566 6.46910577306151 6.45971748577058 6.46148680433631 6.46565467375517 6.40939854823053 6.45297714546323 6.45574549306929 6.40197805635631 6.44008575619757 6.48717966158688 6.41610031989217 6.42051484085619 6.46675705809891 6.40286650750041 6.46032187233865 6.46342332592607 6.45184146496654 6.46017749270797 6.47283884239197 6.45960120202601 6.46852045413852
13960 6.425 6.4681083329916 6.45967220011353 6.46293320077658 6.46587387944758 6.40969301334023 6.45328750027716 6.45611290636659 6.40221019048989 6.44031261783838 6.48766429756582 6.41637001150846 6.42090341635048 6.46732713735104 6.40343304768205 6.46074136053026 6.46380568999052 6.45197883868217 6.46050380945206 6.47305465346575 6.45984879250824 6.46873691524565
13970 6.4573 6.46916817626357 6.4601191341579 6.46286429724097 6.46582483804226 6.40977549535036 6.45339793372154 6.45636353033781 6.40220224563777 6.44027087125182 6.48802961631119 6.41628377375007 6.42096885304153 6.46770083430409 6.40369660009444 6.4608476048708 6.46404966917634 6.45184160941839 6.4606281825006 6.47304656416178 6.4598800663352 6.46870694148541
13980 6.4406 6.46837094646692 6.45995214781165 6.46319928109646 6.4649285864979 6.40922917842865 6.45293684339523 6.45630228275061 6.40143426734209 6.43937902548909 6.48809812260419 6.41510100194812 6.42012561532855 6.46768046659231 6.4032234480381 6.46010064432025 6.46394255812466 6.45080379505456 6.46031082177162 6.47233586102724 6.45927474083006 6.46790768936276
13990 6.4439 6.46871452520788 6.45984496453404 6.46114893144369 6.46467218445241 6.40888668307662 6.45257513594627 6.45592475782335 6.4011702093482 6.43910861161351 6.48755971442163 6.41472232140601 6.41958420976996 6.46692267215252 6.4024431913346 6.4595146753639 6.4635474100709 6.45068787243962 6.45984193104506 6.47212943932414 6.45902433353663 6.46768754473329
14000 6.4729 6.46718969140947 6.45906492450833 6.46201614816487 6.46362743639946 6.40806200742722 6.45181806376576 6.45544098855555 6.40021307134628 6.43804977950454 6.48700660826266 6.41334648969769 6.41838128693402 6.46624389287829 6.40137489762902 6.45836310516298 6.46303207807243 6.44963604624569 6.45928290235996 6.47127760672569 6.45825606633723 6.46675698587298
14010 6.4506 6.46771145151556 6.45886247523129 6.45958437338471 6.46356185525656 6.40773171825707 6.45143685531616 6.45483826318383 6.40007461424172 6.43795805257559 6.48609251691401 6.41323685073853 6.41792806923389 6.4651671487391 6.40045185026526 6.45781613820791 6.46244466459751 6.44983387306333 6.45878114883602 6.47121563687921 6.45810742537677 6.46671596154571
14020 6.4477 6.46616458880901 6.458065895468 6.46084933829308 6.46300889354944 6.40722201988101 6.45095727515221 6.45440201857686 6.39953631439805 6.43738840667903 6.48553193537146 6.4125374148488 6.41725925713778 6.46462119294703 6.39976281490922 6.45715946006775 6.46202149288356 6.44933970326185 6.45845844338834 6.47076465818286 6.45769725432992 6.46623674251139
14030 6.4527 6.4670948587656 6.45813162106276 6.45916091276705 6.46341884791851 6.40730897989869 6.45097757063806 6.45408306887746 6.39983561864495 6.43777936562896 6.48498532954603 6.41309478233755 6.41747680163383 6.46409488260746 6.39955350416899 6.45728636102378 6.46175606259704 6.44997933608294 6.45834526535869 6.47109458622336 6.4579311941117 6.46662640139461
14040 6.457 6.46678038707376 6.45812786531448 6.45994788648188 6.46483837631345 6.40824098327756 6.4517959626317 6.45433022600412 6.40106187045574 6.43918719342351 6.48508673474938 6.41496796178818 6.41890868066251 6.46440242061019 6.40053209327161 6.45859877836704 6.46231025214493 6.45093719634414 6.45898157578707 6.4722546068579 6.45856656560302 6.46792235122621
14050 6.4391 6.46747953405976 6.45863070222735 6.46269666086137 6.46526552045345 6.40882991349697 6.45242208920419 6.45501160541177 6.40150858782232 6.43963716095686 6.48605568169057 6.41559358277917 6.41982992237806 6.46572531071305 6.4018757122159 6.45959816853702 6.46315962906182 6.45180650761723 6.45975020411611 6.4726396432817 6.45943024325371 6.46832320512831
14060 6.4321 6.46837715789676 6.45936639553308 6.46256643751264 6.46524399712682 6.40906045866013 6.45269813670218 6.4555092420578 6.40156398510933 6.43964265012741 6.48687400145829 6.41562854012847 6.4201948799938 6.46668266539276 6.40266803064942 6.46005369746685 6.46341783675551 6.45155256125331 6.46003217414022 6.47264924933016 6.45950593602657 6.4683070987463
14070 6.454 6.46835881251097 6.45954204899073 6.46235842683911 6.46506978818774 6.40905973640084 6.4527208878696 6.45572736436129 6.40145831857622 6.43948736438155 6.48729641479999 6.41543273563683 6.42018303494155 6.46706105703116 6.40288326391578 6.46009298837185 6.46353029252589 6.45124617886543 6.46001036190987 6.47251996491849 6.45940843102336 6.4681466127336
14080 6.4572 6.46822642238438 6.45950521376729 6.46210245814919 6.46467464013398 6.40881575721502 6.4525014654994 6.45570295199752 6.40113084621728 6.43910189460218 6.48737030192465 6.41492217054963 6.41979496502876 6.46700804319978 6.40262628406286 6.45973908132315 6.4634749674648 6.45077692700923 6.45979678983986 6.47220079854131 6.45912256079912 6.46778548309207
14090 6.4284 6.46842042122781 6.45954334905744 6.46090668568015 6.46522442390025 6.40909281587601 6.45270485371351 6.45565939976275 6.4015978590697 6.43964539471269 6.48718887039274 6.41559625513852 6.4201420828402 6.46669198253751 6.40260288286209 6.45999353326857 6.46344470480084 6.45148091313243 6.45981390738487 6.47264376015961 6.45947003974021 6.46827950844169
14100 6.4555 6.46838698062301 6.45963189804554 6.4620266931504 6.46615115478635 6.4097676949501 6.45331797961891 6.45598506647348 6.40242282362282 6.44056901988387 6.48744422516227 6.41674963098764 6.42105256289244 6.46700587642193 6.40329625177383 6.46083207629621 6.46381067357957 6.45247734203935 6.46034722363949 6.47340726044774 6.46015676386654 6.46911704030633
14110 6.4604 6.46887985035777 6.4600553586632 6.46367770564556 6.46626801633835 6.41006873261929 6.45366430294514 6.45647432491183 6.40258215402067 6.44070003771782 6.48810494795442 6.41687111499906 6.42141874834895 6.46781032881141 6.40400579929352 6.46125979824364 6.46429718743265 6.45239876022935 6.4608164754957 6.47353062233329 6.46037452504039 6.46922660703957
14120 6.4677 6.46943078973889 6.46049788692594 6.46328089639545 6.4661724614352 6.41013366372883 6.45376368582249 6.45674524436891 6.4025386017859 6.4406145222187 6.48849684584141 6.41670745104551 6.4214323990494 6.46819774869084 6.40425078964233 6.46131931240857 6.46453625525534 6.45217110410333 6.46091296933591 6.47347125262022 6.46035415732861 6.46913979147375
14130 6.473 6.46941569451988 6.46059553638101 6.46292540037632 6.46629466770589 6.41024669730663 6.45387021906674 6.45687084525824 6.40266095250845 6.44073701739311 6.48861637975275 6.41680517272651 6.42150260265172 6.4682366784662 6.40430445350707 6.46137940438092 6.46463578258455 6.45228218758106 6.46094590435922 6.47358103603125 6.46044920665026 6.46924885262549
14140 6.4384 6.46927333721518 6.46057155737281 6.4633514611274 6.46611417511106 6.41016219297051 6.4538109215796 6.45693281510472 6.4025141171962 6.44055558586121 6.48868484993279 6.41650868529081 6.42128859722614 6.46824556225538 6.40419105879962 6.46118627224863 6.46466460072994 6.45204694773257 6.46093442043662 6.47344582909346 6.46034592357278 6.46908757212758
14150 6.4368 6.46878335651755 6.46030554927886 6.46359175679088 6.46481562514603 6.40928500907123 6.45304503783584 6.4566520729214 6.4013704918474 6.43925378572941 6.48847265015543 6.41478393012285 6.4199563177526 6.46791122843325 6.40326548352838 6.4599663040936 6.46430664902925 6.45059455654025 6.46040002079308 6.47238706921041 6.45941825374961 6.46791404524446
14160 6.4425 6.46945144635439 6.45994636973739 6.45994636973739 6.46583552747965 6.40965791153908 6.45326431575418 6.4562731757015 6.40218577812612 6.44024118639529 6.487643965967 6.41602000465989 6.42043936476111 6.46685615207255 6.40285292902589 6.46024004036188 6.46395014184713 6.45204629769921 6.46021671138704 6.47319924977422 6.4599946166575 6.468838320449
14170 6.4524 6.4682032378614 6.4598685824126 6.46330993121862 6.46634955941141 6.41006353235245 6.45365888600051 6.45650112073123 6.40263704572618 6.440747201249 6.48779372642934 6.41663984757662 6.42099023191631 6.46716824030876 6.40336464972794 6.46076700073481 6.46421217751503 6.45256841893494 6.46073536577821 6.47363787783682 6.46045447914302 6.46931739503145
14180 6.4606 6.46999949669838 6.46071716484427 6.46302615554631 6.46708980295062 6.41068741992116 6.45425958904624 6.4569312261343 6.40331134699285 6.44148585581779 6.48823206558824 6.41756672291458 6.42185896538198 6.46777775491774 6.4042282551527 6.46161608874798 6.46470418053865 6.45328973928094 6.46128818303347 6.47426349882782 6.46105648225546 6.4699949464649
14190 6.4567 6.46953638404608 6.46091853073239 6.46461527042091 6.46712837159634 6.41093457704782 6.45455694319308 6.45740387260914 6.40340227943659 6.44153785848618 6.48889578575641 6.41760211361945 6.42217372597754 6.46859325787425 6.40491389589012 6.46200509759784 6.46512821896374 6.45313358682394 6.46167480842769 6.47432756322622 6.46119291703403 6.47003799311817
14200 6.4714 6.47001683092117 6.46114871476591 6.46464148843288 6.46606816719472 6.41035337500274 6.45409014701843 6.45745876431465 6.40251187819243 6.44049029362202 6.48917963365465 6.41622043161094 6.42128765828908 6.46883824822307 6.40458310113847 6.46125950933993 6.46510864573717 6.45182969214022 6.46138352125883 6.4734806419909 6.46048156386614 6.46908164960146
14210 6.4701 6.4701916898936 6.46120577324927 6.4616952483654 6.46665045262873 6.41055813550949 6.4541964635849 6.45724829795957 6.4029848857969 6.44105582264066 6.48872659651935 6.41691481168568 6.42152203142643 6.46816120237112 6.40426631821692 6.46136633148789 6.46489160682261 6.45266852407157 6.46117262154818 6.47394787152112 6.46079762452841 6.46960745435953
14220 6.4535 6.46858950212598 6.46045830711722 6.46475401642919 6.46552120023966 6.40985321044922 6.45360688333213 6.45710543507338 6.40200044639409 6.43992765364051 6.48868936405331 6.41543107444048 6.4204663772583 6.46811483332515 6.40367587125301 6.46043115016818 6.4646986913681 6.45135235098004 6.46093593718112 6.47303847485781 6.46004885832965 6.46859470239282
14230 6.4502 6.47007663398981 6.46082117018104 6.46104463720322 6.46587806855142 6.40986231091619 6.45353631860018 6.45673188257217 6.40225432053208 6.44026234859228 6.48802853292227 6.41584565126896 6.42045763792098 6.4672783126235 6.40313656024635 6.46030518814921 6.46432983355224 6.45197118273377 6.46062428230047 6.47332001152635 6.46020009942353 6.46892376372218
14240 6.4565 6.46802469536662 6.45998277160525 6.46350884142518 6.46536772014201 6.40949511429667 6.45321939122677 6.45655478459597 6.40178766880929 6.43974412755668 6.48782456690073 6.41517380568385 6.41993457774818 6.46710901504755 6.40275845751166 6.45982445237041 6.46414334620535 6.45141648760438 6.46051088759303 6.4729116461277 6.45986338214576 6.46847509625554
14250 6.4553 6.46999971337616 6.46056794607639 6.46096721100807 6.46655511440337 6.41014644771814 6.45374505153298 6.45652676093578 6.40278416994214 6.44090877065063 6.48752013461292 6.4166841942966 6.42088600990176 6.46680566614866 6.40308455757797 6.46062262110412 6.46417216435075 6.45290340279043 6.46074417734146 6.47387116758525 6.46049709244072 6.4695532849133
14260 6.4667 6.46964551742375 6.46077826797962 6.46330054184794 6.4685762847811 6.41165438064933 6.45512687799335 6.45728412202001 6.40458245110512 6.44291997385025 6.48820032229275 6.4192834610045 6.42305278775096 6.46777703265846 6.40489511714876 6.46266589261591 6.46538295981288 6.45420086936653 6.46194782243669 6.47552629695833 6.46153996261954 6.47137800076604
14270 6.4563 6.47001264181733 6.46131765121222 6.46793412405252 6.46711609318852 6.41122189179063 6.45494587981701 6.45806076742709 6.40344453160465 6.44151142379642 6.48964563534409 6.41745166701078 6.42241719958186 6.46957993628085 6.40569646382332 6.46235633228719 6.46590963128209 6.4529306319654 6.46236702172458 6.47439704456925 6.46140417787433 6.4700725171119
14280 6.4539 6.47194302420318 6.46233242550492 6.46233242550492 6.46769296167791 6.41154120261967 6.45517902511358 6.45810352517664 6.40396029695868 6.44209139800072 6.48962793999165 6.41817204841971 6.42282195368409 6.46933501815796 6.40573113226891 6.46266964836419 6.46576366268098 6.45364704094827 6.46214564925432 6.47487106333673 6.46172673887014 6.47058857136965
14290 6.4627 6.47005850528181 6.46171908292174 6.46496924969554 6.4681111498028 6.41189937099814 6.45551465900242 6.4583815227747 6.40435638394952 6.44251500307024 6.48992244121432 6.41866564041376 6.42325025343895 6.46960066512227 6.40612057447433 6.46307519695163 6.46603942127526 6.45405092833936 6.46247138819098 6.47523096513748 6.4620769623965 6.47096804639697
14300 6.4536 6.47126373934746 6.46219447398186 6.46532445681095 6.46770184546709 6.41175347462296 6.45543326038122 6.45857682168484 6.40403526747227 6.44211573813856 6.49024561613053 6.41808826634288 6.42294654341042 6.4699120310992 6.4061454924196 6.46284494069219 6.46619615153968 6.45347622662783 6.46253942501545 6.47492154926062 6.46185660108924 6.47060229429603
14310 6.4694 6.47105428415537 6.46226265525818 6.4640924269259 6.46783618569374 6.41180489948392 6.45546417307854 6.45856403769553 6.40414830105007 6.44224307245016 6.49014525820315 6.41818952709436 6.42292451450229 6.46968538613617 6.40597980614007 6.46278744885325 6.4661604719311 6.45367094773054 6.46246373224258 6.47503898862004 6.46193272721767 6.47072471724451
14320 6.461 6.46950092111528 6.46144823569059 6.4665072286129 6.46514483092725 6.41004793155193 6.4539517621398 6.45807961839438 6.40178810216486 6.43955063429475 6.48991135453433 6.41468779741228 6.42033651503921 6.46932331755757 6.40437335704267 6.46046639642119 6.46554929612577 6.45062770824134 6.46153057324886 6.47282995860279 6.46002639606595 6.46828427535296
14330 6.4563 6.47004897145927 6.46011754518747 6.46011754518747 6.46424402914941 6.40889578354359 6.45274833372235 6.45677861274779 6.40086310470104 6.43861343064904 6.48813167154789 6.4134728128463 6.41867806327343 6.4670379447341 6.40202623105049 6.45868407718837 6.46419571000338 6.45010154235363 6.46006987607479 6.47205887459218 6.45912588319182 6.4674780895412
14340 6.4579 6.46858942990005 6.45910522657633 6.45910522657633 6.4666661978811 6.41001145745814 6.45356564232707 6.45626819211245 6.40283472809196 6.4409732684046 6.48680574795604 6.41653685340285 6.42031528061628 6.46560642683506 6.40202023629844 6.45993221345544 6.4638165961057 6.45265855689347 6.46037279161811 6.47398622348905 6.45976074910164 6.46967317995429
14350 6.4737 6.46898818925023 6.45949300758541 6.46662149003148 6.46485209923983 6.40912401747704 6.45293966020644 6.45645309048891 6.40129407681525 6.43917982637882 6.48739547266066 6.41427025932074 6.41914059811831 6.46666829243302 6.40210575179756 6.45905697965622 6.46419701007009 6.45100501649082 6.46062955479324 6.47254762744904 6.45961355265975 6.46806362514198
14360 6.4277 6.46980441446602 6.46023563458025 6.46035141274333 6.46429754856229 6.40853934858739 6.45234993550181 6.45587607754767 6.40075606587529 6.43861863091588 6.48672026856989 6.4136208037734 6.41842808933556 6.4658808131367 6.40121795068681 6.4583292312026 6.46339862465859 6.45055057094991 6.45982604134083 6.47208855944872 6.45909446491301 6.46757660570741
14370 6.4647 6.46761300757527 6.45934978356957 6.46056577929854 6.4652370634377 6.40893695232272 6.45261623249948 6.45558356253803 6.40151674935222 6.43954073934257 6.486154992342 6.41488742987812 6.41912210828066 6.46530134451389 6.40122062304616 6.45886998672783 6.46321986548603 6.45181929160655 6.45982170778513 6.47284079249203 6.45957317836583 6.46843667206168
14380 6.4554 6.46784521393478 6.459232488662 6.46332394304872 6.4645478836298 6.40859135125577 6.45236134719849 6.45561526972055 6.40093056371808 6.43886441574991 6.48640406345576 6.41409698931873 6.41875418940186 6.46576879072189 6.40132867303491 6.45862355186045 6.46340165814757 6.45091523966193 6.45989508932829 6.47229245324433 6.45926874607801 6.46782701300085
14390 6.4504 6.46930728340149 6.45986482666433 6.45986482666433 6.46624064271152 6.4096092312634 6.45320205700397 6.45574238735437 6.40238699956238 6.44054576313496 6.48634119078517 6.41634263788164 6.42032019197941 6.4657461117804 6.40215320423245 6.46000675061345 6.46368355594575 6.45266339603066 6.46027340874076 6.47365239524841 6.45991805717349 6.46935148566961
14400 6.468 6.46800057190657 6.45956350009143 6.46507946646214 6.46575730679929 6.4096168872118 6.45332419104874 6.45627137005329 6.40204789882898 6.44009738457203 6.48729713705927 6.41581668867171 6.42041040216386 6.46700558751822 6.40300236447156 6.46026459717751 6.46430231547356 6.45206637650728 6.46075934478641 6.4732905433476 6.46022328394651 6.46892239142954
14410 6.4835 6.47022592498362 6.46063193824887 6.46192824921012 6.46608311796188 6.40988860115409 6.45356246438623 6.45645908524096 6.40236388726532 6.44043843540549 6.48760774466395 6.41629164637625 6.42084050756693 6.46729239667952 6.4033964291364 6.46068213526905 6.46423825107515 6.45236770308018 6.4607886685133 6.47355763483047 6.46043793940544 6.46920963394642
14420 6.4724 6.46849170821905 6.46019692148268 6.46358814549446 6.46592104297876 6.40987964513898 6.45357690957189 6.45662888839841 6.40225872631371 6.44029355019331 6.48795399576426 6.41611635404825 6.4208317682296 6.46763286970556 6.40359375037253 6.4607192593962 6.46434333980083 6.45207656036317 6.46084428247809 6.47343051719666 6.46035459068418 6.46905651497841
14430 6.4581 6.46974555033445 6.46056411810219 6.46259879472852 6.46594531089067 6.40990593537688 6.45359236592054 6.45666550694406 6.40229310585558 6.44032532960177 6.48804225584865 6.41615282814205 6.42085119700432 6.46764355914295 6.40359757834673 6.46073341567814 6.46437324133515 6.45207981052995 6.46079841901362 6.4734466958046 6.46035863533616 6.46906994900107
14440 6.4544 6.46878032302856 6.4603178999126 6.46306681874394 6.46572119383514 6.40976653933525 6.453469004035 6.45664434474707 6.40210437950492 6.44010619613528 6.48806887110323 6.41585641293228 6.42062339642644 6.467609251827 6.40344604834914 6.46052410493791 6.464337128371 6.45180231851339 6.46071030338109 6.47326071403921 6.46019757151604 6.4688607827127
14450 6.4473 6.46956440770626 6.46050077596307 6.46212961509824 6.46617758947611 6.41001701885462 6.45366581968963 6.4566429002285 6.40249302722514 6.44055731928349 6.48797021048516 6.41641919736564 6.42095144659281 6.46744638235867 6.40351495188475 6.46078549057245 6.46434796226025 6.45235816925764 6.46077472890913 6.47362401045859 6.46049037542939 6.469266475752
14460 6.457 6.46928633788228 6.46057372415066 6.46301842737198 6.46694260650873 6.41058543691039 6.45418512411416 6.45693151503801 6.40317585115135 6.44132060289383 6.48821957050264 6.41737777988613 6.42173018655181 6.46776511538029 6.40414057287574 6.46151063889265 6.46468641296029 6.45316254942119 6.46122289079428 6.47424934254587 6.46106688278913 6.46995291097462
14470 6.4596 6.47041580694914 6.46123018561304 6.46369316199422 6.46814617937803 6.4115609202981 6.45509856542945 6.45755619709194 6.40427361303568 6.4425274259299 6.48887184286118 6.41889820790291 6.42307474443316 6.46857354019582 6.40538574787974 6.46280023284256 6.46548775963485 6.45436417219043 6.46201398138702 6.47524006560445 6.46186281251907 6.47103232747316
14480 6.4754 6.46998042905331 6.46145141363144 6.4666294348836 6.46715870648623 6.41125771585107 6.45495931383967 6.45808026842773 6.40350534583628 6.4415733936429 6.48982544179261 6.41761648657918 6.42256627389789 6.46968430274725 6.40581115859747 6.46250193975866 6.46578959178925 6.45292340937257 6.46223333153129 6.47446970385313 6.46145451934636 6.47013939832151
14490 6.4413 6.47188257110119 6.46228930662572 6.46255820375681 6.46810190488398 6.41182252261043 6.45541477054357 6.45820651935041 6.40433283829689 6.44251001948118 6.48980435182154 6.41876487883925 6.42327683258057 6.46947311413288 6.40604387053847 6.46308733090758 6.46590399765968 6.45405648973584 6.46227276688814 6.47523161517084 6.46204958876967 6.47097808580101
14500 6.4656 6.46999689656496 6.4617804749608 6.46594906663895 6.46793889096379 6.41188059225678 6.45552614292502 6.45853449729085 6.40423706671596 6.44235870616138 6.49025536663085 6.41849099811912 6.42324606433511 6.4699551499784 6.40632909072936 6.46311781024933 6.4661982460916 6.45371789458394 6.46256297066808 6.47512269847095 6.46203037667274 6.47083139494061
14510 6.4603 6.47098769184947 6.46204402737319 6.46540607210994 6.46637447735667 6.41089485278726 6.4546868776381 6.45834692655504 6.40288369727135 6.44080050398409 6.49023517948389 6.41641587497294 6.42172809199989 6.4698028254956 6.40541066582501 6.46175815714896 6.46590818676353 6.45190733501315 6.46199852503836 6.47385116100311 6.46092994242907 6.46941287770867
14520 6.451 6.47097454673052 6.46123271352053 6.46123271352053 6.46753233121335 6.4113300140053 6.45494530200958 6.4579528618902 6.40381671181321 6.44192311158776 6.48934759505093 6.41780571851134 6.42226422506571 6.46861218106747 6.40493722486496 6.46205637800694 6.46552445040643 6.45354599687457 6.46176754651964 6.47476915255189 6.46156668621302 6.47045408669114
14530 6.4566 6.46930591110885 6.46118453882635 6.46572740526497 6.46697929728031 6.41105244976282 6.45475513114035 6.45801020927727 6.40334067071974 6.44136899426579 6.48944286105037 6.41703896805644 6.42180775719881 6.46882279187441 6.40484000876546 6.46168166989088 6.46556280237436 6.45283283805847 6.46194153878093 6.47434114170074 6.46129453891516 6.46996865622699
14540 6.4639 6.47083565627038 6.46168470337987 6.46341827011108 6.466500078246 6.41066177971661 6.45439811837673 6.45777164703608 6.40289590345323 6.44087915802002 6.48913279514015 6.41637983423471 6.42121940478683 6.46845537857711 6.40429239177704 6.46111447967589 6.4652906550765 6.45235556912422 6.46160814389586 6.47395458853245 6.46092676448822 6.46954375109077
14550 6.4528 6.46967130208015 6.46118872793019 6.46301842737198 6.4666087782681 6.41059251505136 6.45429548533261 6.45751235595345 6.40294747276604 6.44096958488226 6.48868470548093 6.41648485073447 6.42111402715743 6.46794134664536 6.40391168890893 6.46095305472612 6.46502919721603 6.45261182671785 6.46142100651562 6.47404024848342 6.46095254914463 6.46965006765723
14560 6.4725 6.50818065030873 6.42827154442668 6.50818065030873 6.44866121289134 6.37289809197187 6.42806172810495 6.44887355712056 6.36281094659865 6.39479858240485 6.48717012776434 6.36322682349384 6.37919315943122 6.45997056542337 6.37134797909856 6.42454620327055 6.46020912766457 6.41474131682515 6.44732546657324 6.45104192394018 6.41667299927771 6.42618804307282
14570 6.4115 6.44101710954309 6.3739624132514 6.39832739681006 6.42135244494677 6.33017919996381 6.39379030844569 6.42253500007093 6.32690685983002 6.3543003487885 6.45442159180343 6.31795799508691 6.33441452839971 6.41656791055202 6.31896034651995 6.3777570912987 6.43120723950863 6.38098681813478 6.41297842636704 6.40817843562365 6.3757656057775 6.38827398094535
14580 6.3736 6.39225449630618 6.35732358169556 6.38702360567451 6.38710442648828 6.29365288682282 6.3589283695966 6.38977815812826 6.29391586142778 6.31874424654245 6.40535266840458 6.27988611930609 6.29288945876062 6.36429367268085 6.27111774715781 6.33186632542312 6.3997755266726 6.35103342559934 6.37896969240904 6.37131944985688 6.34037995672226 6.35512105201185
14590 6.3449 6.3623691405952 6.32833678875864 6.34340636757016 6.35202898779511 6.26290334787965 6.3264990722388 6.35615828856826 6.26227230994403 6.28768940860033 6.35787899908423 6.24831746610999 6.25710967281461 6.31475867536664 6.232029363662 6.29160549843311 6.36768771350384 6.32452882114053 6.34835702160001 6.3387901918143 6.3103606941402 6.32606911128759
14600 6.3244 6.33426148165762 6.30754792758822 6.32625653757155 6.31902339975536 6.23724162000418 6.29750260102749 6.3242667132467 6.23603819158673 6.26076329362392 6.31296920576692 6.22252695940435 6.22763983286917 6.27226671722531 6.20117928622663 6.25836394828558 6.3366473929733 6.30110479697585 6.32120426166058 6.31177740572393 6.28476902541518 6.30056115241349
14610 6.2796 6.30968762071431 6.28219359326363 6.29806206306815 6.28951795242727 6.21746774980426 6.272897682935 6.29543665057421 6.21583313259482 6.23905535751581 6.27333566096425 6.20121099340916 6.20524394479394 6.24722707127035 6.17836636564136 6.23300686937571 6.31119114786387 6.28161275234818 6.2976465473026 6.28945504364371 6.26461943593621 6.27951733371615
14620 6.2696 6.28596494233608 6.26034857234359 6.28595143608749 6.26530254876614 6.19989922609925 6.25115695625544 6.27004663664103 6.1980555870533 6.2192827873826 6.24022353968024 6.18274210128188 6.18710382509232 6.22706036424637 6.15913317874074 6.21302217169106 6.29017860299349 6.26331590238214 6.27691445571184 6.26878434409201 6.24573611143231 6.25980601117015
14630 6.2502 6.26566050046682 6.2398937560916 6.26397041374445 6.2455620469451 6.18478985080123 6.23188967871666 6.24736625063419 6.1830253713727 6.20189092829824 6.21352551418543 6.16771614693105 6.17260634785891 6.21057313491404 6.14370030350983 6.19720859359205 6.27055438491702 6.24658202150464 6.25786515602469 6.24998472943902 6.22869339248538 6.24185281217098
14640 6.2427 6.24907533277571 6.22199776002765 6.24857820171118 6.22789255139232 6.17268319624662 6.21526319779456 6.22723659551144 6.17130310320854 6.18748980045319 6.20307182222605 6.15586625555158 6.16165509147942 6.19746709018946 6.13215224428475 6.18524198511243 6.25276412761211 6.23198935049772 6.2407151093483 6.23368521529436 6.21430353188515 6.22629448050261
14650 6.2152 6.2348819989264 6.20739194390178 6.2348819989264 6.21216383875906 6.16113340359926 6.20004642254114 6.20936125606298 6.16013321894407 6.17377900803089 6.19375547195971 6.14523734349012 6.15218648895621 6.18643241286278 6.12162112613022 6.17515910106897 6.2357048689276 6.21758865600824 6.22492182673514 6.21782526814938 6.19984491220117 6.21103631979227
14660 6.2004 6.21911753445864 6.19260021823645 6.21756929945946 6.19760193599761 6.15180845844746 6.18668968161941 6.1938164306432 6.1502345110178 6.16239302378893 6.18654450750351 6.13694494020939 6.14484674566984 6.17752933935821 6.11239101362228 6.16718059167266 6.22022381900251 6.20326625442505 6.21028907033801 6.2039259660542 6.18682344403863 6.19768340684474
14670 6.1822 6.20618923774362 6.18042523795366 6.20490217170119 6.18628593868017 6.14497054091096 6.17552138632536 6.18269067642093 6.14275898298621 6.15357770478725 6.18155709047616 6.12855777651072 6.1397830580622 6.17077960968018 6.10512667420506 6.16157752083242 6.20657766878605 6.18827099609375 6.19746875138581 6.19310016611218 6.17625476840138 6.18656140837073
14680 6.1836 6.19486507889628 6.17091048306227 6.19486507889628 6.17611674465239 6.13865452793241 6.16563416232169 6.17250595381856 6.13580550396442 6.14545994380117 6.17723003511131 6.12193169762194 6.13555762457848 6.16531340697408 6.09981669618189 6.15709185732901 6.19402841374278 6.17513425534964 6.1859971794188 6.18266012485325 6.16617535120249 6.17598233219981
14690 6.1681 6.18392891773582 6.16144787529111 6.18180143079162 6.16755963334441 6.1342410903573 6.15744121414423 6.1655007610321 6.13080328062177 6.13937837618589 6.17445973740518 6.11662359747291 6.13285377472639 6.16130819034576 6.09562051419914 6.15412192715704 6.18407308068871 6.16351815930009 6.17577908843756 6.17418903462589 6.15815061721206 6.167261845842
14700 6.1795 6.17472430098057 6.15441603113711 6.17431896907091 6.16039901036024 6.13105014884472 6.15073250879347 6.16231299746036 6.12702543121576 6.13466881230474 6.1727280485481 6.11313855198026 6.13124667559564 6.15850582432747 6.0927445499599 6.1523969553113 6.17539383533597 6.15353148019314 6.16699280425906 6.16697055867314 6.15150662629306 6.15984272626042
14710 6.1405 6.16712786674499 6.14844735264778 6.16483267119527 6.15473599199951 6.12837894511223 6.14558792814612 6.16056903019547 6.12474309188128 6.13158909872174 6.17219993256032 6.11117935144901 6.13086221697927 6.15690630891919 6.09099567133188 6.15199732924998 6.16806247025728 6.145116581738 6.15961463677883 6.16136430989206 6.14658341811597 6.15401929411292
14720 6.145 6.16202842730284 6.14356560215354 6.15951250931621 6.15043204893172 6.12545711740851 6.1418582534343 6.15993098634481 6.12360885590315 6.12981060746312 6.17261537609994 6.1108466065973 6.13147324833274 6.15635666960478 6.09039778509736 6.15274168966711 6.16200452052057 6.13829267603159 6.15362205150723 6.15704592163861 6.14306160962582 6.14953059712052
14730 6.1649 6.15785853555799 6.1389175747633 6.15488586080074 6.14947570541501 6.12317463362217 6.13879428510368 6.15918344798684 6.12239517140388 6.12811040911078 6.17296104939282 6.1118562528491 6.13210854759812 6.1562294075191 6.09070358967781 6.15367282633483 6.1566754026264 6.1328507412374 6.1484499527812 6.15289849215746 6.13934486335516 6.14525301651657
14740 6.1548 6.1531330819726 6.13376208800077 6.1514687076807 6.14686199352145 6.12027209024131 6.13522769653797 6.15685445070267 6.11963816326857 6.12496959239244 6.1719066952914 6.11293783612549 6.13139235529304 6.15553444963694 6.09107194191217 6.15328266187012 6.15117200356722 6.1281599560976 6.14305214802921 6.14732048371434 6.13382290223241 6.1397519286871
14750 6.124 6.14708401602507 6.13013981324434 6.14178581082821 6.14557723870873 6.11780434694886 6.13214819963276 6.155595841676 6.11806984946132 6.12296850082278 6.17141945917904 6.11239426378906 6.13098774564266 6.15497007623315 6.09060514573753 6.15284800623357 6.14614905138314 6.12372745087743 6.13784790876508 6.14306290969253 6.12969851282239 6.13544740781188
14760 6.1134 6.14281373023987 6.12487858772278 6.13927220407128 6.14487115803361 6.11588068157434 6.12964246550202 6.15484483647347 6.11705290839076 6.12157439595461 6.17124582804739 6.11182548460364 6.13084719398618 6.1546129912436 6.09016839554906 6.15264952938259 6.14173575825989 6.119871453017 6.13340984214842 6.139563635692 6.12634838536382 6.13186500176787
14770 6.1184 6.13947761461139 6.12194527609646 6.13236494964361 6.14590153312683 6.11519236847758 6.12835684397817 6.15564466640353 6.1143606146872 6.12183152025938 6.17229021497071 6.11164260855317 6.13186543512344 6.1550235234201 6.09005370077491 6.15360428392887 6.1384136544615 6.11678119444847 6.13012637922168 6.13790229488909 6.12498923784494 6.13000171726942
14780 6.1287 6.13780702888966 6.11913142615557 6.13388689440489 6.14616255763173 6.1147515014112 6.12736518198252 6.15588546764851 6.1124808626771 6.12165528899431 6.17297000540793 6.11263571506739 6.13268057695031 6.15553271621466 6.09075226995349 6.15460901881754 6.13553436782956 6.11460777181387 6.1274947552979 6.13585591766238 6.12317578923702 6.1279086098671
14790 6.121 6.13524661973119 6.11802853623033 6.12949353563786 6.14542960891128 6.11395094922185 6.12610556179285 6.15528267005086 6.1108524568975 6.12071216282249 6.17289662386477 6.11329629340768 6.13277360394597 6.15569175770879 6.09143032696843 6.15491142877936 6.13262546856701 6.11284098115563 6.12472532430291 6.13306994692981 6.12055153235793 6.12524506208301
14800 6.1244 6.13192191579938 6.11528301201761 6.12748652154207 6.14412910884619 6.1126939291656 6.12448047840595 6.15413528895378 6.10908263275027 6.11925969940424 6.17222102253139 6.1134300558269 6.13218972954154 6.1553917312026 6.09155953915417 6.1543994191736 6.12989381173253 6.11109802505374 6.12167702899873 6.12985784322023 6.11744769531488 6.12223136299849
14810 6.1267 6.12833546510339 6.11176358698309 6.12294033271074 6.14269426855445 6.11114583861828 6.12263539484143 6.15280228722095 6.10709454184771 6.11763750505447 6.17123824432492 6.1129128459543 6.13120059545338 6.1547341863513 6.0910796700865 6.15332513071597 6.12713557575643 6.10923921856284 6.11850977759063 6.12661352674663 6.1142720656991 6.11917143931985
14820 6.114 6.12505655241013 6.10943235069513 6.11898451861739 6.14238470822573 6.10911961242557 6.12126498007774 6.15240388900042 6.10514010822773 6.11696291488409 6.1709095441252 6.11204360690713 6.13075460034609 6.15428551888466 6.09025759457052 6.15266065217555 6.12460969059169 6.10739023479819 6.11578888241947 6.1245415815413 6.11232239899039 6.11711285591126
14830 6.1083 6.12267930820584 6.10590671423078 6.119948012501 6.1398328217268 6.10680751600862 6.11903117656708 6.15007604733109 6.10318148550391 6.11439513868094 6.16905261550844 6.11107722398639 6.12892685100436 6.15304843318462 6.08957592625916 6.15079115624726 6.12224840831757 6.10560813224316 6.11271928046644 6.12051253035665 6.10824611204863 6.11337718644738
14840 6.0963 6.11855824118853 6.10331654798985 6.10977152365446 6.13996196168661 6.10409796030819 6.11774179929495 6.14999717661738 6.1010799998939 6.11404787641764 6.16883824895322 6.10898339432478 6.12849161756039 6.15243061259389 6.08818052132428 6.1499839592725 6.11955907587707 6.10360790738463 6.11010614638031 6.11903998813033 6.10688653117418 6.1118016500473
14850 6.1129 6.11747875246406 6.10189933082461 6.11364471128583 6.14021966379881 6.1023631657362 6.11698573827744 6.15011649385095 6.09962045833468 6.11395441606641 6.1689305536896 6.10802972316742 6.12849754008651 6.15218677785993 6.0875666731596 6.14986074183881 6.11808870042861 6.10211817538738 6.10834946735203 6.11791037461162 6.10587464591861 6.11057366481423
14860 6.0993 6.11643595451117 6.10165896293521 6.10824148958921 6.14113895541429 6.10125883129239 6.11687162131071 6.15088338875771 6.0987231234014 6.11455461353064 6.16963425090909 6.10796313086152 6.12917039683461 6.15244982469082 6.08750715899467 6.15052103127539 6.1171193562448 6.10111611285806 6.10720107509196 6.11754924497008 6.10571545997262 6.11010015162826
14870 6.1002 6.11613462793827 6.10081001937389 6.11099185293913 6.14200364422798 6.10075917232037 6.11708642122149 6.15168032965064 6.09836517170072 6.11524003759027 6.17045899878442 6.10886234366894 6.13005697010458 6.15299339702725 6.08803621391952 6.15154201699793 6.11666678857803 6.10063812166452 6.10647831022739 6.11730512133241 6.10568859192729 6.1098116812706
14880 6.0962 6.11565273654461 6.10042079384625 6.10941039401293 6.14182625734806 6.10043328893185 6.11698140472174 6.15160709255934 6.09819327399135 6.1150954412818 6.17060568964481 6.1096478728652 6.13034414039552 6.15328894552589 6.08877082383633 6.15204658733308 6.11620634828508 6.10016793087125 6.10560322088003 6.11621523207426 6.10473564302921 6.10883432000875
14890 6.0968 6.11430398955941 6.09923267732561 6.10820869901776 6.14180906757712 6.09983626940846 6.11682265213132 6.15163627183437 6.09791289293766 6.11505889496207 6.17074414674938 6.1100956736207 6.13054326727986 6.15350114530325 6.08914769873023 6.1523331798166 6.1154440036118 6.09926409560442 6.10462535403669 6.11530923002958 6.10389970013499 6.10803102323413
14900 6.1105 6.11333760663867 6.0985133793056 6.10728536275029 6.14176746544242 6.09922198788822 6.11663096451759 6.15162327116728 6.0976167666316 6.11499158039689 6.17080553878844 6.11039895029366 6.13063607759774 6.15363100752234 6.08936596548557 6.15246715891361 6.114767824471 6.09842613038421 6.10372166322172 6.11445436394215 6.10295975190401 6.10727163982391
14910 6.0977 6.11242235967517 6.09764695706964 6.10634498116374 6.14170029532909 6.09862301826477 6.11642093151808 6.15157329082489 6.09731370663643 6.11489609771967 6.17080611659586 6.11057835949957 6.13064915049076 6.15369167730212 6.08946946524084 6.15249323247373 6.1141360642761 6.09760253812373 6.10288066451252 6.11364673361182 6.10207086740434 6.10655169177055
14920 6.1064 6.11150884613395 6.09666071201861 6.10588880220056 6.14125133895874 6.09800360870361 6.11602094432712 6.15117893725634 6.09695301035047 6.11446201989055 6.17050457334518 6.11060443305969 6.13036299136281 6.15355329242349 6.08946404829621 6.15221379035711 6.11346544653177 6.09689176276326 6.10196137289703 6.11254629936814 6.10093988159299 6.10557129701972
14930 6.1044 6.11031798502803 6.09565135467052 6.10419452637434 6.14091043257713 6.09726170396805 6.1155881665647 6.1508527649641 6.09648484188318 6.11408991190791 6.1702116972059 6.11038753859699 6.13004483614862 6.1533405148387 6.0892376922369 6.15184074343741 6.11267970065773 6.09589461159706 6.10102084685862 6.11158309438825 6.09985302582383 6.10469577431679
14940 6.0976 6.10940866059065 6.09520492620766 6.10332275941968 6.14095535710454 6.0965813357234 6.11533378684521 6.15085406503081 6.09604484152794 6.1140449873805 6.17017168404162 6.11011105774343 6.12995578157902 6.15323188704252 6.0889651838094 6.15167375709116 6.11202605600655 6.09507983089983 6.10027670311928 6.11103345507383 6.09915120647848 6.10417329195142
14950 6.1024 6.10890683484077 6.09473184637725 6.10307993584871 6.14088775363564 6.09609106612205 6.11511754241586 6.15077389425039 6.09571245780587 6.11392841473222 6.17009505233169 6.10994255465269 6.12986275458336 6.15313770443201 6.0888330103606 6.15155530656874 6.11156265445054 6.09466951540113 6.09966133821011 6.11045116963983 6.09852464655042 6.10362928625941
14960 6.0911 6.10845267820358 6.09488048733771 6.10140126082301 6.14172268536687 6.0957781111747 6.11538217821717 6.15149008655548 6.0955655502677 6.11461441659927 6.17067314866185 6.10993439312279 6.13039368738234 6.15341924110055 6.08880274769664 6.15204312048852 6.11152105231583 6.09410362525284 6.09943642666936 6.11075726312399 6.09865804784 6.10388352152705
14970 6.1037 6.10887043297291 6.09512150526047 6.10346215546131 6.14208453726769 6.09587121039629 6.11565793681145 6.15184587147832 6.09570234617591 6.11496933481097 6.17104200647771 6.11033308024704 6.13080934759974 6.15372764581442 6.08918872305751 6.15255303554237 6.11152516919374 6.09452159669995 6.09938391841948 6.11073140624166 6.09871972878277 6.10387774345279
14980 6.0918 6.1085678063333 6.09384498420358 6.10321976524591 6.14116712352634 6.09581198513508 6.11531818604469 6.15108966600895 6.09570581302047 6.11421818515658 6.1705010342747 6.11062277844548 6.13036674711108 6.15355415913463 6.08950333920121 6.15223827494681 6.11119329105318 6.0945740327239 6.09884886874258 6.1095396784246 6.09769997090101 6.1028645581305
14990 6.1205 6.10735368847847 6.09371281075478 6.09995992019773 6.14173626384139 6.09537487381697 6.11541858008504 6.15156520152092 6.09552987065911 6.11467277514935 6.1708434574008 6.11052028985322 6.13064221680164 6.15369413298368 6.08931923530996 6.15241898421943 6.11093544448912 6.09346442578733 6.09849792295694 6.10969366410375 6.09754649080336 6.10300409862399
15000 6.0962 6.10759665650129 6.09354647444189 6.10350765779614 6.1411346218586 6.09522948302329 6.1151403658092 6.15105225297809 6.09544637748599 6.11415881544352 6.17045235399902 6.11058948229253 6.13029676018655 6.15352353534102 6.08941240675747 6.15212762482464 6.11053942972422 6.09401233167946 6.09809165211022 6.10884862074256 6.09684358806908 6.10226840531826
15010 6.1069 6.10673825134337 6.09281222565472 6.09904048413038 6.1412624617517 6.09484545776248 6.11505095010996 6.15113950189948 6.09523533332348 6.11422815233469 6.17048160549998 6.11040516172349 6.13028282058239 6.1534803442359 6.08920793515444 6.15204557617009 6.11028187206387 6.09321026274562 6.09770668791234 6.10866256675124 6.09648440852761 6.10209694096446
15020 6.1047 6.10648625507951 6.09250418207049 6.10256395381689 6.14054800286889 6.09454889810085 6.11462712836266 6.1505042026341 6.09500464370847 6.11358100801706 6.16995442844927 6.11023001384735 6.12977536121011 6.15316283905506 6.08909468489885 6.15154649500549 6.10976206205785 6.09340455049276 6.09718261657655 6.10773576363921 6.09563272038102 6.10127327647805
15030 6.085 6.10556811907887 6.09141234271228 6.09848131099343 6.14004646602273 6.09398329685628 6.11414769265056 6.15002014446259 6.09457894408703 6.11306574824452 6.16949261586368 6.10975534504652 6.12927432994544 6.1527814861536 6.08868595837057 6.15096175388992 6.10918793815374 6.09267333519459 6.09652420501411 6.1069840361774 6.09476456472278 6.10057932975888
15040 6.0997 6.10569205877185 6.09249659834802 6.09827387812734 6.14139174616337 6.0936258507371 6.11455548024178 6.15114195758104 6.09437093341351 6.11415245956182 6.17033115889132 6.10935059094429 6.12999016112089 6.15309075757861 6.08834375192225 6.15152749958634 6.10941559427977 6.09214998611808 6.09657613545656 6.10796731996536 6.09543214897811 6.10141036128998
15050 6.1047 6.10638687220216 6.09282399848103 6.10135099157691 6.14141269168258 6.09394508934021 6.11474500107765 6.15120248290896 6.09457359936833 6.11422251871228 6.17047098828852 6.10978936345875 6.13020611664653 6.15326828891039 6.08875507858396 6.15187468962371 6.10943365076184 6.09340910072625 6.09673236013949 6.10786345908046 6.0955846901387 6.10132325682044
15060 6.0908 6.10689924293756 6.09322716361284 6.09784008920193 6.14278252863884 6.09422128129005 6.11552619671822 6.1524342238903 6.09490612754226 6.11546321570873 6.17152917036414 6.11024597577751 6.13125035911798 6.15393897888064 6.08911469148099 6.15294710020721 6.11001694735885 6.0931765332371 6.09718890023232 6.10907902145386 6.09654558388889 6.10235724321008
15070 6.1264 6.10819129256904 6.09490302182734 6.10208697378635 6.14410368531942 6.0950348341465 6.11657881739736 6.15368719929457 6.09566551095247 6.11676386022568 6.17270471957326 6.11130011320114 6.13249914541841 6.15486245959997 6.09001946568489 6.15436619524658 6.11085397364199 6.09448793941736 6.09804528306425 6.11035077559948 6.09783474448323 6.10349032357335
15080 6.1138 6.10879271787405 6.09441015209258 6.10274986335635 6.14375555634499 6.09587171597779 6.11695338106155 6.15351602384448 6.09642821675539 6.11666519960761 6.17275419433415 6.11247696247697 6.13272737935185 6.15527039164305 6.09106204696 6.15487033222616 6.11112157070637 6.09573369222879 6.09841905224323 6.11005284364521 6.09786182920635 6.10333807131648
15090 6.1114 6.10889903444052 6.09472419042885 6.10064072179794 6.14456376448274 6.09620879438519 6.11757885760069 6.15428277429938 6.09694593220949 6.1174819304049 6.17342965121567 6.11319719943404 6.13341222560406 6.15584863242507 6.09152537629008 6.15559280818701 6.11165770377219 6.09547035649419 6.0987835765034 6.1108404673934 6.09836950525641 6.10405686375499
15100 6.0983 6.10952848340571 6.09563221479952 6.10354665979743 6.14497603008151 6.09674868319929 6.11811780747771 6.1547155520618 6.09754945206642 6.11798028931022 6.17386004552245 6.11401096896827 6.13389556151628 6.15633384621143 6.09211950677633 6.15617754930258 6.11211994971335 6.09652081039548 6.09925578962266 6.11128465685248 6.09883955159783 6.10450509786606
15110 6.1029 6.1096545176506 6.09515126234293 6.10296264094114 6.14464393526316 6.09713083058596 6.1182507031858 6.15448544025421 6.09799263036251 6.11781460303068 6.17372375519574 6.11461528331041 6.13382535791397 6.15647064211965 6.09255257344246 6.15620463402569 6.11223558342457 6.09708915622532 6.09940146932006 6.11101077613235 6.09865718112886 6.10434388959408
15120 6.1001 6.10976321767271 6.09568205069005 6.10194858890772 6.14530639147759 6.09727643805742 6.11867755842209 6.15507682615519 6.0982993016541 6.11845134681463 6.17417805628479 6.11491639320552 6.13423574563861 6.15680432590842 6.09264877837896 6.15656959164143 6.11262502563 6.09701288564503 6.0996835115701 6.11168204391003 6.09906518539786 6.10494437596202
15130 6.1187 6.11027313272655 6.09627531446517 6.1040974547267 6.14550197929144 6.09766198006272 6.11900893098116 6.15528440347314 6.09870636698604 6.11871598261595 6.17436887718737 6.1153582714349 6.13444794541597 6.15704888290167 6.09295393292606 6.15683133840561 6.11291920183599 6.09796215102077 6.10003777974844 6.1119396737963 6.09936499522626 6.10521450093389
15140 6.1183 6.11044221362472 6.09610558353365 6.10327899050713 6.14548450061679 6.09794322782755 6.11919476829469 6.15529855975509 6.09902531668544 6.11878199711442 6.17438613918424 6.11568061575294 6.13448369725049 6.15716848903894 6.09316360479593 6.15690341988206 6.11309102731943 6.0983735499084 6.10023719553649 6.11199196536839 6.09941309769452 6.10530492779613
15150 6.1103 6.11022113005817 6.09576966074109 6.10448603022099 6.14485570168495 6.09801458704472 6.11900026386976 6.15476134330034 6.09914058926702 6.11828493827581 6.17392678228021 6.1157519749701 6.13404694706202 6.15696972328424 6.09318260021508 6.15648689295351 6.11292859120667 6.09819175724685 6.10012192295492 6.11143272000551 6.09890599945188 6.10486550524831
15160 6.11 6.10931635585427 6.09452773590386 6.10350317978859 6.14348889821768 6.097645584777 6.11824044710398 6.15353364697099 6.09885544130206 6.1170700981617 6.17283920425177 6.11530771328509 6.13295546883345 6.15629354414344 6.09278044624627 6.1553447843492 6.11226375153661 6.09705369329452 6.09949695199728 6.11009675700963 6.09761604437232 6.10373632508516
15170 6.097 6.10832635505497 6.09398091340065 6.10123701906204 6.14301986303925 6.09688533465564 6.11763288259506 6.15302430972457 6.09826289978623 6.11653345951438 6.17224413482845 6.11435989242792 6.13223725420237 6.15569710242748 6.09189928992093 6.15440974748135 6.1117192402631 6.09661983214319 6.09887588123977 6.10957723590732 6.09681946460903 6.10322222092748
15180 6.102 6.10825080673397 6.09460480096936 6.10109848973155 6.14347878658771 6.09642056080699 6.11754534476995 6.15333661463857 6.09784731179476 6.11681427392364 6.17236171863973 6.11359588655829 6.13222779260576 6.15550700378418 6.09122831104696 6.15421726538241 6.11160613445938 6.09695532158017 6.09875901968777 6.10996978382766 6.09697720603645 6.1034728448987
15190 6.094 6.10849435256422 6.09462004064024 6.1024473811686 6.14335022443533 6.09638040319085 6.1174250163734 6.15319837421179 6.09768884810805 6.11666317728162 6.1722256449908 6.11327296443284 6.13208543530107 6.15532889464498 6.09105699114501 6.15406978003681 6.11144015927613 6.0968237259388 6.09873930200934 6.10983457688987 6.09695214363933 6.10332218161225
15200 6.1218 6.10797959837317 6.09349728858471 6.10231044080853 6.14226019072533 6.09616646999121 6.1168190408349 6.15222852444649 6.097391710639 6.11567498213053 6.17142039811611 6.11287983870506 6.13131774590909 6.15479788962007 6.09085064166784 6.15332830865681 6.11084985676408 6.09589887292683 6.0982653554678 6.10874057075381 6.09602411268652 6.10237226620317
15210 6.1224 6.10767675505579 6.09388730859756 6.09883752927184 6.14312314611673 6.09573383668065 6.11694312497973 6.15291813760996 6.09705846020579 6.11632053747773 6.17188733874261 6.11232731035352 6.13166811388731 6.15484758105874 6.09035156050324 6.15351616829634 6.11091789358854 6.09655605664849 6.09819869093597 6.10950934353471 6.09638531455398 6.10294357329607
15220 6.1063 6.10863887664676 6.09539235249162 6.10210791930556 6.14424842607975 6.09602411268652 6.11754910051823 6.15391239973903 6.09724393638968 6.11730685475469 6.1727415547967 6.11250245822966 6.13251077379286 6.15532094979286 6.09056238798797 6.15438475731015 6.11139393468201 6.09746090307832 6.09875389164686 6.11060371080041 6.09745375271142 6.1038550645113
15230 6.1056 6.10928551538289 6.09517726367712 6.10281154429913 6.14416811084747 6.09659361413121 6.11781344741583 6.15391687774658 6.09763785660267 6.11733401170373 6.17287965077162 6.11309759987891 6.13276674248278 6.15557576286793 6.09119205363095 6.15482959680259 6.11157565511763 6.0973868715018 6.09909978161752 6.11058240415156 6.09771766625345 6.10387933242321
15240 6.1024 6.10913319090009 6.09473184637725 6.10244897013903 6.14390838640928 6.09678436280787 6.11783193725348 6.15373501285911 6.09782622182369 6.11716558083892 6.17279680763185 6.11343930074573 6.1327491915822 6.1556450997591 6.09150385296345 6.15490124492347 6.11157247717679 6.097157987535 6.09909862600267 6.11035453134775 6.09752373963594 6.1037152351141
15250 6.0905 6.10876917222142 6.09443297548592 6.10243625837564 6.14345812997222 6.09670975342393 6.11762363767624 6.15335250434279 6.09780932095647 6.11678581690788 6.1724938198626 6.11349318128824 6.13247039949894 6.15551465973258 6.09152833755314 6.15463819809258 6.11137999507785 6.09676450067759 6.09889776569605 6.10990933072567 6.09707810565829 6.10334774959087
15260 6.0974 6.10811509421468 6.09362794528902 6.10211485299468 6.14258419623971 6.09638018651307 6.11708237656951 6.15256581953168 6.09754699638486 6.11598815375566 6.17181402942538 6.11321121126413 6.13179162022471 6.15508924901485 6.09127186328173 6.15392438924313 6.11089088109136 6.09601421773434 6.09842353025079 6.10901416257024 6.09621363352239 6.10257811009884
15270 6.1046 6.10729041856527 6.09293212069571 6.1007390935123 6.14191292846203 6.09578338366747 6.11646758946776 6.15191361939907 6.09705008199811 6.11530215188861 6.17118356929719 6.11256572814286 6.13110157370567 6.15457008904219 6.09069174462557 6.15310888628662 6.11032722994685 6.09541055342555 6.09783315551281 6.10827478574216 6.09537819620967 6.10189846411347
15280 6.0841 6.10722173170745 6.09359883823991 6.09907876387239 6.14276548331976 6.09533782191575 6.11656682789326 6.15258156478405 6.09669039687514 6.1159277728796 6.17162133064866 6.11198929300904 6.13140947283804 6.1545986905098 6.09014123860002 6.15323600392044 6.11038197720051 6.09605986452103 6.09780462627113 6.10901827944815 6.09580418473482 6.1024483923316
15290 6.1028 6.10763544182479 6.09382627768815 6.10238815590739 6.14258304062486 6.09543980492651 6.11650269126892 6.15242310109735 6.09664922809601 6.11575876420736 6.17152368119359 6.11194602967799 6.13134490285814 6.15452964252234 6.09020746977627 6.15322459222376 6.1102661268115 6.09587893857062 6.09785287319124 6.10881980259717 6.09582982493937 6.10226450511813
15300 6.1004 6.10748275621235 6.09322701916099 6.09980954581499 6.14248856911063 6.09538216863573 6.11641992035508 6.15233758559823 6.09655634555221 6.11565735900402 6.17146293918788 6.11185589171946 6.13129333354533 6.154466517061 6.09018154066801 6.15318443460762 6.11014919303358 6.09576597721875 6.09775067350268 6.10869535732269 6.09570277953148 6.10213868755102
15310 6.0932 6.10708060224354 6.09281518691778 6.10194671103358 6.14174579766393 6.09520600959659 6.11599942100048 6.1516827853322 6.09635411295295 6.11498479115963 6.17093366758525 6.11167243786156 6.13079511909187 6.15414236709475 6.09008966928721 6.15270839351416 6.10973786637187 6.09511644944549 6.09739091615379 6.1079232621491 6.09504119002819 6.10147045326233
15320 6.1065 6.10601844774187 6.09133094409108 6.0998817717433 6.14037624961138 6.09462921333313 6.11509414121509 6.15044122162461 6.09581776320934 6.11370422545075 6.1698664572686 6.11107187926769 6.12973022000492 6.15341953000426 6.08963284029067 6.15159416411817 6.10890062341094 6.09393432767689 6.09657411313057 6.10648170484602 6.09367496436834 6.10021256649494
15330 6.0895 6.10501089604199 6.09085923655331 6.09799653056264 6.14008012330532 6.09374747920036 6.11447112035751 6.15007994753122 6.09507123601437 6.11327347001433 6.16943035711348 6.11003666503727 6.12917834168673 6.15288549149036 6.08877472403645 6.15083376954496 6.10830439837277 6.09359204900265 6.09587287159264 6.10604163226485 6.09298029538989 6.09973154181242
15340 6.1037 6.10476612237096 6.09103922356665 6.0982926568687 6.14008835706115 6.09319177290797 6.11412515816092 6.15000873276591 6.09451191842556 6.11313956314325 6.16928836093843 6.1091061784029 6.12895761924982 6.1525684196651 6.08819056072831 6.15048419605196 6.1079270901233 6.09350321111083 6.09551506434381 6.10591617582738 6.09278730770946 6.0995278646946
15350 6.1097 6.10444247798622 6.09032064780593 6.09857607141137 6.13944251281023 6.09281562027335 6.11359559765458 6.14940160161257 6.09404649454355 6.11247970706224 6.16877223445475 6.1086550552547 6.12844170944393 6.15213116389513 6.08786149939895 6.14994640178978 6.10737485067546 6.09288300706446 6.09505707973242 6.10516538730264 6.0921765652597 6.09882698428631
15360 6.1157 6.10417105294764 6.09031905883551 6.09620937219262 6.1398744238615 6.09239252078533 6.11351990488172 6.14972546267509 6.09363711798191 6.11274260944128 6.16898732326925 6.10802365618944 6.12858897811174 6.15206529384851 6.08747075712681 6.14999421535432 6.10723191556334 6.0931349311024 6.09484480772912 6.10545739673078 6.09227919830382 6.09898559242487
15370 6.0999 6.10464832188189 6.09113730637729 6.09797587394714 6.14058584925532 6.09242141115665 6.1138056306541 6.15034357216954 6.09358323743939 6.113325183779 6.16952656204998 6.10814239561558 6.12912027204037 6.15231866240501 6.08753633826971 6.15053793214262 6.10740374104679 6.09363589014113 6.09504285122454 6.10606857253611 6.09288033470511 6.09945766109228
15380 6.1216 6.10514530849457 6.09122997224331 6.09811714786291 6.1409008987546 6.09272049872577 6.11408788958192 6.15066281077266 6.0937656801343 6.11363445520401 6.16988826949894 6.10867939539254 6.12954654946923 6.1526100217998 6.08794802606106 6.15107919324934 6.10758206686378 6.0938269277215 6.09528459140658 6.10633783079684 6.09328530548513 6.0996873395443
15390 6.0976 6.10563124454021 6.09176711647213 6.09791838210821 6.14173539713025 6.09305786603689 6.11464070683718 6.15144183963537 6.09407755169272 6.11441435077786 6.17061674021184 6.10920570573211 6.13031055533886 6.1531374155283 6.08840731073916 6.15192640338838 6.108026111871 6.09445738784969 6.09568660092354 6.10712791022658 6.09402294889092 6.10037131908536
15400 6.1094 6.10606980037689 6.09194472002983 6.10003777974844 6.14171618503332 6.09352198985219 6.11490592044592 6.15150207605958 6.09447580546141 6.11449755504727 6.1707949938029 6.10990449158847 6.13059194755554 6.15345087605715 6.08903849312663 6.15237052062154 6.10822942785919 6.09440090717375 6.09594762542844 6.10712126544118 6.09421557544172 6.10041783258319
15410 6.0903 6.10657877649367 6.09265607319772 6.09729030543566 6.14302347433567 6.09387965264916 6.11570112791657 6.15269134819508 6.09491652807593 6.11570748379827 6.1718291246444 6.11054340215027 6.13161770018935 6.1541738575995 6.08948022690415 6.15342436914146 6.1089318972379 6.0954504943639 6.09651828248799 6.1083983643055 6.09526054017246 6.10153516769409
15420 6.1092 6.10691347144544 6.09248627004027 6.10328014612198 6.14202300077677 6.09443680346012 6.1156044896245 6.15191174152493 6.09537285149097 6.11497872418165 6.17133676049113 6.11133687619865 6.13128647208214 6.15419018065929 6.09020356957614 6.15331805257499 6.10884399828315 6.09462639652193 6.09659838104248 6.10747885601223 6.09480038878322 6.10085118815303
15430 6.0935 6.10627383862436 6.09150652532279 6.09690591904521 6.14192058441043 6.09427111718059 6.11552677452564 6.1518226147294 6.09538498544693 6.11490187579393 6.17123492193222 6.11141148558259 6.13116123232245 6.15417313534021 6.0901376273036 6.15314146018028 6.10880138498545 6.09451162952185 6.09640329881012 6.10736517240107 6.09447977788746 6.10076755052805
15440 6.1061 6.10661113370955 6.09296158887446 6.09990271726251 6.14291600215435 6.09428801804781 6.11598555362225 6.15268008095026 6.09551947012544 6.11577133151889 6.17189730592072 6.11152271351218 6.13174958473444 6.15454379880428 6.09009645852447 6.15364566938579 6.10922462892532 6.09531824868917 6.09673192678392 6.10832931631804 6.09520651517808 6.10158457022905
15450 6.0918 6.10685872419178 6.09240328244865 6.10117837160826 6.14206041380763 6.09459310036898 6.11578866574168 6.15197400027514 6.09572964757681 6.11510150825977 6.1713813238889 6.1118501136452 6.1313233795315 6.15439689126611 6.09041591380537 6.1533418149054 6.10905013108253 6.09462827439606 6.09672622093558 6.10753916466236 6.09477727648616 6.10096978312731
15460 6.0906 6.10657978765667 6.09223889623582 6.09784918966889 6.14254114958644 6.09445457103848 6.11594727388024 6.15237326520681 6.09571866923571 6.11550655126572 6.17164928208292 6.11176430924237 6.13152503432334 6.15450768584013 6.09023657682538 6.15345246502757 6.1092087392211 6.09501916112006 6.09675012771785 6.10800610528886 6.09496795293689 6.10135532513261
15470 6.096 6.10681379966438 6.09281237010658 6.10137078148127 6.14240839833021 6.09457930521667 6.11596070790291 6.15226637083292 6.0958189188242 6.1154187245369 6.17156651116908 6.11186029750109 6.13145678082109 6.15449974098802 6.09031371411681 6.15340862388909 6.10922217324376 6.09492165611684 6.09683094853163 6.10790527789295 6.09497134755552 6.10128743276
15480 6.1115 6.10600421923399 6.09095890833437 6.1004617459476 6.14061401736736 6.09435865500569 6.11507868486643 6.15069372346997 6.09557566189766 6.11385301086307 6.17026875568926 6.11160035638511 6.13022229525447 6.15377719280124 6.0901567671746 6.15221899062395 6.10844718903303 6.09346637588739 6.09616321982443 6.10613776497543 6.0934839990139 6.09981864628196
15490 6.0918 6.10468927398324 6.09012708231807 6.097158998698 6.14005368861556 6.0934620423317 6.11435989242792 6.150101326406 6.09487593710423 6.11321482256055 6.16961178864539 6.11060869438946 6.1294416051954 6.15313582655787 6.08923631994426 6.15120934437215 6.10781391209364 6.09296036103368 6.09537819620967 6.10549452085793 6.09253112234175 6.09918955844641
15500 6.0884 6.10497796101868 6.09173309805989 6.09636494684219 6.14160322368145 6.09302298091352 6.11474976798892 6.1513605132401 6.0945280970335 6.1144282181561 6.17049987865984 6.10963335545361 6.13014992487431 6.15335712680221 6.08858932007849 6.15168444652855 6.10813777315617 6.0942063305229 6.09558757917583 6.10692365530133 6.09353874626756 6.10030342671275
15510 6.0932 6.10587818498909 6.09210188364983 6.10074949404597 6.14154154273868 6.09343055182695 6.11489161971211 6.15133682313561 6.09469537228346 6.11441073948145 6.17055968172848 6.11014485947788 6.13028368729353 6.15344278675318 6.08891830918193 6.15194691555202 6.10820450991392 6.09415432785451 6.09589338375628 6.10689368154109 6.09387965264916 6.10028349235654
15520 6.0887 6.10569711458683 6.09114496232569 6.09812133696675 6.1411466113627 6.09352906799316 6.11477273583412 6.15101541775465 6.09472267368436 6.11408832293749 6.17034090939164 6.110227341488 6.1301198066622 6.15335727125406 6.08907330602407 6.15185865546763 6.10806886962056 6.09382201635838 6.09579053403437 6.10651550658047 6.09359450468421 6.09996873176098
15530 6.1129 6.10522006233036 6.09087440399826 6.09936954545975 6.14063106268644 6.09334070277214 6.11445725297928 6.15055923879147 6.09455785411596 6.11361827659607 6.16996136213839 6.11006519427896 6.12975412678719 6.15311589220166 6.08896540048718 6.15149283114076 6.10777223773301 6.09337551566958 6.09547562898695 6.10598312926292 6.09306537753344 6.09950533020496
15540 6.094 6.10541268888116 6.0916869456917 6.09596582636237 6.14188996061683 6.09320195676386 6.11492238795757 6.15162904924154 6.09451292958856 6.11466641926765 6.17078762675822 6.10993785996735 6.13048649770021 6.1534826554656 6.08878266888857 6.15211455193162 6.10817251382768 6.09438906212151 6.0957408425957 6.10716871787608 6.09390868747234 6.10046896854043
15550 6.0926 6.10556696346402 6.09119862619042 6.1026361797452 6.14051405668259 6.09346218678355 6.11445537510514 6.15047473445535 6.0945936781764 6.11352669411898 6.16994316120446 6.11018010573089 6.12977955031395 6.153139726758 6.0891394649744 6.15158593036234 6.10772760210931 6.09326183205843 6.09553911557794 6.10583882185817 6.09310264611244 6.09938962426782
15560 6.0923 6.10479725174606 6.09020949210227 6.09462242409587 6.14064579677582 6.09302969792485 6.11429618915915 6.15054797154665 6.09430694124103 6.11357176309824 6.16993073834479 6.10981074233353 6.12969714052975 6.15301578706503 6.08875695645809 6.15138355331123 6.10758105570078 6.09332510197163 6.09522435498238 6.10590909768641 6.09286617842317 6.0994013248682
15570 6.098 6.10496322692931 6.09128753630817 6.09989650583267 6.14095506820083 6.0929165198952 6.11435469216108 6.15079715099931 6.09420336925983 6.1138046194911 6.17011202542484 6.10966520708799 6.12984469810128 6.15305623358488 6.08862406075001 6.15148611412942 6.10761009052396 6.09354632999003 6.0952575789094 6.10617503355444 6.09308841760457 6.09959647932649
15580 6.1003 6.1054413625747 6.09150522525609 6.09638141435385 6.14167386063933 6.0930711556077 6.11473445609212 6.15143158355355 6.09432384210825 6.11443630746007 6.17065068639815 6.10980662545562 6.13036978060007 6.15336536055803 6.08874633924663 6.15201711915433 6.10795793059468 6.09412160950899 6.09557414515317 6.10686941362917 6.09373440630734 6.10017630907893
15590 6.0962 6.10574160575867 6.09156127257645 6.10082749804854 6.14137325632572 6.09338476058841 6.11477288028598 6.15121403905749 6.09453546407819 6.11423465266824 6.17055282026529 6.11016002692282 6.13035114631057 6.15342863047123 6.08911490815878 6.15211895771325 6.10793308487535 6.09387192447484 6.09568667314947 6.10660203324258 6.09369200968742 6.09998288804293
15600 6.0921 6.10618882870674 6.09232845638692 6.09570494630933 6.14285749915242 6.09359493803978 6.1155432420373 6.15252595081925 6.09481960088015 6.11555378702283 6.17163743703067 6.11048829376698 6.13138311037421 6.15407360801101 6.08930652354658 6.15311769784987 6.10870070204139 6.09509933190048 6.09622778980434 6.10805615785718 6.09482342885435 6.10122271832824
15610 6.0941 6.10671810030937 6.09246034093201 6.10360082924366 6.14202502310276 6.09418740732968 6.11551521837711 6.15188574019074 6.09525353425741 6.1149589342773 6.17125406180322 6.11118512952328 6.13115364859998 6.15410870981216 6.08999194760621 6.15311090861261 6.10858759623766 6.09444128146768 6.09639990419149 6.10732320913672 6.09456319883466 6.10068405735493
15620 6.1006 6.10615704929829 6.09134683379531 6.09650015377998 6.14182394611835 6.09409965282679 6.11542406925559 6.15171832048893 6.09528358024359 6.1148027818203 6.17110585419834 6.11126602256298 6.13100363534689 6.15406754103303 6.08998494169116 6.15294320000708 6.10853154891729 6.09427458402514 6.09623197890818 6.10713852743804 6.09423666541278 6.10054321679473
15630 6.12 6.10567869697511 6.0913187379092 6.10152433380485 6.1410047596395 6.09388138607144 6.11497150158882 6.1509892719686 6.09512641662359 6.11407720014453 6.17047886091471 6.11109600272775 6.13038285349309 6.15370698919892 6.08981029939651 6.15230118373036 6.10814737920463 6.09359934382141 6.09586210992932 6.10632649132609 6.09349360506237 6.09986270409822
15640 6.1119 6.10522649043798 6.0909015609473 6.09599428337812 6.14109287527204 6.0934653647244 6.11478804773092 6.15101021748781 6.09483043476939 6.11407936692238 6.1703984734565 6.11064350728691 6.1302165171802 6.15352411314845 6.08934379212558 6.15199581250548 6.10803015652299 6.0936516353935 6.09562087532878 6.10636903239787 6.0933255353272 6.09985591486096
15650 6.0989 6.10588540758193 6.09247839741409 6.09853576934338 6.14252583768964 6.09349858865142 6.11540124586225 6.15223228019476 6.09488778215647 6.11529377368092 6.17135142235458 6.11057503710687 6.13107355004549 6.15397292506695 6.08922108027339 6.15275526814163 6.10876166072488 6.09483845184743 6.09610442791879 6.10775280895829 6.09446121582389 6.1010001180172
15660 6.0906 6.10739225712419 6.09393049970269 6.09901881635189 6.14400661367178 6.09428924588859 6.11644577723742 6.15359041655064 6.09552365922928 6.11668860080838 6.17256951263547 6.11132943692803 6.13232450312376 6.15481767952442 6.0898962482512 6.15412481619418 6.10968138569593 6.09610601688921 6.09710367363691 6.10927959285676 6.09605249747634 6.10234424254298
15670 6.1017 6.10839446410537 6.09415468898416 6.10238382235169 6.14417013317347 6.09528242462873 6.11707298719883 6.15385866364837 6.09633735653758 6.11702531808615 6.17297506122291 6.11245948380232 6.13288714310527 6.15538335299492 6.09093225696683 6.15495223642886 6.11004352650046 6.09630362702906 6.09780267617106 6.10959088660777 6.09669111913443 6.10271432819963
15680 6.0944 6.10824943444133 6.09340101142228 6.10135720300674 6.14348745369911 6.09573643681407 6.11708382108808 6.15334759297967 6.09679671344161 6.11657029473782 6.17265538926423 6.11315956972539 6.13268433269858 6.15545702344179 6.09151252007484 6.15491092319787 6.11004988238215 6.0958015846014 6.09786471824348 6.10903705818951 6.0962958266288 6.10233716440201
15690 6.1071 6.10775194224715 6.0931660604775 6.10069431343675 6.14322137337923 6.09566218855977 6.11698458266258 6.15312325924635 6.09687962880731 6.11637282904983 6.17244275613129 6.11326711413264 6.13246231019497 6.1553960647583 6.09148261854053 6.15465697683394 6.11002041420341 6.09562065865099 6.09773110027611 6.10882644738257 6.09594704762101 6.10219112357497
15700 6.109 6.1075520208776 6.09326826016605 6.10065820047259 6.14306738770008 6.0955295817554 6.11686902117729 6.15297014027834 6.09684871610999 6.11623632204533 6.17226125237346 6.11316245876253 6.13224454902112 6.15527934765816 6.09129670900106 6.15437471790612 6.10996263346076 6.09552972620726 6.09764645148814 6.10870734682679 6.09575557668507 6.10210026335716
15710 6.1011 6.10724383284152 6.09279785269499 6.1009674718976 6.14245332285762 6.09535060590506 6.11651063612103 6.1524079336524 6.09670267528296 6.1156830714345 6.17174613705277 6.11290793459117 6.13171318286657 6.15494609722495 6.09104796290398 6.1537992939353 6.1096981421113 6.09506119661033 6.09739828319848 6.10812787820399 6.09522717179358 6.10161273834109
15720 6.0882 6.10698028042912 6.09280745874345 6.09917251312733 6.14260340833664 6.09505823534727 6.11641096433997 6.15248795998096 6.09648267510533 6.11575471955538 6.17171825784445 6.11248924088478 6.13160563845932 6.15479947859049 6.090632880494 6.15357098777592 6.10978250199556 6.0952091153115 6.09727911041677 6.1082713188976 6.09519308115542 6.10170258739591
15730 6.1072 6.10755628220737 6.09395686216652 6.09976086553931 6.14368318596482 6.09514136739075 6.1168976226449 6.15340912947059 6.09655605664849 6.11667661130428 6.17243250004947 6.11241874837875 6.13224837699533 6.15512983998656 6.09054144246876 6.1541450394541 6.11038168829679 6.09614097423851 6.0977006931603 6.10934719632566 6.09609633861482 6.10259862226248
15740 6.0868 6.10783240193129 6.09342881840467 6.10306736853719 6.14270900264382 6.09550444713235 6.11665754365921 6.15260409927368 6.09673691037297 6.11589917141199 6.17185346478224 6.11267601713538 6.13178324201703 6.15492298492789 6.09088993257284 6.15383822371066 6.11001940304041 6.09539726385474 6.09769491508603 6.10847080691159 6.09564131526649 6.10190525335073
15750 6.1007 6.10722714865208 6.09264820057154 6.09869986665249 6.14256455078721 6.09526942396164 6.11648362362385 6.15245675837994 6.09658436921239 6.11574460792542 6.17168301159143 6.11243268798292 6.13158014270663 6.15476192110777 6.09065238149464 6.1535727211982 6.10996754482388 6.09530004775524 6.09746119198203 6.10833726117015 6.09532655467093 6.10177625784278
15760 6.1368 6.10773301905394 6.0942877291441 6.0999167290926 6.14396703386307 6.09530033665895 6.11709624394774 6.15366076460481 6.09667335155606 6.11694370278716 6.1726264988929 6.11241000904143 6.13243327537179 6.15522301143408 6.09056217131019 6.15433196015656 6.11071667215228 6.09649054773152 6.09792322124541 6.10971359845996 6.096397376284 6.10292493900657
15770 6.0938 6.10866588914394 6.09473574657738 6.10246081519127 6.14413170897961 6.09591642382741 6.1174852527976 6.15386891973019 6.09712144121528 6.11718739306927 6.17290362977982 6.11299236670136 6.13279909969866 6.15554542797804 6.09113636744022 6.15485299800336 6.11096744057536 6.0966800685674 6.09843111397326 6.10997137279809 6.09694246536493 6.10319636404514
15780 6.1065 6.10846286205947 6.09371122178435 6.10213536515832 6.14329518827796 6.09617022573948 6.11728403136134 6.15318855148554 6.09732367381454 6.11653620409966 6.17241422688961 6.11332605049014 6.13240467390418 6.15541209891439 6.09146456205845 6.15458178964257 6.11068590390682 6.0960429636538 6.09833555907011 6.10922694015503 6.09640012086928 6.10262014558911
15790 6.1044 6.10798263186216 6.09363697353005 6.10033795070648 6.14330212196708 6.09596575413644 6.11720357167721 6.15317786204815 6.0972432141304 6.11652609246969 6.17235702395439 6.11319387704134 6.13230803561211 6.15534565106034 6.09127186328173 6.15441451439261 6.11073400637507 6.09607185402513 6.09818619585037 6.10924665783346 6.09621753372252 6.10263213509321
15800 6.0963 6.10752081927657 6.09305721600354 6.10261566758156 6.14218550911546 6.09574625954032 6.11660438537598 6.15218576669693 6.09702696970105 6.11553370821476 6.17151819202304 6.11293227472901 6.1314920270741 6.1548477255106 6.09106825838983 6.15359641130269 6.11019260081649 6.09517993603647 6.09775298473239 6.10815669634938 6.09530113114417 6.101715588063
15810 6.0978 6.10714943355322 6.09307967826724 6.09771297156811 6.14285042101145 6.09528805825114 6.11663703149557 6.15269553729892 6.09670802000165 6.11601444399357 6.17181496836245 6.11239065249264 6.13166074684262 6.15482172417641 6.09050973528624 6.15357763256133 6.11046445921063 6.09572639741004 6.09765129062533 6.10876267188787 6.09553528760374 6.10216844463348
15820 6.0931 6.10781001189351 6.09429372389615 6.1020169146359 6.14346564146876 6.09543279901147 6.11694630292058 6.15322509780526 6.09677446785569 6.11654227107763 6.17224846838415 6.11239058026671 6.13207164014876 6.15503305724263 6.09053429210186 6.15398058101535 6.1108011764884 6.09625487452745 6.09798627448082 6.10937955354154 6.09617939843237 6.10267922639847
15830 6.0952 6.10840580357611 6.09438415075839 6.10029244837165 6.14392990973592 6.09581111842394 6.11733516731858 6.15366452035308 6.09704863747954 6.11699700552225 6.17266708986461 6.11272007495165 6.13252399113774 6.15534377318621 6.09086263117194 6.15450949148834 6.11112532645464 6.09667248484492 6.09838445602357 6.1098854239434 6.09675930041075 6.10313020509481
15840 6.0946 6.10888105018437 6.09486987012625 6.10230408492684 6.14433856403828 6.09623262894154 6.11774555504322 6.15407144123316 6.0974080336988 6.11742848321795 6.17307307180762 6.11319481597841 6.13297728106379 6.15569753578305 6.09128717517853 6.1550559528619 6.11145785462856 6.09705094870925 6.0987754149735 6.11035200344026 6.09726762649417 6.10356587189436
15850 6.1065 6.10843592178822 6.09355564713478 6.10364979842305 6.14265569990873 6.09638502565026 6.11712426760793 6.15265162393451 6.09748545989394 6.11603510060906 6.17198607158661 6.11343345044553 6.1320227431953 6.1552376010716 6.09157340653241 6.15425655628741 6.11071912783384 6.09571787475049 6.09837875017524 6.1087560993284 6.09606130903959 6.10228111708164
15860 6.095 6.10740980802476 6.09286718958616 6.09866996511817 6.14260051929951 6.09577608884871 6.11679982873797 6.15254054045677 6.09709558433294 6.11589830470085 6.1717745218426 6.11288561677933 6.13171007715166 6.15496169802547 6.09098483744264 6.15376527552307 6.11062956768274 6.09566045513749 6.09792177672684 6.1086578720659 6.09559003485739 6.10214966589212
15870 6.1166 6.10668762096763 6.09231791140139 6.10328910213709 6.14101978263259 6.09527707991004 6.11583084568381 6.15110902255774 6.0965923140645 6.11444367450476 6.17053960292041 6.11226100695133 6.13048100852966 6.15414958968759 6.09050467947125 6.15249121014774 6.10975072258711 6.09436024397612 6.09718138873577 6.10705604542792 6.09422243690491 6.10077246189117
15880 6.0836 6.10647007647157 6.09278795774281 6.09458948907256 6.14274973806739 6.09462776881456 6.11619890901446 6.15250673872232 6.09613209044933 6.1157836099267 6.17150497467816 6.11126371133328 6.13122377997637 6.15436742308736 6.08968029272556 6.15293092159927 6.11045376977324 6.0957584657222 6.09725773154199 6.10864104342461 6.0951555236727 6.10200564739108
15890 6.109 6.10747683368623 6.09408166857064 6.10459566918015 6.14272994816303 6.0950195222497 6.11634321641922 6.15251468357444 6.09628058695793 6.11579429936409 6.17158890120685 6.11164065845311 6.13137596000731 6.15445972782373 6.08998768627644 6.15320162437856 6.11045897004008 6.09574430944026 6.09758556503057 6.10865223844349 6.09555796654522 6.10201633682847
15900 6.101 6.10726080593467 6.09257467457652 6.09841876333952 6.14218608692288 6.09510720452666 6.11614907312393 6.15206254926324 6.09628217592835 6.1153391315639 6.17126691801846 6.11170782856643 6.13111638002098 6.15431787610054 6.09013690504432 6.15302394859493 6.11018277809024 6.09529477526247 6.09743757410347 6.10813055056334 6.09517228008807 6.10158038112521
15910 6.1141 6.1066663865447 6.09237092523277 6.10176643511653 6.14160177916288 6.09484329098463 6.11576020872593 6.15153804457188 6.0960506196022 6.11479483696818 6.17082056178153 6.11146594393253 6.13067594631016 6.15401741623878 6.08995634022355 6.15256711959839 6.10982251515985 6.0947924439311 6.09704943196475 6.10752428612113 6.09455243717134 6.10104720932245
15920 6.1074 6.10639142243564 6.09235019639134 6.09769982644916 6.14186771503091 6.09451061835885 6.11568827170134 6.1517297321856 6.09579089516401 6.11495561188459 6.17092023356259 6.11111716492474 6.13071285375953 6.15395241290331 6.08963002347946 6.15250702762604 6.10985270559788 6.09497553665936 6.09689299060404 6.10772594091296 6.09457309378684 6.10116970449686
15930 6.1018 6.10590331961215 6.09145278923214 6.10242383551598 6.1404041288197 6.0942627389729 6.11490303140879 6.15043804368377 6.0954640006125 6.11364355567098 6.16987129640579 6.11080052645505 6.1297227807343 6.15332809197903 6.0894714153409 6.151562095806 6.10902181851864 6.09375015155971 6.09631056071818 6.10623787011206 6.09340368378162 6.09990488404036
15940 6.0901 6.10509063346684 6.09084486359358 6.09532171553373 6.14062745139003 6.09356460314989 6.11461094975471 6.15054869380593 6.09490728315711 6.11369671395421 6.16983987812698 6.11003247593343 6.12957298415899 6.15306706747413 6.08877703526616 6.15121844483912 6.10892518022656 6.09386253510416 6.09586492674053 6.10634259770811 6.09316281031072 6.09990055048466
15950 6.1067 6.10526318120956 6.09169250708818 6.10024449035525 6.14085770764947 6.09334156948328 6.11454825764894 6.15071047988534 6.09463903605938 6.11382050919533 6.16994164445996 6.10963342767954 6.12963495400548 6.15299599716067 6.08852207773924 6.15122480072081 6.10888964506984 6.09399528636038 6.09580172905326 6.10649253873527 6.09331975725293 6.09996945402026
15960 6.0936 6.10530593895912 6.09116200764477 6.09756144157052 6.14070617765188 6.09328378874064 6.1144215733707 6.15057151719928 6.09449487310648 6.11365597853065 6.16984811188281 6.10956430746615 6.12955955013633 6.15290065893531 6.08849867653847 6.15117460370064 6.10869983533025 6.09382136632502 6.09569851820171 6.1062905228138 6.09322427457571 6.09976967710257
15970 6.1007 6.10559946513176 6.09190391238034 6.09797876298428 6.14170477333665 6.09329794502258 6.11484496176243 6.15143822833896 6.09450917384028 6.11449899956584 6.17056444863975 6.10959211444855 6.13023637931049 6.15325875508785 6.08852294445038 6.15182189247012 6.10911065641046 6.09459880621731 6.09595766483247 6.10721422021091 6.09396112349629 6.10051996004581
15980 6.0888 6.10611551938951 6.09214233016968 6.10016186389327 6.14161261305213 6.09367366430163 6.11499836963415 6.15141121584177 6.09475228631496 6.11447978746891 6.17064873629808 6.11002929799259 6.13041029934585 6.15343643087149 6.0889886572361 6.15213845871389 6.10906645414233 6.09449523423612 6.09616372540593 6.10713065481186 6.09413258785009 6.10047633558512
15990 6.0951 6.1061660053134 6.09190217895806 6.09817160621285 6.1419176953733 6.09382822778821 6.11523151493073 6.15170950892568 6.09492172834277 6.11478082513809 6.17094392366707 6.11034203626215 6.13073148804903 6.15368301019073 6.08924664825201 6.15250774988532 6.10921162825823 6.09471494551003 6.09629770450294 6.10741905294359 6.0943691277653 6.10073447105288
16000 6.083 6.10641619592905 6.09241303294897 6.09996656498313 6.14216037449241 6.09404187208414 6.115468993783 6.15195666605234 6.09513898393512 6.11503939396143 6.17120104797185 6.11070959401131 6.13102111402154 6.15392987841368 6.08954335236549 6.15285537327826 6.10935246881843 6.09489175458252 6.09648780314624 6.10765905970335 6.0946324634999 6.10096183827519
16010 6.1202 6.10602328687906 6.09129432554543 6.10051764881611 6.14092791125178 6.09406960684061 6.11497410172224 6.15091097906232 6.09514418420196 6.11400641873479 6.17039731784165 6.11087015224993 6.13030564397573 6.15358666080236 6.08971929472685 6.1522374804616 6.10873811507225 6.09386499078572 6.09612652905285 6.10644436404109 6.09368919287622 6.09997552099824
16020 6.1053 6.10534320753813 6.09101054987311 6.09687673977017 6.14111902105808 6.09359927159548 6.11482531630993 6.15102798506618 6.09485499158502 6.11410002353787 6.17040237365663 6.11049053277075 6.13022164522111 6.15347109931707 6.08928290566802 6.15200635749102 6.10872843679786 6.09397101844847 6.09583054719865 6.10656288678944 6.09349743303657 6.10003229057789
16030 6.1069 6.1054758143425 6.09164960488677 6.09954288768768 6.14124772766232 6.0934696982801 6.11479830381274 6.15111552289128 6.09473654106259 6.11417672747374 6.17044318130612 6.11032282416522 6.1302290122658 6.15343686422706 6.08912039732933 6.15196526093781 6.10872410324216 6.09404093314707 6.09581111842394 6.10664948567748 6.09358489863575 6.10008183756471
16040 6.095 6.10558523662388 6.09142866577208 6.09796041759849 6.14133699890971 6.09346189787984 6.1148214161098 6.15118630430102 6.09470375049114 6.11424230861664 6.17049778410792 6.11027732183039 6.13027632024884 6.1534476981163 6.08909244589508 6.15200700752437 6.10872366988659 6.09408780777454 6.09583293065429 6.10671427233517 6.09367207533121 6.10012502866983
16050 6.0878 6.10565840148926 6.09157181756198 6.09917381319404 6.14140214669704 6.09349223276973 6.11486157372594 6.15124552956224 6.09471241760254 6.11429951155186 6.17055433700979 6.1102977617681 6.13033655667305 6.15348077759147 6.08912487533689 6.15207807783782 6.10872583666444 6.09412002053857 6.09585871531069 6.10676403599977 6.09373780092597 6.10016287505627
16060 6.0845 6.11207329176366 6.08577431452274 6.08577431452274 6.15611557945609 6.0955186034143 6.12222970180213 6.16411402320862 6.09705557116866 6.12719602885842 6.18122037319839 6.11127505080402 6.14028914514184 6.16163602383435 6.09069434475899 6.16163602383435 6.11667213329673 6.09829005673528 6.10174310614169 6.12025063914061 6.10436375172436 6.11236602345109
16070 6.106 6.12552269855142 6.10237659975886 6.12017393520474 6.16750503054261 6.10399662733078 6.13164312371612 6.17490443244576 6.10416014683247 6.13841228216886 6.19169631074369 6.12164113271236 6.15137698075175 6.17412489800155 6.09935300572216 6.17412489800155 6.12434036010504 6.10477840077877 6.1109759632349 6.13183329458535 6.1172961653173 6.12325249317288
16080 6.1399 6.1360060031414 6.11519049060345 6.11989485421777 6.17586864858866 6.11374691097438 6.1407993490994 6.18339646819234 6.11295394250751 6.14753882269561 6.2006265411973 6.1341185951829 6.16136308205128 6.18596691675484 6.11002055865526 6.18596691675484 6.1312669710815 6.11328560397029 6.11970193876326 6.14121674273908 6.1281594505161 6.13234747096896
16090 6.1427 6.14409032352269 6.12383745096624 6.13573920056224 6.18262538418174 6.12275767333806 6.14912071497738 6.19048183175921 6.12180898576975 6.15535742388666 6.20816382239759 6.1465342322588 6.16987562996149 6.19612224340439 6.12006797976792 6.19612224340439 6.13898149470985 6.12232308992744 6.12749208293855 6.14928011760116 6.13662404040992 6.14034959824383
16100 6.1469 6.15089696723223 6.13182852767408 6.13849447527528 6.18829353058338 6.13074145522714 6.15651065528393 6.19648062846065 6.13014544686675 6.16213763290644 6.21442516034842 6.15804256722331 6.1769001070708 6.20443609778583 6.12872620737553 6.20443609778583 6.14623608362675 6.13125281479955 6.1345304274261 6.15636945359409 6.14401426962018 6.14750191524625
16110 6.1644 6.15642268410325 6.13837039113045 6.14877540281415 6.19195610740781 6.13762646406889 6.16244415974617 6.20055879327655 6.13758139508963 6.16701302751899 6.21868352885544 6.16803155755997 6.18177362380922 6.21031622728705 6.1356913869977 6.21031622728705 6.15237983776629 6.13894025370479 6.1404898609966 6.1616463521421 6.14976908713579 6.1529731015414
16120 6.1429 6.16112509761751 6.14519617471099 6.14957378822565 6.19596609094739 6.14330219419301 6.16781921333075 6.20471553990245 6.14401008051634 6.17193146878481 6.2225985352993 6.1733837877512 6.18596857795119 6.21507764938474 6.14087381403148 6.21507764938474 6.15812396584451 6.14407125587761 6.14592724555731 6.16713053910434 6.15534456767142 6.15856736081839
16130 6.1625 6.16574892932177 6.15043789923191 6.15804487845302 6.19904147097468 6.1484968996346 6.17243445014954 6.20793826082349 6.14977558746934 6.17589407211542 6.22552787449956 6.17677985090017 6.18910238875449 6.21865442180634 6.14505865654349 6.21865442180634 6.16319978740811 6.14773484386504 6.15094023056328 6.17193125210702 6.16012029050291 6.1633370166719
16140 6.1541 6.16965497975051 6.15472638595104 6.16040305501223 6.20140354773402 6.15302560979128 6.17631168243289 6.21042485508323 6.15478720018268 6.1790755520314 6.22764712768793 6.17928161260486 6.19133742010593 6.2211933798641 6.14822583572566 6.2211933798641 6.16761084152758 6.15092629095912 6.15535171803832 6.17595149172842 6.16406888200343 6.16741677045822
16150 6.1714 6.1740183647573 6.15917622539401 6.16437822565436 6.20440164601803 6.15706867280602 6.18012355025113 6.21336719495058 6.15925791291893 6.1826561524272 6.23002718870342 6.1819626390636 6.19368996304274 6.22368019080162 6.15071228553355 6.22368019080162 6.17216331401467 6.15480193427205 6.15966570051014 6.18042184333503 6.16807828773558 6.17189629475772
16160 6.1779 6.17734249088168 6.16245058785379 6.17042021346092 6.20559395164251 6.16091990375519 6.18298983621597 6.21471724200249 6.16327952483296 6.18461087495089 6.23105445808172 6.18324667161703 6.19481293177605 6.2250449719429 6.152849595204 6.2250449719429 6.17640239819884 6.15714573787153 6.16336092345417 6.18319575233757 6.17111076556146 6.17485950791836
16170 6.19 6.18099871182442 6.16585372914374 6.16978823658824 6.20819632406533 6.16412969623506 6.18607518342137 6.21719935825467 6.16677468195558 6.18762399622798 6.23292821533978 6.18530973303318 6.19658203366399 6.22682324652374 6.15437233445048 6.22682324652374 6.18015099610388 6.16079979203641 6.16698832625151 6.18708677977324 6.17445648723841 6.17880246579647
16180 6.1896 6.18481585213542 6.17060532851517 6.17624263444543 6.21104050889611 6.16765829396248 6.18936521890759 6.21991664212942 6.17035188773274 6.19084548930824 6.23511947777867 6.18766805404425 6.19872721596062 6.22906636717916 6.15626097024977 6.22906636717916 6.1839023385942 6.16467334079742 6.17094544041157 6.19119195708632 6.17833010822535 6.18293487228453
16190 6.1789 6.18823156073689 6.17388944147527 6.17974660313129 6.21303712245822 6.17130050307512 6.19233413791657 6.22193376785517 6.17390424779058 6.19334725101292 6.23681267021596 6.18952917176485 6.20049747346342 6.23106196957827 6.15836382815242 6.23106196957827 6.18751991866529 6.16777710561454 6.17468089319766 6.19452763935924 6.1818299600333 6.18637390986085
16200 6.1774 6.19120149090886 6.17605203022063 6.18407885876298 6.21366693255305 6.1744431976676 6.19445599123836 6.22273720908165 6.17699205067754 6.19459885412455 6.23743793007731 6.19031412315369 6.2012577958107 6.23206692114472 6.16002726350725 6.23206692114472 6.19058034792542 6.16967318068445 6.17762641100585 6.19652728641033 6.18419109785557 6.18860337981582
16210 6.2007 6.192818268314 6.17709916172922 6.18537979218364 6.21328052383661 6.17663843253255 6.19562431785464 6.22256141117215 6.17925734469295 6.19481033164263 6.23708532309532 6.1900850225091 6.20098275947571 6.23191647453606 6.1607372443825 6.23191647453606 6.19277197149396 6.17068535484374 6.17962042443454 6.19740410917997 6.1853342898488 6.18980348584056
16220 6.1944 6.1942484139204 6.17928399606049 6.18462228664756 6.21448250773549 6.17817366686463 6.19706710299849 6.2236579452157 6.18098354437947 6.19622162628174 6.23769917126 6.19076365733147 6.20144998900592 6.2322516028434 6.16083207702637 6.2322516028434 6.194513771981 6.17307119393349 6.18163379441202 6.19960808338225 6.18697612965107 6.19207751919329
16230 6.2017 6.19621476481855 6.18136041927338 6.18958276340365 6.21469774100184 6.17989986655116 6.19812203490734 6.2239166584909 6.18193020962179 6.19677271011472 6.23770487710834 6.19082244923711 6.20144298309088 6.23226684251428 6.16111931954324 6.23226684251428 6.19605659003556 6.17453116884828 6.18353514197469 6.20096679754555 6.18841905924678 6.193500297755
16240 6.1981 6.19740714266896 6.18192479267716 6.18917902046442 6.2144302161634 6.18120224449039 6.19873097170889 6.22372323745489 6.18195158849657 6.19682659065723 6.2373044565618 6.19045438590646 6.20102833403647 6.23185132674873 6.16107677847147 6.23185132674873 6.19716771371663 6.17552340865135 6.1849181240499 6.20178656183183 6.18924272373319 6.19439676597714
16250 6.2013 6.19806006506085 6.18254001313448 6.19102525964379 6.21373540273309 6.1820228754878 6.19887722921371 6.2231119171977 6.18158309181035 6.19641446951032 6.23651083806157 6.18966770109534 6.20020040822029 6.23097717633843 6.16062478861213 6.23097717633843 6.19780005171895 6.17608835986257 6.18581408669055 6.20209677219391 6.18951999907196 6.19479068619013
16260 6.1965 6.19874274453521 6.18381436741352 6.18919534352422 6.21441866001487 6.18259851613641 6.19944853630662 6.22365606734157 6.18211402460933 6.19710783842206 6.236686708197 6.18982024225593 6.20021593679488 6.23081575138867 6.1600605596602 6.23081575138867 6.19840906074643 6.17779180838168 6.18690253143013 6.20350618895888 6.19042094530165 6.19616240102053
16270 6.2088 6.20028390139341 6.18569996972382 6.19265814343095 6.21515348660946 6.18360231208801 6.20023507666588 6.22429801139235 6.18272686161101 6.19789018967748 6.23709485691786 6.19021257349849 6.20055908218026 6.23111606679857 6.16005600942671 6.23111606679857 6.20003761097789 6.17945755496621 6.1882928083241 6.20494752958417 6.19175329700112 6.19757037326694
16280 6.1829 6.20164738246799 6.18622050198913 6.19382271429896 6.2149479316175 6.18465854406357 6.20065803170204 6.22416092658043 6.18270360486209 6.1978851338625 6.2369209368825 6.19004024243355 6.20043557584286 6.23106976997852 6.1602453135848 6.23106976997852 6.20110330455005 6.18022322203219 6.18937005804479 6.20552692598104 6.19255558261275 6.19818602707982
16290 6.1887 6.20239333185554 6.18718471813202 6.19329084256291 6.21557167473435 6.18517654842138 6.20130156472325 6.22472125533223 6.18322962629795 6.19854831233621 6.23731485709548 6.19043112915754 6.20078767724335 6.23139319768548 6.16031696170568 6.23139319768548 6.20243608960509 6.18165351209044 6.19041502277553 6.20674451068044 6.19351727084816 6.19937594924867
16300 6.2056 6.20337098202109 6.18762919649482 6.19672070744634 6.21483316461742 6.18501779583096 6.20135941769183 6.22411845773459 6.18280551564693 6.19804561987519 6.23677027359605 6.18989680173993 6.20032651469111 6.23102744558454 6.16042905634642 6.23102744558454 6.20299064028263 6.1818246153146 6.19108845733106 6.20672002609074 6.19381700845063 6.19942340168357
16310 6.2104 6.2036156834662 6.18789599907398 6.1935822019577 6.21518179917336 6.18517495945096 6.20165496619046 6.22440591692925 6.18307737404108 6.19839815463126 6.23690273594856 6.19002088588476 6.2003928180933 6.23101495049894 6.16020392812788 6.23101495049894 6.20390993189812 6.18288929772377 6.19169746635854 6.20754239051044 6.19430807253718 6.20022366496921
16320 6.1853 6.2040777849555 6.1881165048331 6.19801774066687 6.21408461509645 6.18470491310954 6.20132886612415 6.22345239022374 6.18233301362395 6.19750811451673 6.23602706879377 6.18914290750027 6.19957998749614 6.23025585599244 6.1599929561913 6.23025585599244 6.20400902587175 6.18263376238942 6.19195177385211 6.20704699286819 6.19414650313556 6.19981363837421
16330 6.1977 6.2044048961848 6.18897808793187 6.19228170189261 6.21559536483884 6.18528156492114 6.20198077735305 6.22471258822083 6.18336721669137 6.19879474720359 6.23696947270632 6.1900567099452 6.20034269329906 6.23082420182228 6.15967212861776 6.23082420182228 6.20526460140944 6.18461101940274 6.19268782828748 6.20875253593922 6.19511216379702 6.20140701457858
16340 6.2006 6.20576267141104 6.19042636224628 6.19991973826289 6.21556322430074 6.18547325253487 6.20234002912045 6.2247326670289 6.18342716421187 6.19887332901359 6.23705383259058 6.19014684790373 6.20050657393038 6.2310998159647 6.16009912830591 6.2310998159647 6.20580275680125 6.18515553067625 6.19354370553792 6.20917520207167 6.19594254529476 6.20184333141148
16350 6.2152 6.20618093176186 6.19027013756335 6.19564829686284 6.21596082803607 6.18579205778241 6.20277945166826 6.22511329767108 6.18377428202331 6.19929931753874 6.23740499505401 6.19050711083412 6.20087138709426 6.23149532514811 6.16038391514122 6.23149532514811 6.20647221893072 6.18603784261644 6.1942149733156 6.20991884022951 6.19661439087987 6.20257115209103
16360 6.2126 6.20684866046906 6.19103017100692 6.19973483988643 6.21587040117383 6.18590343016386 6.20300573550165 6.22507675135136 6.18378424920142 6.19931000697613 6.23741192874312 6.19053166764975 6.20093227355182 6.2316251873672 6.16067079652846 6.2316251873672 6.20684764930606 6.18645075824857 6.19474532830715 6.21020673277974 6.19704045163095 6.20288129022717
16370 6.2139 6.20705154310167 6.19087481303513 6.19775281596184 6.21567784684896 6.18588624039292 6.20307001657784 6.2249281103909 6.18369194446504 6.19919849014282 6.23727932193875 6.19041249486804 6.20082400688529 6.23154061080515 6.16073449979722 6.23154061080515 6.20708281692862 6.18674081757665 6.19506088338792 6.21034858450294 6.19721227711439 6.20304784321785
16380 6.1967 6.20694630992413 6.19038786582649 6.199891425699 6.21453797724843 6.18533602327108 6.20257172989845 6.22392980360985 6.18289001998305 6.19822719585895 6.23637801457942 6.18951718226075 6.19997397993505 6.23072185768187 6.16046430259943 6.23072185768187 6.20673743253946 6.1861778164655 6.19491628707945 6.20958905664086 6.19668835023046 6.20237599763274
16390 6.2183 6.20634380123019 6.19040715014935 6.19609913110733 6.21478975683451 6.18524342963099 6.20247249147296 6.22407988908887 6.1829942419976 6.19837381449342 6.23636595284939 6.18948135820031 6.19984411771595 6.23043613190949 6.15987219443917 6.23043613190949 6.20694659882784 6.18678957007825 6.1948970027566 6.20997445419431 6.19665447627008 6.2027252099961
16400 6.2018 6.20711762982607 6.19198297545314 6.19829349926114 6.21595880571008 6.18574395531416 6.20301534155011 6.2250699621141 6.18379905551672 6.19936822107434 6.23717849454284 6.19027295437455 6.20055691540241 6.23105763602257 6.15985507689416 6.23105763602257 6.20764126780629 6.18816901308298 6.19553641889989 6.21119370009005 6.19759377446771 6.20385995155573
16410 6.221 6.20816692811251 6.19185231874883 6.20064040857554 6.21535492472351 6.18563677203655 6.20300732447207 6.22459341543913 6.18343474793434 6.19892186483741 6.23686070045829 6.18996556082368 6.20035677735507 6.23100238318741 6.1602266792953 6.23100238318741 6.20750259402394 6.18795522433519 6.195896970734 6.21090580753982 6.19783703139424 6.20362673403323
16420 6.1995 6.20802247625589 6.19217199070752 6.19735860684514 6.21631011262536 6.18610320708156 6.20350777792931 6.22542993614078 6.1841268890053 6.19976705265045 6.23757429262996 6.19067871963978 6.20100861635804 6.23159983606637 6.16035906942189 6.23159983606637 6.20806797859073 6.18908548788726 6.1963491050452 6.2119253487438 6.19847160840034 6.20458582213521
16430 6.2066 6.2090229498148 6.19312912870944 6.20168306207657 6.21641397351027 6.18634213045239 6.20382903885841 6.22557511025667 6.18427856345475 6.19994256165624 6.23778786469996 6.19091244274378 6.20129058638215 6.23197837215662 6.16083836068213 6.23197837215662 6.20825836613774 6.18943600031734 6.19687353751063 6.21223765365779 6.19903215382993 6.20490910539031
16440 6.1943 6.2093567058295 6.19321413862705 6.19917364442349 6.2169652017951 6.18674572893977 6.20429171815515 6.22609730371833 6.18473734255135 6.2004915509373 6.23828961822391 6.19143550291657 6.20180367937684 6.23252252230048 6.16123293092847 6.23252252230048 6.2086506973803 6.19016389322281 6.19737875787914 6.21291823858023 6.19963336245716 6.20557141715288
16450 6.2058 6.20998341020942 6.19388128952682 6.20203538015485 6.21713240481913 6.18701440939307 6.20463103556633 6.22629765844345 6.1849421030581 6.20072736859322 6.23853244179487 6.19170765021443 6.20209865006805 6.23289195792377 6.16168434298038 6.23289195792377 6.2088624638021 6.19053773462772 6.19784410953522 6.21326680091023 6.20011171478033 6.20593283569813
16460 6.2086 6.21035176244378 6.19420601730049 6.20053452536464 6.21764210319519 6.18740746289492 6.20508100309968 6.22678345003724 6.18537870879471 6.20124652856588 6.23899194315076 6.19219416406751 6.20256609627604 6.23338475543261 6.16206410691142 6.23338475543261 6.20923081603646 6.19120206871629 6.19833185122907 6.21389827220142 6.20067464366555 6.20655383422971
16470 6.1989 6.21088276746869 6.19457458621264 6.2028719008565 6.21759573414922 6.18756722664833 6.20530822587013 6.22679283940792 6.18543107259274 6.20129636445642 6.23905239625275 6.19228632435203 6.20268151330948 6.23357218171656 6.16243715383112 6.23357218171656 6.20932651539147 6.19136789944768 6.19869897562265 6.21404445748031 6.20099236552417 6.20672905433178
16480 6.218 6.21031160482764 6.19236808410287 6.20406073963642 6.21472056439519 6.18624953681231 6.20401639291644 6.22430407837033 6.18342023052275 6.19884039399028 6.23689298544824 6.19015349268913 6.20069862267375 6.23173952101171 6.16207652977109 6.23173952101171 6.20790763702989 6.18910722789168 6.19786310495436 6.21159997093678 6.19932047973573 6.20452674132586
16490 6.2039 6.20828732873499 6.1923158647567 6.19581600546837 6.21577152387798 6.18625531488657 6.20390177036822 6.22506692862511 6.18398908193409 6.19956323108077 6.23724963708222 6.19046261966229 6.20076015916467 6.23142093244195 6.16084825563431 6.23142093244195 6.20820015203953 6.19021315130591 6.19743516632915 6.21247874380648 6.19905389383435 6.20528713589907
16500 6.1981 6.20943637102842 6.19395199871063 6.20307687804103 6.21594291600585 6.1862462144196 6.20390978744626 6.22517266738415 6.18405856327713 6.19966492518783 6.23729188925028 6.19047504252195 6.20075864242017 6.23137362445891 6.16062197180092 6.23137362445891 6.20817740087211 6.19051491123438 6.19766614484787 6.21269534936547 6.19943596899509 6.20547044530511
16510 6.2102 6.20989962813258 6.19403448072076 6.19848576468229 6.21705779543519 6.1867769305408 6.20447278855741 6.22613659462333 6.18484098675847 6.20062711900473 6.23812812104821 6.19129133996367 6.20153124317527 6.2321056342423 6.16078541907668 6.2321056342423 6.20867315964401 6.19163441312313 6.19819938887656 6.21376328194141 6.2002961075753 6.20645705148578
16520 6.2063 6.21049007509649 6.19350102001429 6.20546033367515 6.21533087348938 6.18613946449757 6.20390603169799 6.22469063153863 6.18367807708681 6.19920426821709 6.23698911815882 6.19016736006737 6.20058898371458 6.23138026924431 6.16104384344816 6.23138026924431 6.20780088710785 6.19026472061872 6.19801824624836 6.21236079886556 6.19972631722689 6.20519208657742
16530 6.2232 6.20919455862045 6.19277442717552 6.19687137073278 6.21587581811845 6.18619435620308 6.20390747621656 6.22511127534509 6.18399413774908 6.19960151082277 6.23724031993747 6.19039819413424 6.20072000154853 6.23135773475468 6.16058275312185 6.23135773475468 6.20790648141503 6.1908545897752 6.19781052447855 6.2128444236815 6.1995977550745 6.20561576387286
16540 6.2046 6.20978507781029 6.1939567656219 6.20315141519904 6.2159614058435 6.18621934637427 6.20394214466214 6.22517887881398 6.1840421679914 6.19966506963968 6.2373011341691 6.19044976344705 6.20077749338746 6.23141529881954 6.16057329152525 6.23141529881954 6.20784480047226 6.19102258728445 6.19794515360892 6.21296980789304 6.199811832726 6.20572713625431
16550 6.2023 6.21041857142746 6.19513621503115 6.19784656521678 6.21824800650775 6.18735488241911 6.20509949293733 6.22718040373921 6.18568422447145 6.20166384997964 6.23906063000858 6.19220182001591 6.20241254395247 6.23296396717429 6.1610360430479 6.23296396717429 6.20895115724206 6.19313194552064 6.1988654563874 6.21503806957602 6.20130532047153 6.20766091325879
16560 6.2083 6.21270676106215 6.19746160101891 6.20502907265723 6.21992675375938 6.18864122620225 6.20652682173252 6.22878338599205 6.18706821770966 6.20331702925265 6.24070499771833 6.19389060667157 6.20415217766166 6.23489174942672 6.16255076521635 6.23489174942672 6.20997994336486 6.1946671076268 6.20031365847588 6.21672801184654 6.20324689787626 6.20928917458653
16570 6.2163 6.21382308501005 6.19656108814478 6.20570626296103 6.21899995064735 6.18878394463658 6.20682222577929 6.22815920951962 6.18665775775909 6.20277078455687 6.2404420953393 6.19371451985836 6.20417659002543 6.23526595196128 6.16388073346019 6.23526595196128 6.20977756631374 6.19392346946895 6.20085650855303 6.21617389452457 6.20355876943469 6.20885220772028
16580 6.2164 6.21291506063938 6.19577281436324 6.20362261715531 6.21852528184652 6.18871576336026 6.20677686789632 6.22780154672265 6.18641999000311 6.20245616841316 6.24014864139259 6.19347747436166 6.2039389667213 6.23507296428084 6.16408787742257 6.23507296428084 6.20964727073908 6.19359765830636 6.2007428971678 6.21588239067793 6.20317589978874 6.20862021803856
16590 6.2155 6.2124818495214 6.19579419323802 6.20423090392351 6.21795065236092 6.18843090429902 6.20648536404967 6.22729307618737 6.18603249789774 6.20197629934549 6.23963330939412 6.19298966044188 6.20341453425586 6.23451075765491 6.16382714182138 6.23451075765491 6.20938436836004 6.1931961543709 6.20050447937846 6.21544239032269 6.20269668075442 6.20823092028499
16600 6.2055 6.21240774571896 6.19663519194722 6.2015581112206 6.21922847348452 6.18894240832329 6.20698292846978 6.22836201992631 6.18691748219728 6.20305809929967 6.24044267314672 6.19379642406106 6.20406521764398 6.23499106007814 6.16362028676271 6.23499106007814 6.21001923426986 6.19442551189661 6.20084971931577 6.21660436105728 6.20329276134074 6.20931315359473
16610 6.1951 6.2138132622838 6.19825298051536 6.20535791730881 6.22033728593588 6.18967059013247 6.20779243667424 6.22936942717433 6.18778686569631 6.20410681977868 6.24137084855139 6.19474056139588 6.20498089796305 6.23593570299447 6.16419448289275 6.23593570299447 6.2107049472332 6.19549243330956 6.20171173577011 6.21771902380884 6.20445581546426 6.21037942497432
16620 6.2197 6.21438341376185 6.19699805501103 6.20733690774441 6.21871119138598 6.18919346565008 6.20741808968782 6.22803758105636 6.18675605724752 6.20283347666264 6.24032682275772 6.19373907667398 6.20414235493541 6.23532719954848 6.16463116085529 6.23532719954848 6.21005736956 6.19417936593294 6.20169122360647 6.21645586454868 6.20402159318328 6.20925985085964
16630 6.1938 6.21295507380366 6.19599657028914 6.20286453381181 6.2182540012598 6.18883724737167 6.20703182542324 6.2275983029604 6.18639846667647 6.20240380461514 6.23981409089267 6.19322699484229 6.20357010890543 6.23465369276702 6.16407971589267 6.23465369276702 6.20980667336285 6.19388461191952 6.20122356072068 6.21608650115132 6.20331991828978 6.20891345530748
16640 6.1962 6.21266920357943 6.19649442361295 6.20461312353611 6.21806895843148 6.18857795628905 6.206747977525 6.22737714716792 6.18620497341454 6.20218272104859 6.23949174657464 6.19288623291254 6.20316976058483 6.23414428329468 6.16351707591116 6.23414428329468 6.20965109871328 6.19382163091004 6.20098449289799 6.2159359100908 6.20301086354256 6.20875954185426
16650 6.2155 6.21258441033959 6.19623751598597 6.20340637272596 6.21790616118908 6.18836315637827 6.20652407714725 6.22718488174677 6.18603098115325 6.2019872776866 6.23923216658831 6.19260195165873 6.20285723899305 6.23376177477837 6.16308682605624 6.23376177477837 6.2094980519712 6.19376926711202 6.20084199114144 6.21580684235692 6.20284272158146 6.2086249127239
16660 6.1928 6.21245743715763 6.19612571024895 6.20410060834885 6.21762736910582 6.1881170104146 6.20627345317602 6.22690305617452 6.18578086276352 6.20169837397337 6.23892311184108 6.19226797896624 6.20252146065235 6.23338786114752 6.16273609694839 6.23338786114752 6.20927819624543 6.19360553093255 6.20067500479519 6.21557391373813 6.20263066625595 6.20839458423853
16670 6.2115 6.21206525036693 6.19534509241581 6.20393456093967 6.2166735534966 6.18753140258789 6.20567253345251 6.22603287819028 6.18504242487252 6.20081512309611 6.23811085905135 6.19143073600531 6.20172444753349 6.23258571998775 6.16227262316644 6.23258571998775 6.20868695479631 6.19284506413341 6.20021962031722 6.21472316452861 6.20195600385964 6.20759302088618
16680 6.2003 6.21129777765274 6.19499645785987 6.20192805242538 6.21655900317431 6.18722184225917 6.20530837032199 6.22585838034749 6.18485261513293 6.20060704019666 6.23784391202033 6.19112319800258 6.20137270726264 6.23211632367969 6.16162844011188 6.23211632367969 6.20844470903277 6.19279948957264 6.19981891086698 6.2145657120049 6.20154019919038 6.20741202270985
16690 6.2241 6.21168274185061 6.1965751722008 6.20135284513235 6.21835150626302 6.18793745675683 6.20600260594487 6.22737469148636 6.18605864368379 6.20209258309007 6.23911097148061 6.19235118323565 6.20248729778826 6.2330907959044 6.16158907698095 6.2330907959044 6.20921810427308 6.19442016717792 6.20031770312786 6.21611062461138 6.20253337793052 6.20882519522309
16700 6.2114 6.21295045134425 6.19634202690423 6.2068431712985 6.21731650871038 6.18768625497818 6.20583114159107 6.22654857131839 6.18540030434728 6.20128206372261 6.23856581017375 6.19181873369217 6.20213627977669 6.23297220093012 6.16215612274408 6.23297220093012 6.20872422337532 6.19353121045232 6.20047479452193 6.21528840464354 6.20255504570901 6.20808379606903
16710 6.192 6.21226546064019 6.19607536877692 6.20034991589189 6.21835583981872 6.18814922317863 6.2062751865983 6.22745428445935 6.18613281971216 6.20217318722606 6.23934729471803 6.19259689584374 6.20284647732973 6.23361262823641 6.16226041698456 6.23361262823641 6.20918719157577 6.1944586635977 6.20065709276497 6.21620747958124 6.20295683854818 6.20892992281914
16720 6.1765 6.21304131156206 6.19678527742624 6.20693966513872 6.2178886102885 6.18809534263611 6.20626348599792 6.22710211083293 6.18586500597 6.20183480875194 6.23914889009297 6.19241965341568 6.20275771166384 6.23365386924148 6.16266863793135 6.23365386924148 6.20897838641703 6.19405441507697 6.20079634435475 6.21586115625501 6.20302971450984 6.20862614056468
16730 6.2051 6.21255479770899 6.19572760093212 6.2022146449089 6.21759096723795 6.18795970234275 6.20611787852645 6.22685119795799 6.18566306227446 6.20158382365108 6.23893741257489 6.19221958759427 6.20256681853533 6.23347446003556 6.16264718683064 6.23347446003556 6.20879457142949 6.19380501894653 6.20062762458622 6.21561002670228 6.20275771166384 6.20839667879045
16740 6.2109 6.21253009644151 6.19676664313674 6.20351247261465 6.21849812489748 6.18835333365202 6.20649432006478 6.22762921565771 6.18629763928056 6.20235591882467 6.23958694034815 6.19286846533418 6.20313812562823 6.23396711309254 6.16267145474255 6.23396711309254 6.20920914825797 6.19461308263242 6.20085759194195 6.2164043674618 6.20319735088944 6.20913128870726
16750 6.216 6.21328962430358 6.19701972278953 6.20491791695356 6.21846894562244 6.18848536264896 6.20666737338901 6.22764481645823 6.18633266885579 6.20238856494427 6.23967707830668 6.19297608196735 6.20329016120732 6.23420271407068 6.16304500724375 6.23420271407068 6.20923630520701 6.19459264269471 6.20113031704724 6.21643759138882 6.20350315546989 6.20917888559401
16760 6.1974 6.21292524449527 6.19569466590881 6.20524611157179 6.21709896421433 6.18788964319229 6.20608205446601 6.2264723007381 6.18538578693569 6.20122904989123 6.23868736641109 6.19200435432792 6.20240517690778 6.23341393470764 6.16298166510463 6.23341393470764 6.20854950885475 6.19342019920051 6.20071285118163 6.21525026935339 6.20271545949578 6.20809759122133
16770 6.2085 6.21169603142142 6.19504983282089 6.20215744197369 6.21668330399692 6.18745975446701 6.20558253994584 6.2260431342721 6.18500631190836 6.20077879345417 6.23818460172415 6.19148519435525 6.20182433599234 6.2327075651288 6.16229587991536 6.2327075651288 6.20820607456565 6.19307416477799 6.20013417704403 6.21481489145756 6.20197781608999 6.2076708804369
16780 6.1939 6.21180090346932 6.1965746666193 6.2015701007247 6.21833669994771 6.18805951857567 6.20613824623823 6.22741846039891 6.1861025570482 6.20212898495793 6.23927615217865 6.19254474872351 6.20273199923337 6.23342549085617 6.1620461948812 6.23342549085617 6.20892414474487 6.19454417909682 6.20047248329222 6.2162094296813 6.20273893292248 6.20894277903438
16790 6.2142 6.21297804164886 6.19640695801377 6.20666867345571 6.2173693780899 6.18778347107768 6.20592705762386 6.22662715312839 6.18547238582373 6.20135537303984 6.23870860083401 6.19198730900884 6.20231641124189 6.23319003432989 6.16242480319738 6.23319003432989 6.20847099927068 6.19369660782814 6.20057504411042 6.21541906134784 6.20270650348067 6.20822665895522
16800 6.2117 6.21204704943299 6.19521602468193 6.20167468386888 6.21709210275114 6.1875753159523 6.20569319006801 6.22636945101619 6.18524884657562 6.20108705371618 6.23844988755882 6.19172296211123 6.20204606959224 6.23289065785706 6.16219693039358 6.23289065785706 6.20826197743416 6.19345595103502 6.2002644726187 6.21515550893545 6.20229380452633 6.20797134029865
16810 6.2152 6.21167450809479 6.19520771870017 6.20451265726984 6.21637410479784 6.18712505951524 6.2052114431262 6.2257145062983 6.18469328473508 6.20041795271635 6.23783791726828 6.19109965234995 6.20143994960189 6.23226850371063 6.16183320061862 6.23226850371063 6.20780189827085 6.1928307633996 6.1998478012383 6.21448164102435 6.20170342978835 6.20733430761099
16820 6.1969 6.21114162519574 6.19490487538278 6.2009311901629 6.21658110430837 6.18702885457873 6.20506229658425 6.22583714592457 6.18475886587799 6.20051256868243 6.23785597375035 6.19109098523855 6.20137212945521 6.23209053902328 6.16138525541127 6.23209053902328 6.20776116284728 6.1930070668906 6.19961400590837 6.21459445792437 6.20153290437162 6.20741007260978
16830 6.1878 6.21132580131292 6.19524462614954 6.20354208524525 6.21654065778852 6.18693423861265 6.20495215204358 6.22577835401893 6.1846882289201 6.20043586474657 6.2377915482223 6.19100734761357 6.20129448658228 6.23199722312391 6.16123567551374 6.23199722312391 6.20763700647652 6.19295845884085 6.19954568018019 6.21452194309235 6.20151362004876 6.20732629053295
16840 6.2063 6.21109785628319 6.19439488810301 6.20254876205325 6.21577607411146 6.18650738337636 6.20450774590671 6.22509755241871 6.18410984368622 6.19973845118284 6.23720088458061 6.19040368330479 6.20074296939373 6.23147582414746 6.16102571474016 6.23147582414746 6.20714536458254 6.19227715165913 6.19919711785018 6.21380567856133 6.20100948306918 6.20665263929963
16850 6.2079 6.21051094838977 6.19439279355109 6.20103086194396 6.21608787344396 6.18648181539774 6.20442966967821 6.22532159724832 6.18425660677254 6.19992999434471 6.23733089125156 6.19050783309341 6.20079612767696 6.23143321084976 6.16067722463608 6.23143321084976 6.20714637574553 6.19252828121185 6.19899596863985 6.21400408318639 6.20090143308043 6.2068082139492
16860 6.221 6.21061040349305 6.19415784260631 6.20321035155654 6.21536091947556 6.18608153930306 6.20401205936074 6.22467546409368 6.18370523403585 6.19926508244872 6.23678327426314 6.18994649317861 6.20029271295667 6.23096800364554 6.16051182726026 6.23096800364554 6.20666231757402 6.191866258353 6.19870237024128 6.21331360331178 6.20048526728153 6.20615774723887
16870 6.2025 6.21005585281551 6.19387789490819 6.19983610063791 6.21574790599942 6.18610479605198 6.20398353011906 6.22496942362189 6.18390934450924 6.19952524024248 6.23698644579947 6.19012503567338 6.20042243072391 6.23100852239132 6.16022061231732 6.23100852239132 6.20669597485661 6.19217061841488 6.19854072861373 6.21357390555739 6.20044193172455 6.20637088595331
16880 6.2262 6.2102778030932 6.19403094165027 6.20299670726061 6.21535232459009 6.18588912943006 6.20375507950783 6.22462042793632 6.18360433441401 6.19915775471926 6.23671205949783 6.18983988770843 6.20018365180492 6.23080628979206 6.16017893795669 6.23080628979206 6.20638627007604 6.1917843541503 6.19839114871621 6.21318041869998 6.20025876677036 6.20599567225575
16890 6.2197 6.21019127643108 6.1944601803422 6.19906689450145 6.21663281807303 6.18643024608493 6.20426730579138 6.22571898430586 6.18448137386143 6.20023059865832 6.23765684686601 6.19076900205016 6.20103447324038 6.23157152350247 6.16025434182584 6.23157152350247 6.20692435324192 6.19286687636375 6.19867774119973 6.21425311818719 6.20088633786142 6.20697548919916
16900 6.2007 6.21101421865821 6.19446718625724 6.20511624935269 6.21571128745377 6.18617716643214 6.20405597272515 6.22497679066658 6.18388897679746 6.19949707213044 6.23714917081594 6.19027988806367 6.20068099954724 6.23139717011154 6.16068141373992 6.23139717011154 6.20646384072304 6.19201504376531 6.19868344704807 6.21346455550194 6.20073661351204 6.20626406380534
16910 6.2032 6.21026942488551 6.19384560991824 6.19890510842204 6.21619859579206 6.18635296434164 6.20419544099271 6.22539281201363 6.18421876038611 6.1998970593214 6.23749282178283 6.19062426128983 6.20097481462359 6.23163139879704 6.16063851153851 6.23163139879704 6.20663082706928 6.19239733560383 6.19862219946086 6.2138502419591 6.20076514275372 6.2066114705205
16920 6.2368 6.2101436073184 6.19285922041535 6.20563584268093 6.21385298654437 6.18525657474995 6.20308771193027 6.22336138555408 6.18255496390164 6.19786534395814 6.2357747836262 6.18891799595952 6.19941899590194 6.23022125977278 6.1604068107605 6.23022125977278 6.20538464090228 6.19034034116566 6.19784721525013 6.21172391062975 6.19939212785661 6.20466960421205
16930 6.2152 6.20821777516603 6.19173430158198 6.19571214458346 6.21417764209211 6.18498616087437 6.20268353563547 6.22352201601863 6.18262213401496 6.19797021600604 6.23570364108682 6.18880474570394 6.19915443232656 6.22969054365158 6.15937484669685 6.22969054365158 6.20527933549881 6.19057673662901 6.19715630201995 6.21184445570409 6.19874050553143 6.20472001791
16940 6.2088 6.20876625886559 6.19355121703446 6.20140340328217 6.21511369012296 6.1852567192018 6.20291133621335 6.22427807703614 6.18319979698956 6.19869088631868 6.23629957722127 6.18936391884089 6.19963841827214 6.23005730691552 6.15912234485149 6.23005730691552 6.20557618406415 6.19134290927649 6.19731866590679 6.21257863226533 6.19923778104782 6.20536210641265
16950 6.218 6.20961939153075 6.19361557033658 6.19979522076249 6.21563465574384 6.18558722504973 6.20326813229918 6.22475520151854 6.18358403892815 6.19915934368968 6.2367959138006 6.18985202166438 6.20016053950787 6.23063771447539 6.15949661961198 6.23063771447539 6.20578607261181 6.19173812955618 6.19769669641554 6.21303293335438 6.199852134794 6.20577617765963
16960 6.21 6.2098443030715 6.19325111830235 6.20239766541123 6.21513701909781 6.18549029785395 6.20319879540801 6.22437153738737 6.18327852325141 6.19877842414379 6.23656948551536 6.18963866627216 6.20004078891873 6.23064753720164 6.15985847151279 6.23064753720164 6.20552396471798 6.19124916002154 6.1976968408674 6.21260607811809 6.19976878607273 6.20539099678397
16970 6.2234 6.20930910894275 6.19274842584133 6.1997582410872 6.21495060397685 6.18538759258389 6.20307211112976 6.22421451821923 6.18314396634698 6.19861100444198 6.23644294568896 6.18951732671261 6.19992681640387 6.23053927053511 6.15983413137496 6.23053927053511 6.20536542880535 6.19103724914789 6.19749078029394 6.21240579561889 6.19949808329344 6.2052014759481
16980 6.2073 6.20919094732404 6.19308738212287 6.20055171513557 6.21521690097451 6.18547440814972 6.20313249200582 6.22443798524141 6.18331810306013 6.19882262641192 6.23662690512836 6.18970049166679 6.2000815243423 6.2306601767391 6.15979541827738 6.2306601767391 6.20543014323711 6.19122258087993 6.19746665683389 6.21259784436226 6.19954604130983 6.20537106242776
16990 6.1951 6.20948534020782 6.19343840013444 6.2002869348824 6.21564650079608 6.18571116474271 6.20336830966175 6.22482208272815 6.18363373036683 6.1992035459578 6.23698579576612 6.19006292137504 6.2004305922538 6.23101011136174 6.15996363246441 6.23101011136174 6.20561865290999 6.19155250892043 6.19765234969556 6.21296041852236 6.19986470210552 6.20570698522031
17000 6.2012 6.20984213629365 6.19362936548889 6.20126732963324 6.21584526655078 6.1859076192677 6.20358332625031 6.22502619320154 6.18381443963945 6.19941516792774 6.23722110784054 6.19031137856841 6.20069710592926 6.2313258831203 6.16027001485229 6.2313258831203 6.20573565891385 6.19168410456181 6.19785674907267 6.2131470503211 6.20013786056638 6.20589007794857
17010 6.2051 6.20960754647851 6.19240932510793 6.20246656894684 6.21428648656607 6.18523678484559 6.20291826990247 6.22369434708357 6.1827365398854 6.19809372234344 6.23611200648546 6.18922105595469 6.19971346101165 6.23046184433997 6.16024076335132 6.23046184433997 6.20495244094729 6.19030560049415 6.19738301920891 6.21175814571977 6.19924688151479 6.20462785762548
17020 6.2016 6.20844832032919 6.19235797247291 6.19737767449021 6.21504168087244 6.1853559576273 6.20295849974453 6.22428197723627 6.18318679632246 6.19865332883596 6.23648505340517 6.18957380738854 6.19993194444478 6.23048734009266 6.15970838603377 6.23048734009266 6.20520465388894 6.19093721623719 6.19715240181983 6.21233082510531 6.19915255445242 6.20512708324194
17030 6.1886 6.20914710618556 6.19329286488891 6.20198648320138 6.21514843079448 6.18540767139196 6.2030140414834 6.22436937060952 6.18325374975801 6.19873754426837 6.23656991887093 6.18965181139112 6.20001579874754 6.23057690024376 6.15974204331636 6.23057690024376 6.20522386598587 6.19099456362426 6.19727814716101 6.2124076012671 6.19936879888177 6.20519121986628
17040 6.204 6.20914038917422 6.19257833378017 6.19973065078258 6.21491109639406 6.18531161090732 6.20292159229517 6.22416771581769 6.1830871245414 6.19853473386168 6.2364131886065 6.18949392551184 6.19988579207659 6.23047773404419 6.15976934471726 6.23047773404419 6.20508107532561 6.19075730144978 6.1972189218998 6.21218658992648 6.19927035494149 6.20498523151875
17050 6.212 6.20911518232524 6.1933298445642 6.19972501716018 6.21581774847209 6.18572329869866 6.20332461297512 6.22495165604353 6.18372357942164 6.19931145149469 6.23708228960633 6.19015739288926 6.20049090090394 6.2310265788734 6.15985558247566 6.2310265788734 6.20551464757323 6.1915246297121 6.19746304553747 6.21296720775962 6.19974119576812 6.20570229053497
17060 6.1946 6.20994007465243 6.19394679844379 6.20151188662648 6.21619830688834 6.18606940534711 6.2037147052139 6.22533141997457 6.18405639649928 6.19970652732253 6.2375004055053 6.19059060400724 6.20095618033409 6.23157087346911 6.16034830775857 6.23157087346911 6.20577552762628 6.19182631741464 6.19787364993989 6.21334841620922 6.20028606817126 6.20607114835084
17070 6.2046 6.21058404102921 6.19497991812229 6.19998084139824 6.21786874815822 6.18706106734276 6.20475223067403 6.22684426426888 6.18532843954861 6.20123959487677 6.23889898838103 6.19201114356518 6.20232125037909 6.23294757188857 6.1610791619271 6.23294757188857 6.20674234390259 6.19327480840683 6.19870042014122 6.21487881140411 6.20150625300407 6.20751935043931
17080 6.2089 6.21171560464799 6.19493210455775 6.20564032068849 6.21690966005623 6.18701570945978 6.20481232264638 6.22613413894176 6.18481693552434 6.20058508351445 6.23848159474134 6.19165304741263 6.20212537366152 6.23301813662052 6.16197440230846 6.23301813662052 6.2064925866425 6.19242008677125 6.19900730811059 6.21417468082905 6.20158729049563 6.20692218646407
17090 6.203 6.21096452721953 6.19437004238367 6.19966189169884 6.21738916799426 6.18731140241027 6.20510844895244 6.22657572826743 6.18521035015583 6.20104935178161 6.23885016365349 6.1920520234406 6.20246180203557 6.23331657415628 6.16212217655778 6.23331657415628 6.20684880492091 6.192839430511 6.1991006962359 6.21464053806663 6.20168327875435 6.20737157618999
17100 6.2077 6.21114270858467 6.1944002328217 6.20527225735784 6.2162257527411 6.18686417946219 6.20468722733855 6.22559056660533 6.18443854388595 6.20009726959467 6.23801198175549 6.19124439311028 6.20171599709988 6.23265671807528 6.16214117197692 6.23265671807528 6.20638352549076 6.19184141263366 6.19887354569137 6.21366288790107 6.20111753305793 6.2064946089685
17110 6.1948 6.21026039664447 6.19380234658718 6.19899799096584 6.21651581206918 6.18684843420982 6.2046304577589 6.22579149913788 6.18459888544679 6.2002989243865 6.23805748409033 6.19128455072641 6.20165243828297 6.23245058527589 6.16168188729882 6.23245058527589 6.20653433322907 6.19211630451679 6.19868026910722 6.21389458867908 6.20091595049202 6.20669727492332
17120 6.2234 6.21044955635071 6.1941665097177 6.2038876863122 6.21595201647282 6.18653309580684 6.20431800839305 6.2252763838172 6.18417889167368 6.19979341511428 6.23756042525172 6.1907818582654 6.20115797957778 6.23194666497409 6.16141580697894 6.23194666497409 6.20627793118358 6.19164741379023 6.19850938256085 6.21340171894431 6.20060797913372 6.206239218086
17130 6.193 6.20998839379847 6.19354977251589 6.19980244335532 6.2158713401109 6.18636018693447 6.20412328729033 6.22515981116891 6.18406802487373 6.19967113661766 6.23736931544542 6.19057139191031 6.20090793341398 6.23161774809659 6.16100953613222 6.23161774809659 6.20621437236667 6.19160118919611 6.1983036108911 6.21330775301158 6.2003655166924 6.20613593500853
17140 6.195 6.21037588590384 6.19521884149313 6.20057641640306 6.21765351489186 6.18714528277516 6.20490896093845 6.22668406715989 6.18530604951084 6.20118845891952 6.23864193630219 6.19182118937373 6.20203740248084 6.23262096624076 6.1610773562789 6.23262096624076 6.20712990823388 6.1931943487227 6.19888539074361 6.21487223884463 6.20139423058927 6.2075803091228
17150 6.1959 6.21162236097455 6.19493123784661 6.20534607225656 6.2165255625695 6.18688873627782 6.20474666927755 6.22578340983391 6.18460574690998 6.20032297562063 6.2380137874037 6.19121651390195 6.20160448026657 6.23242155045271 6.16165126350522 6.23242155045271 6.20671858157217 6.19222081543505 6.19905822739005 6.21398689341545 6.20135898433626 6.20679203534126
17160 6.2163 6.21010453309119 6.19216094014049 6.20194220870733 6.21418580362201 6.18569310826063 6.20352121195197 6.223731182307 6.1829199937433 6.19827110922337 6.23619289952517 6.18940003180504 6.19989012563229 6.23077335476875 6.16109245149791 6.23077335476875 6.20552880385518 6.19022672978044 6.19801095142961 6.21188475777209 6.19961234471202 6.20486302524805
17170 6.1971 6.20869851094484 6.19357324594259 6.19661410197616 6.21627558863163 6.18623393601179 6.20393882226944 6.22541390198469 6.18423392783105 6.19990038171411 6.23739719465375 6.19055030193925 6.20076853737235 6.23126933021843 6.16019128859043 6.23126933021843 6.20640273758769 6.19208149161935 6.19795201507211 6.21359058974683 6.2000105984807 6.20638583672047
17180 6.2091 6.21085792174935 6.19589061485231 6.20348336556554 6.21761696857214 6.18702134308219 6.20479181048274 6.22661357465386 6.1852255898267 6.20110771033168 6.23853388631344 6.1916774597764 6.20189887315035 6.23244336268306 6.16081170931458 6.23244336268306 6.20714969813824 6.19323999550939 6.1988899409771 6.21483424800634 6.20143034355342 6.20753812918067
17190 6.1967 6.21176825734973 6.19489888063073 6.20324227541685 6.21702868838608 6.18707276794314 6.20494160705805 6.22620376473665 6.18493278591335 6.20073213550448 6.23836603325605 6.1915419639349 6.20191779634357 6.23269730904698 6.16161645060778 6.23269730904698 6.20702120821178 6.19271130171418 6.19923626430333 6.21444314460456 6.20169151251018 6.20720444539189
17200 6.2028 6.21113151356578 6.1944012439847 6.20232211709023 6.21669811031222 6.18699519729614 6.20487429249287 6.22594967392087 6.18474326507747 6.20049090090394 6.23817622351646 6.19137454423308 6.20177580016851 6.2326021874994 6.16175541329384 6.2326021874994 6.20693193696439 6.19242319248617 6.19910799105465 6.21419714309275 6.20141568168998 6.20698646754026
17210 6.1935 6.21083307603002 6.19443374565244 6.20219485500455 6.21649963346124 6.18688108032942 6.20474746376276 6.22577358710766 6.18460473574698 6.20031943655014 6.23799695876241 6.19120466884971 6.20159104624391 6.23239894373715 6.1616410074234 6.23239894373715 6.20686223894358 6.19225642281771 6.19896108351648 6.21403095123172 6.20117740835249 6.20683262631297
17220 6.2022 6.21020268812776 6.19273513627052 6.20372084441781 6.21426062968373 6.18572965458035 6.20356909774244 6.22379907467961 6.18298138578236 6.19834564638138 6.23624309654534 6.18945261228085 6.19993505015969 6.23080636201799 6.16108479554951 6.23080636201799 6.20570604628324 6.19034236349165 6.1980737157613 6.21200703626871 6.19967431455851 6.20497454208136
17230 6.2033 6.20848775568605 6.19236620622873 6.19706146937609 6.2147917791605 6.18551904377341 6.20323331940174 6.22412134677172 6.18317870701849 6.19861620470881 6.23627393701673 6.18943152230978 6.19973765669763 6.23030778643489 6.15994340920448 6.23030778643489 6.20575617107749 6.19081089308858 6.19748095756769 6.21233291965723 6.19917313884199 6.20521158757806
17240 6.2063 6.20922229337692 6.19394882076979 6.20149628582597 6.21560894331336 6.18574901112914 6.20344176343083 6.22477499142289 6.18367591030896 6.19924225905538 6.23678031300008 6.18989694619179 6.200144288674 6.23061445772648 6.15969321858883 6.23061445772648 6.20605742542446 6.19151740711927 6.19769517967105 6.21299999833107 6.19969641569257 6.20579372856021
17250 6.2041 6.20975893202424 6.19321254965663 6.20134677815437 6.21504095861316 6.18553218889236 6.20325383156538 6.22429598906636 6.18327418969572 6.1987577675283 6.23643196734786 6.18953697216511 6.1998784250319 6.23044985483587 6.15982654765248 6.23044985483587 6.20574410934746 6.19100604754686 6.19768232345581 6.21250712859631 6.19963126790523 6.20533155484498
17260 6.1853 6.2092939414978 6.19308904331923 6.19986860230565 6.21533275136352 6.18560369256139 6.20330467861891 6.22453722366691 6.18344977092743 6.19897834551334 6.23663152758777 6.189721437186 6.20004815596342 6.23058838416636 6.15975172159076 6.23058838416636 6.20582001879811 6.19124309304357 6.19762085919082 6.2127342069149 6.19965250232816 6.20552360358834
17270 6.2072 6.20947818984091 6.19324042886496 6.20155565553904 6.21510032832623 6.18550604310632 6.20320659580827 6.22434409153461 6.18328242345154 6.19877524620295 6.23650050975382 6.1895869525075 6.19995411780477 6.23053710375726 6.15981448592246 6.23053710375726 6.20566314408183 6.19101680921018 6.19756546190381 6.21251752912998 6.19957724291086 6.20531761524081
17280 6.2099 6.20921478188038 6.19275925973058 6.20012095969915 6.2149239526093 6.18538427019119 6.2030653218925 6.22418548339605 6.18313905498385 6.19860248178244 6.23636739736795 6.18944914543629 6.19982873359323 6.23041424745321 6.15974218776822 6.23041424745321 6.20551334750652 6.19083884452283 6.19740663708746 6.21233075287938 6.19938382187486 6.20513582257926
17290 6.1955 6.20937367892265 6.19388627311587 6.19932127422094 6.21632824133337 6.18602058061957 6.20368530926108 6.22540032351017 6.18412212209403 6.19980157664418 6.23741705678403 6.1904902099669 6.20078399372101 6.23128810895979 6.15989870135486 6.23128810895979 6.20617999282479 6.19204805101454 6.19781601364911 6.21353923711181 6.20015317246318 6.20624860745668
17300 6.2329 6.21018867629766 6.19325285172462 6.20436076614261 6.21482514753938 6.18552554410696 6.2032444421947 6.22416063767672 6.18313306023181 6.1985819696188 6.23648628124595 6.18958637470007 6.20005133390427 6.23077674938738 6.16030764456093 6.23077674938738 6.2054844571352 6.19071685492992 6.19769272398949 6.21225621572137 6.19970320492983 6.20509299260378
17310 6.1991 6.20934486077726 6.19369841347635 6.19608194133639 6.21690770995617 6.1863980333209 6.20406702329218 6.22594288468361 6.18457808437943 6.20034356001019 6.2379596901834 6.19105126097798 6.20133666652441 6.23186887764931 6.16029529392719 6.23186887764931 6.20648651966453 6.19253189250827 6.19806844326854 6.21403795714676 6.20051863566041 6.20673483240604
17320 6.2064 6.211092005983 6.1952302531898 6.20578101679683 6.21687246370316 6.18670008215308 6.20445538210869 6.22600413227081 6.18467378373444 6.20043868155777 6.23818633514643 6.19131271883845 6.20170191304386 6.23241996148229 6.1611319590807 6.23241996148229 6.20661190387607 6.19246009993553 6.19865108983219 6.21411097756028 6.20118239194155 6.20683175960183
17330 6.2114 6.21074120464921 6.19334154516458 6.2008908880949 6.21583168807626 6.18636683171988 6.20415159985423 6.22515258857608 6.18400981077552 6.19961263361573 6.23752127879858 6.19068348655105 6.2011595685482 6.23200444571674 6.16137651607394 6.23200444571674 6.20618071508408 6.19154059164226 6.19843990121782 6.21324412196875 6.20065846505761 6.20605619758368
17340 6.2105 6.20958443418145 6.19259559577703 6.20231677237153 6.2146389490962 6.18567765191197 6.20341337864101 6.22408147805929 6.18312800441682 6.19853921186924 6.23651098251343 6.18967925724387 6.20015692821145 6.2309666313529 6.16084348872304 6.2309666313529 6.205539059937 6.19050335508585 6.19773122040927 6.21214469888806 6.19956164211035 6.20503723418713
17350 6.2062 6.20896054661274 6.19339824251831 6.19742361018062 6.21602063110471 6.18605958262086 6.20371997770667 6.22519549077749 6.18400598280132 6.1996255620569 6.23730965682864 6.19044774112105 6.20074181377888 6.23130500982702 6.16028294329345 6.23130500982702 6.20612250098586 6.19171617287397 6.19776581662893 6.2132748902142 6.19990890437365 6.20604998615384
17360 6.2022 6.2101780590862 6.194280048877 6.20353204584122 6.21606006646156 6.18617543300986 6.20387873029709 6.22524879351258 6.18405899663269 6.19968991535902 6.23741098980606 6.19054755735397 6.20088641008735 6.23151706515253 6.16054534009099 6.23151706515253 6.20617724823952 6.19173552942276 6.19809047217667 6.21334523826838 6.20033640964329 6.20611715626717
17370 6.1924 6.20991176208854 6.19279660053551 6.20102768400311 6.21496259348094 6.18570076420903 6.2034197345227 6.22430927863717 6.18329542411864 6.19875820088387 6.23662661622465 6.18976881739497 6.20019268004596 6.23091405087709 6.16051594413817 6.23091405087709 6.20563757610321 6.19077940258384 6.19777433928847 6.2123879558146 6.19973902899027 6.20524004459381
17380 6.1929 6.2092992862165 6.19368635174632 6.19875401178002 6.21634290319681 6.18620287886262 6.20387771913409 6.2254654712975 6.18422020490468 6.19989438696206 6.2375363740176 6.19065864083171 6.20094679096341 6.2315011754483 6.16029796628654 6.2315011754483 6.20627150307596 6.19199055917561 6.19793850882351 6.21355743804574 6.20020820862055 6.2063029935807
17390 6.1988 6.21030597120523 6.19389443464577 6.20399761417508 6.21553411725163 6.18597305595875 6.20369773212075 6.22480518186092 6.18369772253931 6.19925121507049 6.23705672162771 6.19019105017185 6.20059035600722 6.23128962570429 6.16060391531885 6.23128962570429 6.20592272406816 6.19127371683717 6.19800654564798 6.21289295950532 6.20014212189615 6.2057028683424
17400 6.2077 6.20963975924253 6.19311742810905 6.19881887066364 6.21578531903029 6.18603661477566 6.20374135658145 6.2250110257566 6.18385958084464 6.19945048640668 6.2372005956769 6.19033145737648 6.2006931335032 6.23134155614674 6.16048734267056 6.23134155614674 6.20602795724571 6.19148692777753 6.19792399141192 6.2131016202122 6.20008701351285 6.20588653887808
17410 6.2123 6.210252812922 6.19505756099522 6.20101439443231 6.21747215558589 6.18688194704056 6.20459925615788 6.22648876824975 6.18507586547732 6.20092945674062 6.23849517321587 6.19162444594502 6.20189511740208 6.23247752554715 6.16083222147822 6.23247752554715 6.20691828626394 6.19296654814482 6.19858774769306 6.21460182496905 6.20117329147458 6.2072838216871
17420 6.2121 6.21184077218175 6.19601729913056 6.20297547283769 6.21836912938952 6.18766559836268 6.20548330152035 6.22737281361222 6.1858540276289 6.20185351526737 6.23944017726183 6.19260512959957 6.20292859821022 6.23366318638623 6.16187725843489 6.23366318638623 6.20757149755955 6.19373633208871 6.19950833937526 6.21552313891053 6.20236855836213 6.20817689529061
17430 6.1998 6.21232873055339 6.1953001678884 6.20471756222844 6.21755247081816 6.18764003038406 6.20554830485582 6.22677550518513 6.18543100036681 6.20130849841237 6.23908692024648 6.19230958110094 6.20276356196404 6.23372219496965 6.16265173706412 6.23372219496965 6.20738992157578 6.19302584563196 6.19972306706011 6.21494403141737 6.20234797397256 6.20769074256718
17440 6.1922 6.21157490853965 6.19482795476913 6.20193845295906 6.21736750021577 6.18760651755333 6.20551479202509 6.22663480907679 6.18534635157883 6.20119207021594 6.23894412958622 6.19219806426764 6.20262546598911 6.23357499852777 6.1626664711535 6.23357499852777 6.20740826696157 6.19288319942355 6.19959573274851 6.21482789212465 6.20205928693712 6.20760132686794
17450 6.2069 6.2113744815886 6.19487432381511 6.20350922244787 6.21691421028972 6.18737698355317 6.20528049111366 6.2262309216857 6.18503332440555 6.20080710601807 6.23854147003591 6.19181035548449 6.20221890623868 6.23314575983584 6.16246611642838 6.23314575983584 6.20725066998601 6.19251658061147 6.1994119899869 6.21445072832704 6.20170119078457 6.2072613594234
17460 6.1982 6.21113620825112 6.19496431732178 6.20125302889943 6.21728704053164 6.18746495473385 6.20535300594568 6.22651968094707 6.18527123661339 6.20110222116113 6.23870289498568 6.19196694129705 6.20229712691903 6.23312495876849 6.16219743597507 6.23312495876849 6.20746893674135 6.19287713244557 6.19942607404292 6.21478065636754 6.20176525518298 6.20756203596294
17470 6.232 6.21160473784804 6.19569697713852 6.20314953732491 6.2177444473356 6.18770676714182 6.20561908626556 6.22691461232305 6.18560607601702 6.20151188662648 6.23902747830749 6.19228979119658 6.20258906412125 6.23339378367364 6.16226099479198 6.23339378367364 6.20777401906252 6.19331063246727 6.19970876632631 6.21522340130806 6.20216668689251 6.20797697392106
17480 6.2192 6.2119904243052 6.19564230211079 6.20325917628407 6.21768774998188 6.18777913752198 6.20573464775085 6.22688933324814 6.18560622046888 6.20150870868564 6.23903325638175 6.19230380302668 6.2026295106411 6.23348478834331 6.16245867715776 6.23348478834331 6.20785260087252 6.19329459831119 6.19989929832518 6.21523972436786 6.2023440015465 6.20800571984053
17490 6.177 6.21186280108988 6.1952963399142 6.20348235440254 6.21728877395391 6.1876309299171 6.20560767456889 6.2265531937778 6.18534490706027 6.20118874782324 6.2387394413054 6.19201721054316 6.2023674749732 6.23325453208387 6.16245809935033 6.23325453208387 6.20773169466853 6.19298438794911 6.19982844468951 6.21493377533555 6.2021424189806 6.20773220025003
17500 6.2075 6.21144417960942 6.19486146759987 6.20290165793896 6.21675769670308 6.18731949171424 6.20528843596578 6.22607231354713 6.1849497590065 6.20071205669641 6.2382714895159 6.19154615303874 6.20189887315035 6.23276823490858 6.1621837130487 6.23276823490858 6.20748822106421 6.19256085510552 6.19955543068051 6.21447355172038 6.20169808506966 6.20730476720631
17510 6.1965 6.21100244583189 6.1946502789855 6.20222230085731 6.21652317911386 6.18707031226158 6.20501253291965 6.22582428970933 6.18473011995852 6.20045594355464 6.2379716796875 6.19122937011719 6.20155175533891 6.23235011900961 6.1617627081126 6.23235011900961 6.20734181910753 6.19239235201478 6.19928841142356 6.21424517333508 6.20135147283971 6.20707877227664
17520 6.2011 6.21082982586324 6.19461192701757 6.20223212358356 6.21637309363484 6.18687255766988 6.20479469951987 6.2256522475481 6.18456847833097 6.2002721285671 6.23775630196929 6.19099232462049 6.20129600332677 6.23203795854747 6.16140894551575 6.23203795854747 6.20722322413325 6.19229109126329 6.19910553537309 6.214089093104 6.20114187319577 6.20691734732687
17530 6.1705 6.21062997671962 6.19420926746726 6.20233208426833 6.21588080170751 6.18652977341413 6.20443537552655 6.22518985715508 6.18416776888072 6.19979630415142 6.23731117357314 6.19052617847919 6.20084589134157 6.23156841778755 6.16107706737518 6.23156841778755 6.20692016413808 6.19188503709435 6.19882811558247 6.21362836390734 6.20076160368323 6.2064754690975
17540 6.2078 6.21017452001572 6.19382726453245 6.20138736912608 6.21558034184575 6.18622801348567 6.20409930828214 6.22488203024864 6.18388363207877 6.19946529272199 6.23698066772521 6.19016866013408 6.20048107817769 6.23114856846631 6.16065859034657 6.23114856846631 6.20667474043369 6.19163831332326 6.19850663797557 6.2133141811192 6.20037967297435 6.20616121408343
17550 6.2181 6.20994722501934 6.19383232034743 6.20124407288432 6.21556011858582 6.18607056096196 6.20390935409069 6.22482164937258 6.18380021113157 6.19937847715616 6.23687839581072 6.1900380756557 6.20033612073958 6.23094676922262 6.16032765114307 6.23094676922262 6.20655954007804 6.19162567378581 6.19831155574322 6.21324441087246 6.20021384224296 6.20607129280269
17560 6.2195 6.21025801318884 6.19483943869174 6.20011402601004 6.21693631142378 6.18666035789251 6.20448745042086 6.2260005209744 6.18474182055891 6.20053423646092 6.23789244784415 6.19102814868093 6.20125375115871 6.23178292879462 6.16041908916831 6.23178292879462 6.20719180585444 6.19283199124038 6.19872504918277 6.21442689377069 6.20101136094332 6.20715244272351
17570 6.2219 6.21159303724766 6.19597620257735 6.20324819794297 6.21785618084669 6.18733595922589 6.20523137748241 6.22687358799577 6.18547903060913 6.20141950966418 6.23880249454081 6.19195105159283 6.20222230085731 6.23286407871544 6.16123553106189 6.23286407871544 6.2077436119467 6.19361773711443 6.19947692109644 6.21531108358502 6.20207221537828 6.20799127465486
17580 6.2116 6.21231211858988 6.19590455445647 6.20348524343967 6.21799991044402 6.18772034561634 6.20569123996794 6.22710095521808 6.185709864676 6.20167627283931 6.23917510810494 6.19236360609531 6.20272260986269 6.2335375854969 6.16210433675349 6.2335375854969 6.20796888461709 6.19372434258461 6.1999631460458 6.21554524004459 6.20260899847746 6.2082431986928
17590 6.1981 6.21245700380206 6.19614145550132 6.20336549285054 6.21837115171552 6.18811484363675 6.20612611228228 6.22749660885334 6.18607597790658 6.20209908342361 6.23961648075283 6.19284593084455 6.20321937979758 6.23411351504922 6.16269796165824 6.23411351504922 6.20829722368717 6.19404257002473 6.20031156392395 6.21595317208767 6.20299699616432 6.20865286415815
17600 6.2008 6.21268957129121 6.19613827756047 6.20452146883309 6.21809207072854 6.18817175766826 6.20622029489279 6.22731272163987 6.18596879462898 6.20194762565196 6.23952836512029 6.19279970625043 6.20320890703797 6.23419209685922 6.16309325416386 6.23419209685922 6.20829910156131 6.19380328552425 6.20044799870253 6.21578329670429 6.20301490819454 6.20852747994661
17610 6.1922 6.21252865192294 6.19618840235472 6.2029451379478 6.21839505849779 6.18837687930465 6.20643198908865 6.22759252488613 6.18622570225596 6.20224887999892 6.23976129373908 6.19305769726634 6.20342168462276 6.23438219550252 6.16320946568251 6.23438219550252 6.20855001443624 6.19408583335578 6.20058363899589 6.21609061802924 6.20315372642875 6.20883010658622
17620 6.2077 6.21244746997952 6.19533772537112 6.2059955278039 6.2167751031518 6.18766790959239 6.20574042582512 6.22619639769197 6.18510771711171 6.20087962085009 6.2385531706363 6.19187348094583 6.20232023921609 6.23337356041372 6.16306328040361 6.23337356041372 6.20781699348986 6.1927115906179 6.20014724993706 6.21469109621644 6.20226339741051 6.20756153038144
17630 6.2084 6.21120547291636 6.19485561729968 6.2001198040843 6.21711673179269 6.18756650438905 6.20556910592318 6.22640975308418 6.1852582359463 6.20107751989365 6.23856147661805 6.19186105808616 6.20217528177798 6.23302709263563 6.16234434351325 6.23302709263563 6.20791919317842 6.19304209646583 6.19979731531441 6.21493095852435 6.20191794079542 6.20775682929158
17640 6.21 6.21153518427908 6.19554053577781 6.20456689894199 6.21689940397441 6.18736716082692 6.2053632620275 6.22618094134331 6.18505874793231 6.20084639692307 6.23830074101686 6.19158183264732 6.20188385015726 6.23269311994314 6.16203073853254 6.23269311994314 6.20778499740362 6.19287756580114 6.19970638287067 6.21472648692131 6.20180772402883 6.2075540188849
17650 6.2078 6.21123407438397 6.19456375232339 6.20204065264761 6.21626475474238 6.18695850652456 6.20494196818769 6.22559230002761 6.18455851115286 6.20024981075525 6.23773550090194 6.19099651372433 6.20131665994227 6.2321084510535 6.16165704157948 6.2321084510535 6.20741780078411 6.19234959426522 6.199384688586 6.21414405703545 6.20133962778747 6.20700098495185
17660 6.1868 6.21078078445792 6.19474027249217 6.20188182783127 6.21648851066828 6.18688902518153 6.20483702391386 6.22573299613595 6.18464185987413 6.20036826127768 6.23777074715495 6.19100099173188 6.20127122983336 6.23196421587467 6.16124304255843 6.23196421587467 6.2074404797256 6.19256381636858 6.19921437984705 6.21429435919225 6.201233311221 6.20711329627037
17670 6.2144 6.21115152014792 6.19541818505526 6.20194914239645 6.21714215531945 6.18715192756057 6.20510021519661 6.22628538003564 6.18507651551068 6.20090735560656 6.23823978233337 6.19144850358367 6.20169194586575 6.23234672439098 6.16124708721042 6.23234672439098 6.20773025014997 6.19314465728402 6.19943907471001 6.21486010488868 6.20166977250576 6.20762364467979
17680 6.1759 6.21164735114574 6.19535007600486 6.20363662898541 6.21696072378755 6.18715943905711 6.20514058949053 6.22615754014254 6.18497568811476 6.2007826936543 6.23819955249131 6.19140892377496 6.20171722494066 6.2324580245465 6.16151035071909 6.2324580245465 6.20766091325879 6.19298532688618 6.1995709592551 6.21473327615857 6.20180707399547 6.20751082777977
17690 6.2116 6.21112848007679 6.19397713333368 6.20349651068449 6.21547026953101 6.18644902482629 6.20442418050766 6.22486787396669 6.18391468922794 6.19948999398947 6.23710294622183 6.19031600102782 6.20072339616716 6.23155411705375 6.16133346942067 6.23155411705375 6.20688304001093 6.19169746635854 6.1990167697072 6.21340301901102 6.20085910868645 6.20628789836168
17700 6.1889 6.21000132223964 6.19391538016498 6.19959703281522 6.21595533886552 6.18640785604715 6.20430110752583 6.22521398061514 6.18415491266549 6.19979875983298 6.23727036592364 6.19045366364718 6.20075264766812 6.23140424825251 6.16072056019306 6.23140424825251 6.20697512806952 6.19211782126129 6.19868113581836 6.21373728060722 6.20061115707457 6.20655975675583
17710 6.1966 6.21033775061369 6.19414657536149 6.20344147452712 6.21539789915085 6.18606507179141 6.20394185575843 6.22470421001315 6.18371469563246 6.19927158278227 6.23681996503472 6.18998578408361 6.20032261449099 6.23098569899797 6.16049940440059 6.23098569899797 6.20660150334239 6.19161772893369 6.19846611922979 6.21320273651183 6.20032333675027 6.2060491194427
17720 6.2093 6.2101479408741 6.194437212497 6.19877856859565 6.21668279841542 6.18654912996292 6.20439124548435 6.2257854321599 6.18456977839768 6.20032405900955 6.23771296641231 6.190852784127 6.20109550414979 6.23163919919729 6.16040666630864 6.23163919919729 6.2071455090344 6.19273015268147 6.19870359808207 6.21427731387317 6.20090114417672 6.20702207492292
17730 6.2025 6.21134530231357 6.1956976993978 6.20399342507124 6.2172994633913 6.18702047637105 6.20491358339787 6.22637537354231 6.18506604275107 6.20092006736994 6.23834725451469 6.19149429482222 6.20178273385763 6.23242191158235 6.16102304238081 6.23242191158235 6.20749493807554 6.19323804540932 6.19926508244872 6.21486646077037 6.20170342978835 6.20757828679681
17740 6.22 6.2119335102737 6.19576140266657 6.20182303592563 6.21797390910983 6.18757416033745 6.2055204256475 6.22703782975674 6.18563886658847 6.20159978558123 6.23905492416024 6.19222825470567 6.20255035102367 6.23329078949988 6.16175635223091 6.23329078949988 6.20793031597137 6.19380119097233 6.19980497126281 6.21553036150336 6.20242583352327 6.20821763071418
17750 6.2092 6.21261922323704 6.19666762138903 6.20398504686356 6.21879150661826 6.18823993894458 6.20624542951584 6.22783708187938 6.18633967477083 6.20242843365669 6.23988393336534 6.19309742152691 6.2034350464195 6.2342737121582 6.16258297798038 6.2342737121582 6.20849281150103 6.19449687111378 6.20043954826891 6.21634138645232 6.20324617561698 6.209005615592
17760 6.1918 6.21314437796176 6.19640666911006 6.20503051717579 6.21831748785079 6.18831924301386 6.20639190369844 6.2275197211504 6.18613830888271 6.20215455293655 6.23974453732371 6.19301248383522 6.20343641871214 6.23444373199344 6.16325973492861 6.23444373199344 6.2084386420548 6.19407348272204 6.20068193848431 6.21603262060881 6.20333876925707 6.20876365873218
17770 6.234 6.21264450231194 6.19585544082522 6.20359242671728 6.21798272067308 6.18824095010757 6.20631866660714 6.22725450754166 6.18595442166925 6.201915340662 6.23951399216056 6.1928164626658 6.2032324526906 6.23425695574284 6.1633321775347 6.23425695574284 6.20837147194147 6.19379057376087 6.20057359959185 6.2157797576338 6.20305203232169 6.20855174785852
17780 6.2069 6.21234267015755 6.19589249272645 6.20384998437762 6.21773325231671 6.18809866502881 6.20616540318728 6.22702526244521 6.1857825961858 6.20170184081793 6.239258673504 6.19257580587268 6.20295582738519 6.23394010059535 6.16313940653205 6.23394010059535 6.20829664587975 6.19359303584695 6.20042409192026 6.21557066357136 6.20277555146813 6.20836612722278
17790 6.2031 6.21213660958409 6.19572406186163 6.20331060114503 6.21753672556579 6.18793817901611 6.20599321657419 6.22682577443123 6.18562326578796 6.20151130881906 6.23901382760704 6.19233095997572 6.20267457962036 6.23360439448059 6.16285512527823 6.23360439448059 6.20821777516603 6.19344815063477 6.20028137348592 6.21539566014707 6.20254847314954 6.20820332998037
17800 6.1908 6.21197872370482 6.19565797513723 6.20335978700221 6.21737558951974 6.18778130429983 6.20582724139094 6.22665329891443 6.18547823612392 6.20134230014682 6.23879599420726 6.19210359275341 6.20242005544901 6.23329923993349 6.16256354920566 6.23329923993349 6.20813774883747 6.1933364893496 6.20015180017054 6.21524781367183 6.20236400812864 6.20806046709418
17810 6.2059 6.21185030600429 6.19555960342288 6.20312050250173 6.21724052703381 6.18763743025064 6.20567672255635 6.22650581356883 6.18534880726039 6.20119380363822 6.23861073470116 6.19190439364314 6.2022041721493 6.23304240453243 6.16230129685998 6.23304240453243 6.20805844476819 6.19324642361701 6.20003515529633 6.21512163497508 6.20221226145327 6.20793479397893
17820 6.2257 6.21174268937111 6.19547784367204 6.20308568960428 6.21712641006708 6.18751031261683 6.20554375462234 6.22638086271286 6.18523483474553 6.20106459145248 6.23845812131465 6.19173610723019 6.20202815756202 6.23283569392562 6.16208071887493 6.23283569392562 6.20798101857305 6.19317109197378 6.19993028324842 6.21501307940483 6.20208579385281 6.20782443276048
17830 6.206 6.21165038463473 6.19539680618048 6.20295156605542 6.21702969954908 6.18740009585023 6.20542775978148 6.22627599066496 6.18513617412746 6.20095300239325 6.23833512055874 6.19159815570712 6.20188868929446 6.23267426897585 6.1619025375098 6.23267426897585 6.20790655364096 6.19310608863831 6.19983602841198 6.21491889679432 6.20197918838263 6.20772714443505
17840 6.1943 6.23218349379301 6.17847846028209 6.17847846028209 6.25886664074659 6.19933889734745 6.22610763202608 6.26272624990344 6.20047616681457 6.23733146905899 6.2830230358243 6.19874057775736 6.23174623802304 6.26111005030572 6.17300532388687 6.26111005030572 6.24036676369607 6.20619559362531 6.21696245720983 6.24565687958896 6.21345198819041 6.24124828115106
17850 6.2376 6.2632397762537 6.22081910510361 6.25584629687667 6.29179747495055 6.22449027681351 6.25308466628194 6.29393319565058 6.22157422718406 6.26916945274174 6.32435287877917 6.22284410345554 6.26739558394253 6.29844175477326 6.20702749186754 6.29844175477326 6.26739233377576 6.23335225376487 6.24338580749929 6.27542515707016 6.24293966794014 6.27079663068056
17860 6.2536 6.29113299641013 6.25393808785081 6.27505759932101 6.31858636066318 6.25372906601429 6.28065489208698 6.32109960629046 6.24799389395118 6.29716675046086 6.35703446130455 6.26256504163146 6.30230576971173 6.33582965101302 6.24703726153076 6.33582965101302 6.28708545538783 6.25980846685171 6.26905035218596 6.30178639306128 6.27158114871383 6.29685336215794
17870 6.2932 6.31550462475419 6.27952311179042 6.30749000239372 6.34094924148917 6.28173192512989 6.30647725042701 6.34597392709553 6.27527189365029 6.32174898961186 6.38308079224825 6.30503793212771 6.33343687823415 6.36924844358861 6.28518620237708 6.36924844358861 6.30365343330801 6.28425622132421 6.29254125756025 6.32543287308514 6.29720315232873 6.31984215287864
17880 6.3256 6.3365320481658 6.30562209543586 6.32790155531466 6.35990760873258 6.30532365790009 6.32974916678667 6.36655001068115 6.30126874983311 6.34324183690548 6.40384357985854 6.34412313768268 6.35971902683377 6.39729918849468 6.31834209257364 6.39729918849468 6.32278803181648 6.30678348836303 6.31379929836094 6.34621472834051 6.31983702483773 6.34013496637344
17890 6.3554 6.35506854376197 6.32796222509444 6.34820563605428 6.37609185029566 6.32438870283961 6.35033745655417 6.38351003094018 6.32506040397286 6.36193874628842 6.42032582560182 6.37104210229218 6.38112462520599 6.41992526060343 6.3457204863131 6.41992526060343 6.34644866812229 6.32730518582463 6.33297354890406 6.36442483496666 6.33977990370989 6.35805819161236
17900 6.3508 6.37157260173559 6.34736362618208 6.36521715340018 6.39169286748767 6.34100601106882 6.3683803601563 6.39745678547025 6.34226505345106 6.37812262672186 6.43332605934143 6.38874446064234 6.39812198626995 6.43768308846653 6.36762242126465 6.43768308846653 6.36717259818316 6.34473012438416 6.35023677361012 6.38040294373035 6.35693543955684 6.37389791549742
17910 6.3906 6.38633038121462 6.36450558355451 6.38059853154421 6.40509352177382 6.3553827265501 6.38411188960075 6.40890863975883 6.35537911525369 6.39206757560372 6.44350399270654 6.4029317997396 6.41136706590652 6.45134621177614 6.38477774043381 6.45134621177614 6.38502236965299 6.35640616795421 6.36575624772906 6.39444034180045 6.37149792012572 6.38790476199985
17920 6.3844 6.40008335357904 6.37978512313962 6.39411929754913 6.41636307781935 6.3677634062767 6.39778714686632 6.41887589009106 6.3666838453263 6.40403613418341 6.45758342626691 6.41413808587193 6.42153922119737 6.46170268763602 6.39801949767768 6.46170268763602 6.40022173845768 6.36722055619955 6.37968877375126 6.40678743647039 6.38452978882194 6.40029844239354
17930 6.4083 6.41197166915238 6.39314374193549 6.40632482939959 6.42538597413898 6.37812826034427 6.40942173275352 6.42727287651598 6.37603768084943 6.41386788867414 6.47146481633186 6.42231608328223 6.42887737551332 6.46911891818047 6.40788909855485 6.46911891818047 6.41297409281135 6.37672989414632 6.39201297280192 6.41744487777352 6.39590840601921 6.41091132029891
17940 6.4032 6.42178204476833 6.4048059181273 6.41582448907197 6.43429663136601 6.38726614034176 6.41969355982542 6.43484598177671 6.38448291419446 6.42276648417115 6.48209224776179 6.42874404644966 6.43472839796543 6.4748786470592 6.41538708885014 6.4748786470592 6.42365175737441 6.38629780732095 6.40311315904558 6.42733289626241 6.40639113280177 6.42078388243914
17950 6.4312 6.4313321903646 6.41577313643694 6.42603831872344 6.44272221925855 6.39491775518656 6.42846727669239 6.44084044492245 6.39139609114826 6.42997896537185 6.49045272397995 6.43320009732246 6.43886058777571 6.48016641560942 6.42103761212528 6.47894417233765 6.4326914101094 6.39455669777095 6.41306654199958 6.43574302780628 6.41552713492513 6.42920882029831
17960 6.4142 6.43877059426904 6.42380393740535 6.43447445160151 6.44848498162627 6.40042772680521 6.43514839173853 6.44433719101548 6.39596156430244 6.43459449109435 6.49663984978944 6.43422808896005 6.44041813991964 6.48407156321406 6.42422364227474 6.48056253871322 6.43986915063858 6.40043119364977 6.42124555057287 6.44186070838571 6.42219337143004 6.43534029603004
17970 6.4338 6.44541725754738 6.43126718702912 6.43771768468618 6.45528440274298 6.40595250473917 6.44150593462586 6.44898911860585 6.40130166053772 6.44022291323543 6.50045496777445 6.43705479511619 6.44257184487581 6.48582903672755 6.42648835848272 6.4824636695981 6.44562599048018 6.40848395130038 6.42865542523563 6.44878934168816 6.42915891218185 6.44239026889205
17980 6.4406 6.4523016885817 6.43887113276124 6.44644113230705 6.46052157703042 6.41048056486249 6.44692685167491 6.4537961152643 6.4053514405638 6.44438847142458 6.50375489821285 6.43842853227258 6.44388505670428 6.48777487546206 6.42845066472888 6.48369266599417 6.4508146289438 6.41479447510839 6.43561287668347 6.45437818402052 6.43511328993738 6.44810175085068
17990 6.4411 6.45843222537637 6.4454652877897 6.45014336116612 6.4664952391088 6.41526293247938 6.4523812815547 6.45884369648993 6.41004157567024 6.44932504139841 6.50625283194333 6.44128860680759 6.44613951683044 6.4892403395474 6.4306927742213 6.485724814713 6.45551776471734 6.42236317458749 6.44223772773147 6.46052952188253 6.44136884981394 6.45444629307091
18000 6.4442 6.46310885423422 6.44973362347484 6.45925632321835 6.46878357319534 6.4178005182445 6.45587001056969 6.46175201794505 6.41166355334222 6.45075215351582 6.50877961993217 6.43996470554173 6.44570168325305 6.49116992744803 6.43166688531637 6.48548307453096 6.45952572593093 6.42552768141031 6.44757739061117 6.4635333982408 6.44516829477251 6.45756378081441
18010 6.4487 6.466557497859 6.4542444216013 6.45769840994477 6.47320372778177 6.42108679798245 6.45966006615758 6.46515862607956 6.41502307017148 6.45428132905066 6.5096274439916 6.44181571163237 6.44682537424564 6.4911680495739 6.43233844199777 6.48638250401616 6.46261757346988 6.43193888816237 6.45223148497939 6.46825704617798 6.44996842996776 6.46250244534016
18020 6.4523 6.47130758048594 6.45820594154298 6.4649400704205 6.4765899682045 6.42391949889064 6.46306963555515 6.46812393379211 6.41759749116004 6.45688998512924 6.51093173591793 6.44280751807988 6.44774221017957 6.4921264154166 6.43350777977705 6.48724556774646 6.46583104947209 6.43689589807391 6.45699478495121 6.47208003678918 6.45417652922869 6.46652268496156
18030 6.4546 6.47436439844966 6.46127323226631 6.46844057226181 6.47847434267402 6.42572846949101 6.46550458827615 6.47008551777899 6.41892197023332 6.45809724152088 6.51204878212512 6.44228301338851 6.44758901898563 6.49298467612267 6.43397876505554 6.48717366683483 6.46853172138333 6.44015848770738 6.4608039804101 6.47457262580097 6.45723255270719 6.46918536603451
18040 6.4635 6.47740641009808 6.46507571071386 6.46873482069373 6.48230430308729 6.42851147896051 6.46858430185914 6.47284808731079 6.42189645063877 6.46123986388743 6.5125212841481 6.44460052675009 6.44917603930831 6.49312017196417 6.43501780726016 6.48854855960608 6.47124943861365 6.44600091527402 6.4646009696871 6.47863302303851 6.46135578650236 6.47349357043207
18050 6.4646 6.48118433173001 6.46829380917549 6.47512811541557 6.48472831358016 6.43070945841074 6.47122618186474 6.47510059733689 6.42379700371623 6.46310928758979 6.51383420707285 6.44547027137876 6.45022735992074 6.49449622035027 6.43651396736503 6.48961793670058 6.47464730741084 6.44979949352145 6.46844678369165 6.4814904974401 6.46466012272239 6.47654937723279
18060 6.4562 6.48307484540343 6.47069691026211 6.47748087503016 6.48583142018318 6.43195087766647 6.47294862580299 6.47642904883623 6.42458368852735 6.46374068665504 6.51488928343356 6.44491990980506 6.45015795080364 6.49550835839659 6.43710195864737 6.48966372793913 6.4768553262651 6.45213390775025 6.47127515104413 6.48316711402684 6.46689269839227 6.47839128285646
18070 6.4699 6.48465265692025 6.4732311014086 6.47764027765393 6.48778563712537 6.43344942122698 6.47472206124663 6.47791401392221 6.42606020317972 6.46522261825204 6.51521502237022 6.44567337068915 6.4506681547612 6.49559708794951 6.4374521099478 6.49010192264616 6.47944245901704 6.45570482987165 6.47371378728747 6.4854926083535 6.46946661379933 6.48091673466563
18080 6.4515 6.48635964450985 6.47490190380812 6.48131058265269 6.48830277477205 6.4340812536478 6.47574506929517 6.47859539332986 6.42633913971484 6.46535089150071 6.51564274431765 6.4447972701788 6.45013722196221 6.49592730489373 6.43734969358146 6.489660838902 6.48078593350947 6.45746129222214 6.47576673707366 6.48655794079602 6.47105500641465 6.48213966408372
18090 6.4776 6.48688635209203 6.47615155681968 6.48112911500782 6.48853859242797 6.43428449741006 6.47627087405324 6.47881907702982 6.42633155599237 6.46521785134077 6.51540808227658 6.44373063766956 6.44918333412707 6.49544140496105 6.43649381633103 6.48874616974592 6.48173714898527 6.45905690743029 6.47708630478382 6.48731844370812 6.47223806712031 6.483057150051
18100 6.4752 6.48841718064249 6.47823715272546 6.48044939679652 6.49081082013249 6.43565881237388 6.47770340311527 6.48007620542496 6.42805428883433 6.46709023630619 6.51487563273311 6.44544340333343 6.45008391922712 6.49468783573806 6.43657384265959 6.48942935480177 6.48397499714792 6.4631052429378 6.47886320707202 6.48975328809023 6.47467612555623 6.4857123196274
18110 6.4826 6.49042047510296 6.47968690767139 6.48536877699941 6.49142853238434 6.43634568095207 6.47866993048787 6.48076798536628 6.42847789390385 6.46742558129132 6.51534708748013 6.4452358982414 6.4501685680151 6.49533490782976 6.43704981152713 6.48957900692523 6.48488843846321 6.4647532941699 6.48076000440121 6.49078373540938 6.47615343469381 6.48689577757567
18120 6.4855 6.49134500309825 6.48111073350906 6.48491205634177 6.49217560127378 6.43697375762463 6.47949128374457 6.48166109508276 6.42900535985827 6.46790942278504 6.51553231087327 6.44532906968892 6.45029684126377 6.49553017062694 6.43725117741525 6.48971276934445 6.48579646283388 6.46662979601324 6.48211041258276 6.49194187816977 6.47752897749841 6.48813741350919
18130 6.4905 6.49250704605877 6.48315646070242 6.48543710272759 6.49428163711727 6.43845944496989 6.48099936112762 6.4828105346188 6.43071733103693 6.46974360023439 6.51576513115317 6.44728400889039 6.45174648787081 6.49578631988168 6.43827281317115 6.49101706127077 6.48759647741914 6.47005359391868 6.483854018718 6.49425888594985 6.47975440280139 6.49052191641927
18140 6.4729 6.49429474612325 6.48471932145208 6.48934770338982 6.49509865681827 6.43940271559358 6.48213251371682 6.48422692118585 6.43142579516768 6.47038633877039 6.51677188836783 6.44771158638597 6.45249648191035 6.49704030644894 6.43949140903354 6.49183137249947 6.48841653060913 6.47161887423694 6.48562857366353 6.49543891316652 6.4812164722681 6.49175553527474
18150 6.4755 6.49600588670373 6.48653230059147 6.48905800519139 6.4965699712038 6.44065114076436 6.48344673670828 6.48549748360366 6.43269083230197 6.4716807718575 6.51755001440644 6.44904350472987 6.45372295039892 6.49789221127331 6.44072835028172 6.49301219420135 6.48967643970251 6.47400861352682 6.48716604699939 6.49714236168563 6.48296661484987 6.49351091423631
18160 6.5021 6.49618923222274 6.48733585015684 6.49200301741809 6.49672023724765 6.4411289152801 6.48412226581573 6.48664959549904 6.43285926316678 6.47172157950699 6.51850169935077 6.4487379168272 6.45387433594465 6.49894497640431 6.44144490371645 6.49327148528397 6.49027530098707 6.47472321686149 6.48837164219469 6.49766740807146 6.48383003970981 6.4940795128569
18170 6.4791 6.49852642714977 6.48878213825822 6.49062707737088 6.49798780228943 6.44210006511211 6.48510923312604 6.48752421537787 6.43393665733933 6.47284050358832 6.51888225776702 6.44988233666122 6.45475007532537 6.49921972383559 6.44210988783836 6.4940651037842 6.49128946135938 6.4768936060071 6.4894246962294 6.49912290497869 6.48527184980363 6.49557885090262
18180 6.4978 6.49830783537775 6.48929624241591 6.49323028039187 6.49866502870619 6.44281900200248 6.48592542222887 6.48849724308401 6.43454660530388 6.47341202735901 6.51955905082822 6.4503132365495 6.4552918420136 6.4999369995296 6.44285930407047 6.49461987113953 6.49254482021928 6.47819150593877 6.49059360065311 6.5000491302833 6.48637083952874 6.49654158641398
18190 6.4969 6.50000828652084 6.49032900096476 6.49376041870564 6.49888069532812 6.44318157616258 6.48640713305771 6.48925037895143 6.43475114913285 6.47354073396325 6.5200631878078 6.45017781293392 6.45535113950074 6.50041990208626 6.44317442579567 6.49472149302065 6.49336880972236 6.47895601738989 6.4913854496181 6.50054366121441 6.48707605349272 6.4970690523684
18200 6.4775 6.49981569608301 6.49061205437779 6.49432797005027 6.49823701785505 6.44286082081497 6.48625628920645 6.48957763463259 6.43418078097701 6.47282605840266 6.52017044331133 6.44895445016027 6.45446680523455 6.50040195394307 6.44262377531826 6.49393217196316 6.49362810080498 6.47879047556222 6.49160826660693 6.50035923230648 6.48709606007487 6.49681023075432
18210 6.4795 6.50092974491417 6.49114580398798 6.49229571299255 6.49909589248151 6.4432793700695 6.48663695596159 6.48968550405651 6.43483587014675 6.4735538790822 6.51968331553787 6.44967107582092 6.45468463863432 6.49967395269871 6.44229976980388 6.49401924031973 6.49393311090022 6.48052201996744 6.49193274158984 6.50135302496702 6.48799509231746 6.49783717511594
18220 6.4746 6.49973010835797 6.49078998295218 6.49525260638446 6.49836818014085 6.44287577158213 6.48640330508351 6.48986559940875 6.43417536403239 6.47276286071539 6.51966060048342 6.44841145563126 6.45379069831967 6.49965766575187 6.44177237607539 6.49322529680282 6.49434631543606 6.48017064082623 6.49221268928796 6.50110337604582 6.48792286638916 6.49746506713331
18230 6.494 6.50143850435317 6.49141874577105 6.49279728595167 6.49869630253315 6.44293095219135 6.48646133861691 6.48978037281334 6.43436654606462 6.47298481099308 6.51910236628354 6.44853539532423 6.4536126614064 6.49894219570607 6.44123241503537 6.49297246994078 6.49439304561168 6.48119715183228 6.49228108724207 6.50162647233158 6.4883988352567 6.49798892179131
18240 6.4669 6.50080053272843 6.49139617516845 6.49366266091168 6.49989088327438 6.443670762375 6.48714051513374 6.49005638419837 6.4353366125077 6.47406783878803 6.51892743508518 6.44983141738176 6.45446687746048 6.49879539650679 6.44166988748312 6.49370310743153 6.49515297071636 6.48307506208122 6.49297492562234 6.50281455273926 6.48951884272695 6.49925807580352
18250 6.4873 6.50173578627408 6.49189738699794 6.49594052223861 6.50020986908674 6.44409451189637 6.48763714061677 6.49064365322143 6.4356359167546 6.47434027498961 6.51944110588729 6.4500746743083 6.45491113914549 6.49952935639024 6.44239973048866 6.49418662390858 6.49604626099765 6.48366803695261 6.49376623289287 6.50333284600079 6.49014486096054 6.49975625414401
18260 6.4928 6.50156554976106 6.49202096556127 6.49697822826356 6.49841267131269 6.4430749706924 6.48687291806936 6.49072104330361 6.43410234361887 6.47255268326402 6.51971758674085 6.44762520417571 6.45331256267428 6.49985220628977 6.44164988090098 6.49282881256938 6.49582763311267 6.48187445047498 6.4935042694509 6.50215144649148 6.48922488319874 6.49836536332965
18270 6.4915 6.50209359352291 6.49206166487187 6.49289739108831 6.49806497569382 6.44251709762216 6.48630955582857 6.49011694563925 6.43368827237189 6.47213384510577 6.518742247805 6.44700853919983 6.45239601564407 6.49852693273127 6.44027831052244 6.49185152353346 6.49508125036955 6.48211796019226 6.49278377970308 6.50203613779694 6.48903102880716 6.49821636123955
18280 6.4739 6.50069287998229 6.4913318579793 6.49328639993817 6.49845727082342 6.44251637536287 6.48625762538612 6.48975404646248 6.43391665075719 6.47243943300843 6.51795711585134 6.44736981329322 6.45231830054522 6.49760605214536 6.43967832973599 6.49166597512364 6.49507561674714 6.48310655258596 6.49273791623861 6.50249105280638 6.48941635413468 6.49871157831699
18290 6.4915 6.50122576288134 6.49137512131035 6.49420789444447 6.49874556061626 6.44265100449324 6.48639666029811 6.48974501822144 6.43411079405248 6.47266903923452 6.5177402575016 6.44765474458039 6.45248413127661 6.4974795845449 6.43972108748555 6.4917998097688 6.49546072539687 6.48357854902744 6.49303183965385 6.50287204457819 6.48981576351821 6.49911210720241
18300 6.5052 6.50172502461076 6.49173867052048 6.49428535675257 6.49957980620116 6.44322418946028 6.48692672638595 6.48999668946862 6.43480979658663 6.47344828477502 6.5178394959271 6.44868562525511 6.45330404001474 6.49771915794909 6.44036996522546 6.49255702640116 6.49600689786673 6.48401212127507 6.49354135746509 6.50367256065458 6.49058403071761 6.49997780717909
18310 6.5038 6.5019260654822 6.49198676658422 6.4960211263746 6.4996773834303 6.44347856917977 6.48723581724614 6.49042332802713 6.4349329417944 6.4735395783484 6.51838187653571 6.44880790375173 6.45367224779725 6.49846911587566 6.44105300582945 6.49298153429478 6.49655372036993 6.48465709881485 6.4940191680938 6.50390516425669 6.4909075306505 6.50019145147502
18320 6.4932 6.50274348242581 6.49251166851819 6.49558654296398 6.49981269870698 6.44367733493447 6.4874557813108 6.49071147336811 6.43507854926586 6.47366770714521 6.51874213946611 6.44897517900169 6.45394331170619 6.49888965134323 6.4414603600651 6.49327661332488 6.4967774040699 6.4849705593437 6.49423794043064 6.50414343759418 6.49117787230015 6.50041852979362
18330 6.5062 6.50314105004817 6.49293137338758 6.49527272130549 6.50093805089593 6.44448814320564 6.48817670441419 6.49111792477965 6.43607151132822 6.47475831866264 6.51906256979704 6.45040359118581 6.45506274136901 6.49923525241017 6.44232894907892 6.49430471330136 6.49731848461181 6.48539604228735 6.49476616475731 6.50513719414175 6.49209514158964 6.50149726014584
18340 6.4887 6.50347578111291 6.49335635074973 6.49733502434939 6.5015784059763 6.44518122321367 6.48887104837596 6.49181158259511 6.43670854401588 6.47540459626913 6.51988493421674 6.45121829965711 6.45598925557733 6.50022741998732 6.44348153044283 6.4952413752526 6.49815691930056 6.48628272389621 6.49552868999541 6.5057724211812 6.49278663262725 6.50215390217304
18350 6.4917 6.50422035820782 6.49395272023976 6.49811170586944 6.50134858307242 6.44529873479903 6.48906970579177 6.49233890409768 6.43660208299756 6.47520915290713 6.52064532878995 6.45089790543914 6.45606032589078 6.50106950208545 6.44401831354201 6.49540597814322 6.4985073595047 6.48687631268799 6.49585627069324 6.50571969625354 6.49285138317198 6.50203812400997
18360 6.5081 6.50440659276396 6.49421854776889 6.49736279521883 6.50103418360651 6.44516533350945 6.48898119291663 6.49247837236524 6.43636669869721 6.47490862081945 6.52084662245214 6.45042468115687 6.45574282070994 6.50115440366417 6.44385486626625 6.49513090569526 6.49850472325832 6.48686172305048 6.49575706838071 6.50556719120592 6.4927442721203 6.5018298605457
18370 6.4937 6.50446191782504 6.49430391881615 6.4965762187466 6.50143077617884 6.44537839999795 6.48914868484438 6.49251390752196 6.43670139364898 6.47528123438358 6.52071979372203 6.45083434662223 6.45590980705619 6.500871494703 6.44376667840779 6.49523299704492 6.49858106606454 6.48690845322609 6.49579058121145 6.50594908580184 6.49307546411455 6.50223537302017
18380 6.47 6.50360441549122 6.493907145679 6.4983560461849 6.50022611992061 6.44464299559593 6.48855812954158 6.49242405846715 6.43567145191133 6.47409932929277 6.52072604126483 6.44919135120511 6.45473548568785 6.50083292605728 6.44304543028772 6.49419135470688 6.49849161425233 6.4861856161356 6.49553291521221 6.50507970230281 6.49237234470248 6.50123735514283
18390 6.4881 6.50423000036925 6.49396492642164 6.49548495719582 6.49989142496884 6.44417916068435 6.48808710815012 6.49192078819871 6.4353044719696 6.47373090483248 6.5199659717083 6.44864474537969 6.45397660785913 6.49981815176457 6.44196897505224 6.49338906909525 6.49799596381933 6.48611404024065 6.49494683791697 6.50485179338604 6.49209441933036 6.50098806735128
18400 6.4973 6.5028044411093 6.49321334341168 6.49588396933675 6.49959013450891 6.44378047356009 6.48769643810391 6.49148454359174 6.43496493788064 6.47339324861765 6.51929362054169 6.44816169837117 6.45335358700156 6.49902933628857 6.4411299264431 6.49273896351457 6.49759904623032 6.48600761533529 6.49461542924494 6.50464891075343 6.49188698646426 6.50077037840337
18410 6.4875 6.50281740566343 6.49287987630069 6.49579942888767 6.49882161451876 6.44310949468613 6.48708909027278 6.49101370276511 6.43422621108592 6.47260208579898 6.51869555374235 6.44711225563288 6.45239290992916 6.49838248087466 6.44018463349342 6.49181523000449 6.49715955145657 6.48535328453779 6.49417402048409 6.50407467851043 6.49136641808599 6.50014009884
18420 6.4886 6.50227235269547 6.49243698690832 6.49464460851997 6.49831646637619 6.44252966493368 6.48652587248385 6.49042813105136 6.4336918836683 6.47206082469225 6.51791468311846 6.44642755383253 6.45161041422188 6.49751266402006 6.4392055388093 6.49102200874686 6.49661146499962 6.48504264082015 6.49363257881254 6.50369076158851 6.49097043943405 6.49973451413959
18430 6.4823 6.50224877092987 6.49219228546321 6.49372625584155 6.49899582345784 6.4427425147444 6.48664045891911 6.49009051094949 6.434184825629 6.47267835637927 6.5172766392678 6.44729975414276 6.45199985642731 6.49686338903755 6.43905884794891 6.49128917245567 6.49639597894251 6.48488648836315 6.49358169564605 6.50423205880821 6.49139281666279 6.50036688825488
18440 6.495 6.50240506783873 6.49231925864518 6.49494134874642 6.50028863146156 6.44362475445867 6.48741757379472 6.49038230369985 6.43528829336166 6.47392699822784 6.51745175103098 6.44901757562161 6.45336774328351 6.49726947931945 6.44014830385149 6.49255269284546 6.49714882590622 6.48544454199821 6.49426321950555 6.5052786847353 6.49236288310587 6.50154149852693
18450 6.4899 6.50296467433125 6.49276315920055 6.49729522786289 6.50049104462564 6.44406547707319 6.48790842120349 6.49100294110179 6.43554895673692 6.47415877123177 6.51836645630002 6.44938036645949 6.45409693625569 6.49852946063876 6.4413626383841 6.49336104543507 6.49787592432648 6.48633700168133 6.49492296724766 6.5055085798651 6.4927016588226 6.50176814348996
18460 6.4691 6.50395528905094 6.49345746704936 6.49677895692736 6.50068193775415 6.44439280498028 6.48824788306653 6.49144250810146 6.43578780788183 6.47437739911675 6.51904342992604 6.44970921111107 6.45461941862106 6.49932690711319 6.44214347289503 6.49392635777593 6.49811603942513 6.48674439202994 6.49519103378057 6.50571120970696 6.49293469578028 6.50196792040765
18470 6.5024 6.50392322073877 6.49368887892365 6.49695222692937 6.50093956764042 6.44470366537571 6.48854812625051 6.49178576182574 6.43607129465044 6.47465604674816 6.51954413617402 6.45008926394582 6.45506721937656 6.49984635598958 6.44270459613204 6.49438614803553 6.49832997262478 6.4870462602973 6.49540355857462 6.5059553694576 6.49318643925339 6.50221738876402
18480 6.4811 6.50401700610667 6.49382740825415 6.49748698770255 6.50062487927079 6.44462248343229 6.48851309667528 6.49198766940832 6.43585360570252 6.47437371559441 6.51992552518845 6.44970097735524 6.45491583383083 6.50020784676075 6.44281452399492 6.49429626286775 6.49850902070105 6.48725383761525 6.49542620140314 6.50574717821926 6.49304574314505 6.50196134784818
18490 6.4868 6.50391729821265 6.49380187638849 6.49690239103884 6.500023237288 6.44421837936342 6.48815850348026 6.49187517752498 6.43534383510053 6.47379208019376 6.51988388694078 6.44890454204381 6.45428147350252 6.50003212107718 6.44231161485612 6.49371191899478 6.49836446050555 6.48672752727568 6.49510421821475 6.50529345493764 6.49263878615201 6.50144478800893
18500 6.4832 6.50350604377687 6.49350047758967 6.49603062408417 6.49954206815362 6.44376270598173 6.48771955040097 6.49152520678937 6.43489032849669 6.47330672195554 6.51944771455973 6.44823486323655 6.45357503169775 6.49940574171394 6.44150001209974 6.49300605499744 6.49799043853581 6.48631352825463 6.4946518311128 6.50491574944556 6.49226053896546 6.50102934446931
18510 6.4823 6.50295705449581 6.4930597910881 6.4956131221056 6.49907693317533 6.44328009232879 6.48725271811336 6.49109286238253 6.43442822700739 6.47282605840266 6.51887528796494 6.44758259087801 6.45285407248139 6.49868684093654 6.44063669557869 6.49227743983269 6.4975504020676 6.48593954239786 6.49421927002817 6.50454360534996 6.49188864766061 6.50062863501906
18520 6.4894 6.50295380432904 6.4928768428117 6.49469271098822 6.49945871943235 6.4433378008455 6.48724340096861 6.49078474657238 6.4346872291863 6.47316638697684 6.51831232296675 6.4480324139595 6.45293807123601 6.49804439130425 6.44030568414927 6.49226826713979 6.49727662968636 6.48599855098128 6.49409247741103 6.50483247295022 6.49209207198769 6.50097271934152
18530 6.4826 6.50272051458061 6.49274799175561 6.49568971770257 6.49990753135085 6.44361969864368 6.48749167759717 6.49083075448871 6.43505464248359 6.47359237550199 6.51826400382072 6.44860783793032 6.45337121012807 6.49810260540247 6.44061863909662 6.49265835937858 6.4973775293082 6.4862324546501 6.49435119068623 6.50519479431957 6.492435289599 6.50138364876062
18540 6.4953 6.5029616047293 6.49285524725914 6.49662309337407 6.49958760660142 6.44350615948439 6.48743758037686 6.49094552148879 6.43479780708253 6.47328700427711 6.51850516619533 6.4482250405103 6.45325203734636 6.49848504169285 6.44079263135791 6.49260650116205 6.49750681371987 6.48649344304204 6.49444028136879 6.50496674095094 6.49228632362187 6.50112161309272
18550 6.4954 6.50320876185596 6.49299059864879 6.4956772948429 6.49948269844055 6.44341862165928 6.4873546288982 6.49088922137767 6.43470181882381 6.47318299894035 6.51847537299991 6.44811352367699 6.45316522178054 6.4984499398917 6.44071636077762 6.49252921941876 6.49744787736237 6.48639355458319 6.4942988268882 6.50489057870954 6.49220525001734 6.50103866161406
18560 6.4903 6.50293921469152 6.49287250925601 6.49561897240579 6.49960010168701 6.44346470180154 6.48738063023239 6.49084960545599 6.43479405133426 6.47329444354773 6.51841975903511 6.44828441022336 6.45326265455782 6.49838338369876 6.44073145599663 6.49260877627879 6.49741754247248 6.48636256965995 6.49426776973903 6.50498562803119 6.4922792454809 6.50114887838066
18570 6.4933 6.50300161789358 6.49288153749704 6.49588046637923 6.49965921860933 6.44351525995135 6.4874269631654 6.49087907363474 6.43484785965085 6.47335402993858 6.51847226728499 6.44838285416365 6.4533621096611 6.49846200162172 6.44083885595202 6.49270797859132 6.49745907238126 6.48645151589066 6.49431594443321 6.50503925578296 6.49233774848282 6.50120886201412
18580 6.4843 6.50319796407968 6.49301219420135 6.4957740053609 6.49996198970079 6.4437330211252 6.48761691735685 6.49097217285633 6.43511603452265 6.47365275637805 6.51856579986215 6.44879309743643 6.45369377112389 6.49858254669607 6.44110876424611 6.49301573327184 6.497569144696 6.48657751402259 6.49444475937635 6.50528359609842 6.49256074603647 6.50148100931197
18590 6.4858 6.50322815451771 6.49309944312274 6.49635672415048 6.5000999051109 6.44389979079366 6.48778393981606 6.49114551508427 6.43526019747555 6.47379858052731 6.51880623997748 6.44899316325784 6.45394302280247 6.49888257320225 6.44143905341625 6.49327321870625 6.49775238187611 6.48681477619708 6.49461969057471 6.50540594682097 6.49269931147993 6.50160996870697
18600 6.4729 6.50400967517495 6.49358281514794 6.49584377560765 6.50118484689295 6.4446750639081 6.48845986616611 6.49148465193063 6.43622145235538 6.47486550194025 6.51908532096446 6.4504033022821 6.45504446820915 6.49920881772041 6.44229305279255 6.49428178156912 6.4981639252156 6.48715387693048 6.4950799864158 6.50626460476965 6.49346772313118 6.50256378431618
18610 6.5023 6.50411219988018 6.49392881345749 6.4978009538129 6.50191595385224 6.44542086884379 6.48918450890482 6.49214743316174 6.43694111150503 6.47561462926865 6.51989320408553 6.45136982965469 6.45608076582849 6.50020549941808 6.44351952128112 6.4953156235069 6.49894280962646 6.48795840154588 6.49581217676401 6.50687682785094 6.49410652535409 6.50321807900071
18620 6.4854 6.5040827678144 6.49405026135594 6.49970634602755 6.50005653344095 6.4444959436059 6.48849843481183 6.49238317859173 6.43543743990362 6.47384531070292 6.52061831629276 6.44899381329119 6.45470023943484 6.5010132380873 6.4431788315773 6.49420551098883 6.49895913268626 6.48651576085389 6.49557011156529 6.50545574659854 6.49295809698105 6.50159368176013
18630 6.4838 6.50454815558344 6.49414643017948 6.49524534767866 6.49945496368408 6.44383998772502 6.48783117557317 6.49179251495004 6.43486237706244 6.47323962406814 6.51987727826834 6.44815555916727 6.45368734301627 6.49988073553145 6.44185384692252 6.49316249635816 6.49827638098598 6.4860534426868 6.49464543911815 6.50495933779329 6.49238346749544 6.50105278178304
18640 6.5071 6.50258855780959 6.49307293620706 6.49554226846993 6.49896296066046 6.44325149086118 6.48723960910737 6.49118383093923 6.43435462878645 6.47272523100674 6.51903880746663 6.44744420599937 6.45279051366448 6.49879922448099 6.44066002455354 6.49223085410893 6.49763248683512 6.48570787773281 6.4940747820586 6.50454696385562 6.49194462275505 6.50061509265751
18650 6.4835 6.5026621921435 6.49268349400163 6.49498555101454 6.49844275341183 6.44266992768645 6.48667375507206 6.49060324281454 6.43381582336128 6.47217826405168 6.51824735574424 6.44671508525312 6.45195197063684 6.49788404974341 6.43961903224885 6.49137634915113 6.49704196764529 6.48529944010824 6.49359447963536 6.50411313881725 6.49150660861284 6.50015743306279
18660 6.4906 6.50202039254457 6.49221413380653 6.49434844610095 6.49831653860211 6.44235617825389 6.48634082965553 6.49010838686675 6.43361575753987 6.47201510567963 6.51752495200932 6.44652332541347 6.45154721653461 6.49710837938637 6.43892457994819 6.49092500932515 6.49656296528876 6.48532937775552 6.49325812348723 6.5039883685261 6.49133806940913 6.50004851636291
18670 6.4855 6.50203599334508 6.492006123133 6.4942888597101 6.49865852837265 6.44244198265672 6.48637918162346 6.4898772277832 6.43384731386602 6.47232033245265 6.51712037847191 6.44697502636909 6.45175356601179 6.49676321167499 6.4388577709645 6.49106910005212 6.49638983973861 6.4856127922982 6.49325530667603 6.50424025645107 6.49153224881738 6.50035450150818
18680 6.4714 6.50169454526901 6.49181165482104 6.49537705165893 6.49832639744133 6.44223859444261 6.48622219856829 6.48981283836812 6.43354678177834 6.47199018773437 6.51713341525197 6.44660335174203 6.45157032883167 6.49692626170814 6.4388674492389 6.49093808221817 6.49642190805078 6.48539051700383 6.49324797574431 6.50397995420545 6.49133059402555 6.50007253148407
18690 6.5 6.50191432876885 6.49178828973323 6.49466858752817 6.4978339971751 6.44185969722271 6.48588067826629 6.48959088809043 6.43309703092277 6.47150179600716 6.51698452150077 6.44603486146033 6.4511412345916 6.49680542773008 6.43854373262823 6.49055456253886 6.49611061429977 6.48485019483417 6.49294249618053 6.50358148375899 6.49095837770402 6.49964137880504
18700 6.4843 6.50091898325086 6.49119571210444 6.4945728520602 6.49653494162858 6.44088327489793 6.485003494367 6.48907981742173 6.43192957101762 6.47021776345372 6.51659298474342 6.44442891794443 6.44986146336794 6.49634960989654 6.43751357421279 6.48938110788167 6.49556465850771 6.48344955351949 6.49223674052209 6.50253149932623 6.48999441435188 6.49849165036529
18710 6.4825 6.50116924609244 6.49097173950076 6.4917154859975 6.49685966940224 6.44075882962346 6.48477247973532 6.48846040786058 6.43210565783083 6.47049865008891 6.51571005888283 6.44489434182644 6.44980888289213 6.49528348296881 6.43682699453831 6.4892033598721 6.49496908350289 6.48408525002748 6.49173141181469 6.50273727099597 6.49004511695355 6.49876632557064
18720 6.4801 6.50019542390108 6.49047590850294 6.49307705308497 6.49754718801379 6.44111952590942 6.48505300524086 6.48837406176329 6.43265739169717 6.47115698942542 6.51551519332826 6.44585805238783 6.45046418873966 6.49518951703608 6.43717461793125 6.48977437806129 6.49516163782775 6.48431698691845 6.49197264641523 6.50325581704825 6.49049678179622 6.49937103715539
18730 6.4871 6.50083946250379 6.49068796382844 6.49434450978786 6.49755903306603 6.44124361005425 6.48520312683284 6.48856452153623 6.4326929268539 6.47118472418189 6.51588412337005 6.44598589228094 6.45078321066499 6.49577696662396 6.43773581339419 6.49013760225475 6.49548163480312 6.48471213497221 6.49224995786697 6.50326939552277 6.49056824935228 6.49938775745779
18740 6.4829 6.50111496830732 6.4909424879998 6.49393751668185 6.49761919726431 6.44135274343193 6.48531240466237 6.48869225309044 6.43276970301569 6.47126121143997 6.51617122143507 6.44616963504255 6.45105795809627 6.49615748892725 6.43812633898854 6.49043408969045 6.49552247856557 6.48475160644203 6.4923135889098 6.50331330888718 6.49061794079095 6.49943838783354
18750 6.4772 6.50130784764886 6.49110308235139 6.49381960785389 6.49809317991883 6.44171625652909 6.48562788751721 6.48887415409088 6.43320392529666 6.47174151386321 6.5164399741143 6.44686769863963 6.45166256134212 6.49647344125062 6.43866803345084 6.49100929698348 6.49570333229005 6.48498774911463 6.49250112353265 6.50367895264924 6.49094281301647 6.49984819775075
18760 6.4877 6.50150928576291 6.49134312522411 6.49452319673449 6.49859034709632 6.44217445781827 6.48605322600901 6.48921852731705 6.43368343323469 6.4722541012764 6.51691760417819 6.44758338536322 6.45236813643575 6.49704203987122 6.43942611679435 6.49170252144337 6.49608948821574 6.48537654128671 6.49286987300962 6.50407366734743 6.49132947452366 6.50028028936684
18770 6.4888 6.50176879352331 6.49160732766986 6.4953262046054 6.49852606602013 6.44230894249678 6.48621891228855 6.48954935818166 6.43369470047951 6.4722257887125 6.51747320213169 6.44755955080688 6.45257585820556 6.49767434176058 6.43992360898852 6.49196408764273 6.49631523035467 6.48538939750195 6.49308716471493 6.50403553205729 6.49134944499284 6.50022012516856
18780 6.5024 6.50137277875841 6.49146323694289 6.49565223244578 6.49706388821453 6.4414269194603 6.48548401346803 6.48942762137949 6.43246707637608 6.47081832204759 6.51764340253174 6.44570536677539 6.45130258731544 6.49777166619897 6.43921709495783 6.49085704472661 6.49603889395297 6.48364116890729 6.49258573620766 6.50287876158953 6.4903465879783 6.49892005845904
18790 6.477 6.5014959961921 6.49131329591572 6.49240578530729 6.49687823146582 6.44102418768406 6.48502801506966 6.48885360581428 6.43223682011664 6.47061543941498 6.5168695378229 6.44543711967766 6.45070795124769 6.49667874345183 6.43817769162357 6.49018751037121 6.49541695648432 6.483649511002 6.49188853932172 6.50268967410922 6.49005215898156 6.49873512396961
18800 6.4999 6.50063694100082 6.4908366047889 6.49253936716169 6.49783099979907 6.44146389913559 6.48533883935213 6.48866310992837 6.43299909256399 6.47152281375229 6.51637757091224 6.44663498669863 6.45133270552754 6.4960986970216 6.43820051501691 6.49065856787562 6.49526528203487 6.48457411122322 6.49201168452948 6.50340543305874 6.49062931637466 6.49955983573198
18810 6.5002 6.5007875681743 6.49084823316336 6.49471957903355 6.49789831436425 6.44162597411871 6.48552966025472 6.48888220728189 6.43308114121854 6.47159966214001 6.51666763024032 6.44673711416125 6.45158354617655 6.49657105459273 6.4386571995616 6.49093858779967 6.49563988181204 6.48481202343106 6.49238700656593 6.50346776403487 6.49075823965669 6.49962390013039
18820 6.4829 6.5008877094239 6.49091634221375 6.49490169671178 6.49675721692294 6.44095658421516 6.48499027702212 6.48881110085547 6.4321157694608 6.47049568882585 6.51681908801198 6.44529375120997 6.45065161502361 6.49677675403655 6.43823720578849 6.49014930285513 6.49539326637983 6.48341762965918 6.49207441274822 6.50256949016452 6.48999553385377 6.49861642065644
18830 6.4894 6.50121594015509 6.49096751428396 6.49205097543448 6.49718595003337 6.44102909904718 6.48496994542331 6.48848882876337 6.43242980779707 6.47089524266124 6.51628909415007 6.44583992367983 6.45077786594629 6.49607421243191 6.43787167036533 6.49016974279284 6.49505828252435 6.48406939643621 6.4917485293597 6.50287403079122 6.49016114790738 6.49897957262397
18840 6.4795 6.50015277449042 6.49048284219205 6.49378725063801 6.49729916417599 6.4410944635123 6.48502602885663 6.48847669480741 6.43251857346296 6.47100401490927 6.51625522018969 6.44599961520731 6.45090144450963 6.49609284672141 6.43796484181285 6.4902819096595 6.49509981243312 6.48417585745454 6.49187001337111 6.50295607944578 6.49025005802512 6.49907758320868
18850 6.4973 6.50105679032207 6.49080244192481 6.49350517227501 6.49752342568338 6.44126390554011 6.48517922005057 6.48855249591917 6.43271603915095 6.47122632631659 6.51633878558874 6.44631184789538 6.45117727532983 6.49623892366141 6.43822174943984 6.49054517316818 6.49523350262642 6.48438654048741 6.49200345077366 6.50312880775332 6.49041198855639 6.49927291823179
18860 6.5025 6.50053694420308 6.49068958891183 6.49421771717072 6.49721978788078 6.44112819302082 6.48508547079563 6.48861067390442 6.43247227664292 6.47093973383307 6.51651317509264 6.44595115160942 6.45101296134293 6.49647333291173 6.43826869629324 6.49043315075338 6.49523512770981 6.48396102143079 6.49199575871229 6.50289143723994 6.49022683738917 6.49900438223034
18870 6.4843 6.50049660602212 6.49052870565653 6.49394127243012 6.49612903191149 6.4403828214407 6.4844364124909 6.48834123507887 6.43152156674862 6.46987331800163 6.51637970157713 6.44456751950085 6.44997341355681 6.49627767287195 6.43753293076158 6.48949775275588 6.49486803942919 6.48272408018261 6.49149501635134 6.50201800908893 6.48944257214665 6.49803492970765
18880 6.4678 6.49991511507332 6.49007541573048 6.49207993803173 6.49538958285749 6.43964958381653 6.48371895623207 6.48770976378769 6.43080876906216 6.46912440735102 6.5156438999325 6.44361305385828 6.44896073381603 6.49532577124983 6.43634864221513 6.48848622862995 6.4941921491921 6.48207162725925 6.4907364635393 6.50139531324804 6.48879701679945 6.49736839272827
18890 6.4817 6.49967861127108 6.4897163445279 6.49071104001254 6.49623646797985 6.43992057549954 6.48385098522902 6.48729775097966 6.43144739072025 6.46991643688083 6.51488502210379 6.44469983740151 6.44940485104919 6.49444270093739 6.43607613378763 6.48876480403543 6.49382011343539 6.48326801364869 6.49061198215187 6.50201735905558 6.48924720101058 6.49810159423947
18900 6.4913 6.49969413984567 6.48975559931993 6.49241492188722 6.4975877789855 6.44085070100427 6.48466854662448 6.48761048924923 6.43261109487712 6.471233982265 6.51507573466748 6.44648338447511 6.45081108987331 6.49484550493956 6.43718046823144 6.49005692589283 6.49461207073927 6.48384246256948 6.49135359798372 6.50307276043296 6.49021907310188 6.49929079414904
18910 6.4882 6.50048551934212 6.49031585584581 6.49467487118393 6.49796851796657 6.44142403042316 6.48527524442226 6.48829136307538 6.43303368878365 6.47164697012305 6.51603298100829 6.44706169748306 6.45170105776191 6.49614600500464 6.4385148422569 6.49100886362791 6.49540926442295 6.48475633724034 6.49210514488071 6.50340796096623 6.4906421725899 6.49963895923644
18920 6.4819 6.50160967980325 6.49114645402133 6.49428228715062 6.49860645347834 6.44208836451173 6.48591466056556 6.48890066100657 6.43367454944551 6.47231072640419 6.516852311939 6.44795310989022 6.45267589111626 6.49711542141438 6.43967117936909 6.49199106402695 6.49586959637702 6.48529788725078 6.49261105139554 6.50393401851505 6.49116075475514 6.50020076861978
18930 6.4883 6.50156930550933 6.49145308919996 6.49540919219702 6.4987094476521 6.44241670358181 6.48627077050507 6.48944567786157 6.4338638536036 6.4724572005868 6.51766535921395 6.44812840221822 6.45311610814929 6.49801560927182 6.44046017540991 6.49249054243416 6.49623617907613 6.48525267381966 6.49297741741687 6.50404524644464 6.49132914950699 6.50029173717648
18940 6.4857 6.50273716265708 6.49220438330621 6.49446736609191 6.4998114708662 6.44328240355849 6.48703903770447 6.48996671570838 6.43488296145201 6.4735615350306 6.51820178118348 6.4495411413759 6.45427179522812 6.49852592156827 6.44143587547541 6.49356486700475 6.49669802777469 6.48619052749872 6.49347909871489 6.5049228636995 6.4921177483052 6.50124985022843
18950 6.4952 6.50272159796953 6.49261040136218 6.49637297498435 6.50072664560378 6.44418407204747 6.48790195698291 6.49075628955662 6.4357844132632 6.47449946093559 6.5191196282804 6.45069740626216 6.45543744948506 6.49955369652808 6.44274453707039 6.4947097563073 6.49755213548988 6.48703824321926 6.49430001861602 6.50567989976704 6.49288334314525 6.50205459152162
18960 6.4984 6.50392798765004 6.49345530027151 6.4972923027128 6.50123554949462 6.44485678434372 6.48858395031095 6.49155211094767 6.43635066454113 6.47504715014994 6.52010453715175 6.45130641528964 6.45623496818542 6.50063026010245 6.44385732194781 6.49553508199006 6.49822531725466 6.48748232433945 6.49497876177728 6.50612972284853 6.49338199095428 6.50250643692911
18970 6.4974 6.50349275420606 6.4935703561753 6.49860443115234 6.49985141180456 6.44421989610791 6.48813145487011 6.49186329635978 6.43526077528298 6.47373921081424 6.52075417326391 6.44944370859861 6.45512622795999 6.50123883577436 6.44354393364489 6.49462861047685 6.49833625628054 6.48570195520669 6.49482741234452 6.50508533592522 6.49254236453772 6.50129231907427
18980 6.4856 6.50353298404813 6.4934223652482 6.49585482617468 6.49832845588028 6.44304297460616 6.48705846647918 6.49128079424799 6.43391072823107 6.47223525030911 6.52011392652243 6.44733211135864 6.45324127568305 6.50019217373431 6.44176125328243 6.49282697080821 6.49760435483605 6.48414393359423 6.49378233927488 6.50390458644927 6.49137985210866 6.49993616893143
18990 6.4934 6.50270610550791 6.49282913758606 6.49303277859092 6.49895277680457 6.44301617878675 6.48688505202532 6.49058110556752 6.43431996034086 6.47278525075316 6.51881927675754 6.44795079866052 6.45303788746893 6.49848511391878 6.44059068766236 6.49241625806689 6.49686501412094 6.48525599621236 6.49326502106339 6.50432234121859 6.49161592255533 6.50047114638239
19000 6.4804 6.50177016581595 6.49219380220771 6.49541078116745 6.49909823982418 6.44302210131288 6.48688552149385 6.49042769769579 6.43439326965809 6.47289561197162 6.51840654169023 6.44801305741072 6.45294803841412 6.49810628892481 6.44033652462065 6.49228336235881 6.49673009608686 6.48549419732392 6.49344464694709 6.50444129732251 6.49174441248178 6.50061057853699
19010 6.4738 6.50116722376645 6.49166557788104 6.49696580540389 6.49623412063718 6.44113223767281 6.48529990957677 6.48985678784549 6.43188081851602 6.47006847245991 6.5180687771365 6.4442632316649 6.45021580377221 6.49779427291453 6.43857435642183 6.48985281541944 6.49605875608325 6.48226432603598 6.49253340852261 6.50265637795627 6.48978185344487 6.49808642679453
19020 6.4823 6.50162073037028 6.49039057356864 6.49039057356864 6.49610898921639 6.44042687925696 6.48448321489245 6.48861489912122 6.43157920303941 6.46986717879772 6.51625030882657 6.4440175190568 6.44924053706229 6.49554450747371 6.43661934499443 6.48870445927233 6.49478180167079 6.48265398491919 6.49128281657398 6.50201306161284 6.48939324183762 6.49797057640553
19030 6.48 6.49871464791894 6.48973328150809 6.49267724645883 6.49556281674653 6.4397385661602 6.48380602458864 6.48782059447467 6.43097207188606 6.46927427615225 6.51517147013545 6.44329562090337 6.4483610419333 6.49443999246508 6.43545903545618 6.48779842111468 6.49401895141602 6.4822907968387 6.49080103351921 6.50155171849579 6.48892951526493 6.49750024116039
19040 6.4864 6.5001505715996 6.48986216867715 6.49096473358572 6.49616283364594 6.43985795561969 6.4838315564543 6.48735379830003 6.43137545369566 6.46981105925143 6.51439229682088 6.44410433462262 6.44869653137028 6.49372741145641 6.43524864132702 6.48801647119224 6.49392256591469 6.48319589605928 6.49071266509593 6.5019940661937 6.48924810383469 6.49803839655221
19050 6.4805 6.49860970364511 6.489232683599 6.49328119967133 6.49567848657072 6.43955063429475 6.48359133301675 6.48722783628106 6.43092967526615 6.46932635104656 6.51438641040772 6.44358965265751 6.44845833025873 6.49397601310164 6.43528952120244 6.48785656298697 6.49400602297485 6.48260256005824 6.49072815755755 6.5016133633256 6.48895526380837 6.49762916444242
19060 6.4967 6.49961877208948 6.48936955173314 6.49202421572805 6.49505709079653 6.43905935353041 6.48314374893904 6.4869092477113 6.4303546846509 6.46870751929283 6.514184647277 6.44291520693898 6.44796192145348 6.49384586197883 6.43492362464964 6.48742024615407 6.49357180069387 6.48194104278088 6.49032607581466 6.5011066262126 6.48847618922591 6.49708573655784
19070 6.4965 6.49938349612802 6.48934174475074 6.49033326229453 6.4963928732276 6.43976615646481 6.48367764300108 6.48680607297272 6.43145381882787 6.46999516314268 6.5139001493454 6.4447521289736 6.44916166634858 6.49357487029582 6.43546416349709 6.48845358251035 6.49370014616847 6.48302002592385 6.4904855145514 6.50212317004055 6.48929259500653 6.49825478543341
19080 6.4928 6.49891381091625 6.48914575969428 6.49383524476737 6.49629536822438 6.43992332008481 6.48388875938952 6.48717493078858 6.43142976759374 6.46993189322948 6.51458979862183 6.44478253608942 6.44955731998384 6.49455782906711 6.43630834014714 6.48893662951887 6.49425982488692 6.48326729138941 6.49094512424618 6.50206600321829 6.48934889511764 6.4981812594384
19090 6.472 6.50058374660462 6.49000983458757 6.49215552246571 6.49705814625323 6.44051947289705 6.48441405856609 6.48749489165098 6.43212934793532 6.4707017493993 6.51504370246828 6.44589250415564 6.45053576463461 6.49510262924433 6.43720567508042 6.48987253309786 6.49451452962309 6.483913460657 6.49125634577125 6.50266518951952 6.48988033349812 6.49884830199927
19100 6.4777 6.49909433962405 6.48957192878425 6.49487659820169 6.49572723907232 6.43987030625343 6.4839278697297 6.48766436979175 6.43105664844811 6.46944162362814 6.51568615210056 6.44429732230306 6.44968927675486 6.49585056484491 6.43715367241204 6.48922928898036 6.49441395501792 6.48230975614488 6.4911138440147 6.50162889190018 6.48904861582071 6.49767315003276
19110 6.4801 6.50028534518182 6.48984985415638 6.49138581074774 6.49516434630007 6.43932832288742 6.48338260008395 6.48722267212719 6.43053936634958 6.46888981753588 6.51526554440707 6.44362092648447 6.4489616727531 6.49517193002254 6.43628168877959 6.48850009600818 6.49369393473864 6.48179738540947 6.49039898788929 6.50115176741779 6.48852811966836 6.49715749301761
19120 6.4767 6.49888026197255 6.48923672825098 6.49084202173352 6.49579238685966 6.43953069993854 6.48347151020169 6.48692253728211 6.43102559129894 6.46948813712597 6.51475147636235 6.44444639661908 6.44928762836754 6.49449318686128 6.43604883238673 6.48869597272575 6.49348213220388 6.48267731389403 6.49026843952388 6.50160823528469 6.48885118624568 6.4976936621964
19130 6.4722 6.4995174029991 6.4893911472857 6.49196863787621 6.49683027344942 6.44024299204349 6.4840915697962 6.48716037726402 6.43192610417306 6.47050710052252 6.5149092900157 6.44581666693091 6.45034552153945 6.49476172286272 6.4368496734798 6.48965896102786 6.49408781883866 6.48348061066866 6.49081843996793 6.50241514335573 6.48959099642932 6.4986012532115
19140 6.5008 6.50003515456617 6.48992179118097 6.49342171521485 6.49773259197176 6.44107720151544 6.48488793288171 6.48779271526635 6.43277858680487 6.47142104741931 6.5156750293076 6.44703439608216 6.45156686198711 6.49577028572559 6.43819762597978 6.49086040323228 6.49490039664507 6.48427863495052 6.49160216351599 6.50314411965013 6.49032380069792 6.49939674958587
19150 6.4825 6.500315391168 6.49026240865886 6.49522700229287 6.49694099579752 6.44087966360152 6.48482740755379 6.48827135649324 6.43220287393034 6.47069777697325 6.51657658945769 6.4460725633949 6.45128128066659 6.49684749933332 6.4386786506623 6.49074661128223 6.49510183475912 6.48340473733097 6.49179540398717 6.50255432271957 6.48991131842136 6.49870316399634
19160 6.4838 6.50099489270151 6.49066492375731 6.49279938050359 6.49680900291354 6.44077890843153 6.48471784082055 6.48824297170341 6.43210775238276 6.4705825766176 6.51659713773429 6.4458992933929 6.45109508222342 6.49670528648049 6.43845352244377 6.49055969057977 6.49478060994297 6.48325988823175 6.49150213060528 6.50244302256405 6.48976473589987 6.49857283230871
19170 6.4837 6.50110113704205 6.49089684121311 6.49193559451401 6.49890741892159 6.44210425421596 6.48581571104378 6.48856842173636 6.43391549514234 6.4726266426146 6.51661714431644 6.44856443014741 6.45292008697987 6.49664418334514 6.4394943702966 6.49215068332851 6.49534548892826 6.48475055916607 6.49214017445594 6.50406702256203 6.49115317103267 6.50039440633357
19180 6.4904 6.50055149772763 6.49088030147553 6.49700181002915 6.49829422079027 6.44213545581698 6.48600107888877 6.48929216165096 6.43352179160714 6.47208653712273 6.51774950242043 6.44778251224756 6.45288772976398 6.49806876755506 6.44035161983967 6.49229549631476 6.49612932081521 6.48463001409173 6.49279880269617 6.50364507868886 6.49097231730819 6.49987271845341
19190 6.4768 6.5033350488916 6.49232864801586 6.49319983716309 6.49987098503113 6.44323892354965 6.48694897197187 6.48977018895745 6.43492680259049 6.47364098355174 6.51808538910002 6.44976468062401 6.4543536272049 6.49833351169527 6.44136603300273 6.4936091414988 6.49647470520437 6.48601761862636 6.49327141305804 6.50488776189834 6.49203645802289 6.5012450472042
19200 6.4914 6.50097557226569 6.4917259587571 6.49806497569382 6.49864621385187 6.44281091269851 6.486718137905 6.49028786829859 6.43399523256719 6.47249822491407 6.51902046208084 6.44815389797091 6.45360688333213 6.49941588945687 6.44157548819482 6.49308319228888 6.49680676390976 6.48467645536363 6.49351076978445 6.50398092925549 6.4913887720108 6.50018065369874
19210 6.4724 6.50388898564875 6.49286528666318 6.49346017552167 6.49935034442693 6.44317991496623 6.48698501271009 6.49029086567461 6.43460012471676 6.47318271003664 6.51880869565904 6.44895567800105 6.45397769124806 6.4989489127174 6.44148130558431 6.49333749978244 6.49672511249781 6.48558036285639 6.493379246369 6.50453179641068 6.49179009538144 6.50078825432062
19220 6.4878 6.50155652152002 6.49222854287922 6.49601018414646 6.49957709772885 6.44342396637797 6.48723025584966 6.49054513705522 6.43482994762063 6.47341289407015 6.51901453955471 6.44914555996656 6.45416930663586 6.49914583671093 6.44171228410304 6.49352102586627 6.49695424925536 6.48576392505318 6.49369848497212 6.50473532907665 6.49201800429821 6.50099276203662
19230 6.4936 6.5026827404201 6.49246139927208 6.49650908474624 6.49831827202439 6.44268812862039 6.48664414244145 6.49050660452247 6.43376938208938 6.47218880903721 6.51910734987259 6.44742643842101 6.45297440087795 6.49920043951273 6.44103596051037 6.49247346100211 6.49683063457906 6.48426729547977 6.49341153135896 6.50376692382991 6.49120625708997 6.49988998045027
19240 6.4778 6.50225862976909 6.49232597565651 6.4936297981143 6.49822755625844 6.44238997998834 6.48630803908408 6.49005551748723 6.43362211342156 6.47206616941094 6.51836923699826 6.44718217033148 6.45242815618217 6.49819426010549 6.44008734516799 6.49185780718923 6.49632086397707 6.48438502374291 6.49288283756375 6.50367985547334 6.4910261978507 6.49980478996784
19250 6.4718 6.50131377017498 6.49165160216391 6.49454912584275 6.49788766103983 6.44202206110954 6.48595868226886 6.48971490000933 6.43327030092478 6.47170236741006 6.51783444011211 6.44664069254696 6.45182268622518 6.49757123924792 6.43935995784402 6.49124359789491 6.49595630360395 6.4841275383085 6.49263607767969 6.50340745538473 6.49076091201603 6.49951028874517
19260 6.4842 6.5016314920336 6.4916196783036 6.49370718819648 6.49796201763302 6.44192051145434 6.48583474257588 6.48943740799278 6.43327196212113 6.47174100828171 6.5173317476511 6.44665976019204 6.45164327701926 6.49702633073181 6.43893498048186 6.49101724183559 6.49569791534543 6.48434761071205 6.49249653718621 6.50345884413272 6.49076892909408 6.4995816840753
19270 6.4942 6.50111254873872 6.49132961897552 6.4942772674486 6.49789585868269 6.44181802286208 6.48574236561358 6.48930353723466 6.43317821286619 6.47165390381217 6.51709625501186 6.44653690388799 6.45150041413307 6.4968425879702 6.43875499346852 6.49087224828452 6.49570015434921 6.48432475120574 6.49247642226517 6.50340973050147 6.49072523240745 6.49953415941447
19280 6.4918 6.50086932792515 6.49105313812196 6.49471571494639 6.49675624187291 6.44103119359911 6.48507070059329 6.4890022828877 6.43216473864019 6.47052299022675 6.51687611038238 6.44506371162832 6.45040879145265 6.49664761407673 6.43800514388084 6.48989557316899 6.49528427745402 6.48306256699562 6.49205101154745 6.50251192609966 6.48993724752963 6.4985384888798
19290 6.4905 6.50067601522803 6.49073473011702 6.49249877618998 6.49618291245401 6.44039235526323 6.48443709863722 6.48837427844107 6.43158093646169 6.46992445395887 6.51609379523993 6.44431718443334 6.44955392536521 6.49570607687533 6.43692695522308 6.48902922315896 6.49457046860456 6.48263571175933 6.49135742595792 6.50203249038756 6.48941671526432 6.49803261847794
19300 6.4919 6.49969215363264 6.49003016618639 6.49221279762685 6.49592578814924 6.43997373378277 6.48400038456172 6.48781459972262 6.43126689812541 6.46963417795301 6.51535203495622 6.44399707911909 6.44904516592622 6.4948841458112 6.43613535904884 6.48848348404467 6.49412768755108 6.48255178523064 6.49092305922508 6.50180172854662 6.48914276231825 6.4978081041798
19310 6.4932 6.4995131777823 6.4896708060801 6.49210633660853 6.49573688123375 6.43967760747671 6.48369779403508 6.48740980950743 6.43103209163249 6.46941995584965 6.51484233658016 6.44379657994211 6.44874398380518 6.49439297338575 6.43567390759289 6.48816496770084 6.49390104258806 6.48247168667614 6.49067160465568 6.50163120312989 6.48895446932316 6.49764657089114
19320 6.4834 6.50001868705452 6.48984743458778 6.49112077770382 6.49719588109851 6.44051109468937 6.4843689173609 6.48742017392814 6.43223963692784 6.47082215002179 6.51461901400983 6.44574119083583 6.45007120746374 6.49426202777773 6.43639465013146 6.48932549391687 6.49428535675257 6.4836317795366 6.49106151632965 6.5027541718632 6.48990156792104 6.49892966450751
19330 6.4938 6.49915909016877 6.48957424001396 6.49510266535729 6.4963727221936 6.44024241423607 6.48424396650493 6.48775252153724 6.43159725952148 6.47004947704077 6.51535561013967 6.44480716513097 6.44982470037043 6.49532898530364 6.43692002153397 6.4892546402812 6.49468234656751 6.48305252759159 6.49136161506176 6.50213714575768 6.48949016903341 6.49822383662313
19340 6.5 6.50060238089412 6.49012539607286 6.49236335257441 6.49588219980151 6.43988684599102 6.48391584411263 6.48758510183543 6.43117300441861 6.46957711946964 6.51533192003518 6.44426778189838 6.44942731331289 6.4952562899068 6.43662577310204 6.48890224997699 6.49417683729529 6.48251094146818 6.49094577427953 6.50174113099277 6.48909668217599 6.49778856706619
19350 6.4916 6.49859493344277 6.48921181030572 6.49281743698567 6.49446180469543 6.43884087009728 6.48297427079827 6.48707645073533 6.42991331200302 6.46818128117919 6.51498223820329 6.44250973057747 6.44802591362596 6.49477829871327 6.43550338217616 6.48761547283828 6.4934181400314 6.48097870451212 6.49018209342659 6.50059252205491 6.48804305033386 6.49652490222454
19360 6.4848 6.49932986837625 6.48907440047711 6.48956683685631 6.4947194345817 6.43864997696877 6.48267485821247 6.4864030161798 6.4300319069773 6.46839954793453 6.51402946987003 6.44287699942291 6.44785054907203 6.49357743431628 6.4346540774852 6.4873077903837 6.49278822159767 6.48157005430013 6.48960215533525 6.500743546471 6.48803416654468 6.49673739090562
19370 6.4781 6.4979312132746 6.48843733167648 6.49095913607627 6.49534722235054 6.4389440087229 6.48288954978436 6.48625285847485 6.43052607677877 6.46899873423576 6.51373836326599 6.44374493840337 6.4483850209415 6.49334544463456 6.4348413593173 6.48775183539093 6.4930426735431 6.48236186715215 6.48978737872839 6.50121312334389 6.48843400928378 6.49728782470524
19380 6.4713 6.49881301963329 6.48868134697527 6.49203653024882 6.49551547265053 6.43914169108868 6.48309409361333 6.4864178224951 6.43068692392111 6.4691748932749 6.51401939435303 6.44405413760245 6.44878934168816 6.49382477200776 6.4353873873353 6.48817471820116 6.49338343547285 6.48244395191967 6.49008964423835 6.50134580237418 6.48860081506521 6.49743971583247
19390 6.4779 6.49873516008258 6.48880474497378 6.49222626776248 6.49525228136778 6.43905848681927 6.48305025247485 6.48652056387812 6.43048656919599 6.46893560877442 6.5143211542815 6.44381102512777 6.44877735218406 6.49423812099546 6.43563295549154 6.48822318179905 6.49338419384509 6.48203890891373 6.49010210321099 6.50113703332841 6.4884423513785 6.49720584827662
19400 6.4881 6.49886188047379 6.48880756178498 6.49168233429641 6.49494651290029 6.43885220956802 6.48286141778529 6.48643905691802 6.43022763924301 6.4686467050612 6.51436282864213 6.44349301436544 6.44856558576226 6.49426249724627 6.43551363825798 6.488043917045 6.49314884565771 6.48167247066647 6.48989051735401 6.50088164244592 6.48819963614643 6.49692698396742
19410 6.4718 6.49819570462406 6.48845054902136 6.49160494421422 6.49414252997935 6.43826226818562 6.48232719870657 6.48614943094552 6.42951809172332 6.46786197035015 6.51418815023452 6.44251558087766 6.44779089045525 6.49401194550097 6.43489906783402 6.48733343058825 6.49270035875589 6.48078625852615 6.48944347497076 6.50022337533534 6.48759362449497 6.49620486913621
19420 6.4959 6.49887177542597 6.48860760430247 6.48923867835104 6.49539861109853 6.43887922206521 6.48276997976005 6.48597518589348 6.43054637226462 6.46907269358635 6.51373662984371 6.44416233204305 6.44873314991593 6.49344053006917 6.43509826694429 6.48808848044276 6.4927145511508 6.48220300622284 6.48949937783927 6.50116960722208 6.48833318188787 6.49729204992205
19430 6.4753 6.49788961113989 6.48831862836331 6.49258963640779 6.49564580433816 6.43921709495783 6.48312359790504 6.48633548493683 6.43080725231767 6.46933877390623 6.51425033675879 6.444546212852 6.44927592776716 6.49417452606559 6.43588134045899 6.48865978753567 6.49334515573084 6.48248519292474 6.49003161070496 6.50137555945665 6.48860713483393 6.49751295292377
19440 6.4793 6.49950674967468 6.48906522778422 6.49200482306629 6.49591148741543 6.43953590020537 6.48343980301917 6.48666176556796 6.43108727224171 6.46962478858233 6.51472861685604 6.44494713898003 6.44977132540941 6.49476342017204 6.43652935148776 6.48917121933401 6.49359036275744 6.48263899803907 6.49030617757142 6.50159176777303 6.48883421315253 6.49774317307025
19450 6.499 6.49830321291834 6.48874111393094 6.49334974207729 6.49456960189343 6.43879067307711 6.48284401133657 6.486668771483 6.42997564297915 6.4683377225399 6.51506829539686 6.44326709166169 6.4487202937007 6.4951206857264 6.43612336954474 6.48829551606625 6.49326473215967 6.48098014903069 6.4899763578698 6.50053416350484 6.48794460639358 6.4965508313328
19460 6.5057 6.49881135843694 6.48866058202088 6.49041845277697 6.49370094065368 6.43799922135472 6.48207624971867 6.48607608551532 6.42917184062302 6.46747368375957 6.51442768752575 6.44214498963952 6.4475932803154 6.4941973855719 6.43487870012224 6.48718298397958 6.49252824436873 6.48016356268525 6.4891157137081 6.49980901518464 6.48719930703938 6.49576320758462
19470 6.4857 6.49751764760911 6.48794041728973 6.48933885571361 6.49393379704654 6.43785267494619 6.48184252661467 6.48552308769524 6.42928364636004 6.46767064386606 6.51358235526085 6.44242277055979 6.4474026760906 6.49313931183517 6.43411534428597 6.48687602378428 6.49198037458956 6.48066939697415 6.48870926229656 6.49994693059474 6.48721609956771 6.495952222839
19480 6.4962 6.49817988714576 6.48806854608655 6.4894395025447 6.49570990484953 6.43891461277008 6.48271877157688 6.48563951589167 6.43077381171286 6.46938795976341 6.51337795588374 6.44471276584268 6.44896160052717 6.49301028021425 6.43497577176988 6.48823199336231 6.49258100540936 6.48192666982114 6.4893288885355 6.50131499801576 6.48839952140301 6.49750508029759
19490 6.4702 6.49764960438013 6.48807259073854 6.49363337329775 6.49524462541938 6.43895433703065 6.48288673297316 6.48619132198393 6.4304638902545 6.46897396074235 6.51429255281389 6.44418443317711 6.44907246732712 6.49429478223622 6.43584963327646 6.48849626803398 6.49326234870404 6.48191211629659 6.48990824881941 6.50098673117161 6.48827193430066 6.49711058227718
19500 6.4927 6.49963848976791 6.48901279176027 6.49106603045017 6.49560770516098 6.43926519742608 6.48316613897681 6.48641002209485 6.43081259703636 6.46934794659913 6.51459142370522 6.44469333706796 6.44954439154267 6.49461337080598 6.43630812346935 6.48895313314348 6.49323595012724 6.48224771407247 6.48997783850133 6.5012751654163 6.48851172438264 6.49742465672642
19510 6.4797 6.49858799975365 6.48886595644802 6.49214360518754 6.49600881185383 6.43964221677184 6.48351773479581 6.48671600724012 6.43120500050485 6.46976216229796 6.51498527169228 6.44523546488583 6.45007770779729 6.49504997654259 6.43687827494741 6.48947713225335 6.49353250978887 6.4825944346413 6.49026183085144 6.50159924315661 6.48882431820035 6.49777336350828
19520 6.4774 6.50010980006307 6.48962028404325 6.49185578486323 6.49736308412254 6.4406668137908 6.48442814262211 6.4872570155561 6.43242792992294 6.47110657572746 6.51550035089999 6.4469860047102 6.4515033031702 6.49563045632839 6.43806870269775 6.49080193634331 6.49419940789789 6.48367352612317 6.4909376488626 6.50267154540122 6.48979806816578 6.49895642421395
19530 6.4902 6.49946825325489 6.48975263805687 6.49489718259126 6.49699585139006 6.44078757554293 6.48465475147218 6.48790415987372 6.43223234210908 6.47079990443587 6.5165050496757 6.44652722561359 6.45160665847361 6.49682225637138 6.43885025946796 6.49103999300301 6.49474160794169 6.48328433670849 6.49142654617131 6.50242915518582 6.48971890854836 6.49864126637578
19540 6.4784 6.50102847775817 6.49050346269459 6.49298258157074 6.49702506677806 6.44089981463552 6.48476883232594 6.48812795191258 6.43230904604495 6.47085111261904 6.51680659292638 6.44652635890245 6.45166118904948 6.49702232219279 6.43897802713513 6.49110575471073 6.49464439184219 6.48324399852753 6.49140755075216 6.50246562927961 6.48974584881961 6.49865961176157
19550 6.4899 6.49917895229906 6.48983085873723 6.49438817036152 6.49530746197701 6.43982061481476 6.48386160244048 6.48792069961131 6.43084769883752 6.46917987686396 6.51680702628195 6.44425225332379 6.44999883708358 6.49687797867507 6.43790056073666 6.48962212580442 6.49432302257419 6.48126016895473 6.49081862053275 6.50111142923683 6.48856954123825 6.4971346335113
19560 6.4911 6.49973906437308 6.48961728666723 6.49073426064849 6.49439676524699 6.43886853262782 6.48291977633536 6.48707702854276 6.42996206450462 6.46824931800365 6.51570229459554 6.4429700986445 6.44854074004293 6.49536495381594 6.4361033629626 6.48813672736287 6.49339268039167 6.48052819528431 6.48976827497035 6.50035157635808 6.48775653007627 6.49631356915832
19570 6.4819 6.49858446068317 6.48896559211612 6.48929389507324 6.49571207162738 6.43934616269171 6.48320109632611 6.48657570837438 6.43097185520828 6.46947925333679 6.5146074578613 6.44455661338568 6.4491719224304 6.49405466713756 6.435682863608 6.4885180080384 6.49293202342093 6.48237967084348 6.48970504117012 6.50134136047959 6.4885021905601 6.49746073357761
19580 6.4608 6.49778054998815 6.48838666518778 6.49342171521485 6.49479772748798 6.43884570923448 6.48283754711598 6.48656220212579 6.43018177577853 6.46858032943308 6.51469950980693 6.44335860191286 6.4484654083997 6.49437293069065 6.43550020423532 6.48793983948231 6.49314610107243 6.481226656124 6.48983696182817 6.50063744658232 6.48798429454118 6.49667115972936
19590 6.4775 6.50058641896397 6.48881222035736 6.48881222035736 6.49768528398871 6.44057862593234 6.48425967564434 6.48681000928581 6.43261636736989 6.47136644461751 6.51444177158177 6.44705714724958 6.45096738678217 6.49413563240319 6.43685465706885 6.49011658450961 6.49375081265718 6.48301507844776 6.49055954612792 6.50286778324842 6.48940920376778 6.4991932169199
19600 6.4809 6.49845629577339 6.48901896707714 6.49678433775902 6.49666715119034 6.44047368165851 6.48438520430773 6.48768213737011 6.4318978638351 6.47043978595734 6.51590889686346 6.44582692301273 6.45084936961532 6.49612592619658 6.43802522268891 6.49026753669977 6.49475702817738 6.48304187426716 6.49137725197524 6.50215180762112 6.48948157414794 6.49833622016758
19610 6.4932 6.50144789372385 6.49041083294153 6.49243593963236 6.49602109026164 6.44011255201697 6.48408384162188 6.48770528578013 6.43138152067363 6.46983005467057 6.51612156610936 6.44501842597127 6.45032717615366 6.49625015479326 6.43776297034323 6.48982508066297 6.49418445713073 6.48225168649852 6.49095328577608 6.50166077964753 6.48901643916965 6.49777007722855
19620 6.4915 6.49910744863003 6.48971067479253 6.49193537783623 6.49617081461102 6.44009752902389 6.48401807991415 6.48753281026334 6.43149303750694 6.46997140081227 6.51584757705033 6.44518707351387 6.45026896205544 6.49578783662617 6.4374204749912 6.48971262489259 6.49390989026427 6.48252647004277 6.49070255346596 6.50177298262715 6.48905168542266 6.49789741154015
19630 6.4816 6.49941643115133 6.48947666278482 6.49290327750146 6.49542269844562 6.43958140254021 6.48357082085311 6.48734332554042 6.43083809278905 6.46923592418432 6.51570283629 6.444196639359 6.4494952056855 6.49557834532112 6.43683241148293 6.48900531637669 6.4936963904202 6.48169265781343 6.49044658477604 6.50118520802259 6.48854195093364 6.49723914442956
19640 6.4856 6.49935883097351 6.4894558256045 6.4909697894007 6.49564620158076 6.43954911755025 6.48348108013719 6.48704199896753 6.43097640544176 6.46943093419075 6.5151946907714 6.44444112412631 6.44942680773139 6.49492762582004 6.43638807757199 6.48886021448672 6.49341806780547 6.48210326221585 6.49020686691999 6.50134414117783 6.48861269623041 6.49743202377111
19650 6.4842 6.49971902167797 6.48961685331166 6.49104916569591 6.49758749008179 6.44077175806463 6.48451069685817 6.48731569912285 6.43262720125914 6.47130902500451 6.51515558043122 6.44691399545968 6.45116376908124 6.4949521465227 6.43744575406611 6.49039176529646 6.49415607234091 6.48353427453339 6.49092652606964 6.50285741882771 6.48993190281093 6.49913442501426
19660 6.4735 6.50005310270935 6.4901004781276 6.49476190342754 6.49842946384102 6.44172203460336 6.48547043499351 6.48824329672009 6.43346841664612 6.47217436385155 6.51630418936908 6.44803118611872 6.45251258829236 6.49649030600488 6.4392027219981 6.49177178610861 6.49537846006453 6.48478479425609 6.49205624792725 6.50357718631625 6.49073538015038 6.49989785307646
19670 6.4951 6.50110445943475 6.49085126665235 6.49580899882317 6.49755036595464 6.44152919137478 6.48543768053502 6.48884353029728 6.43283846209943 6.47136955033243 6.51736504380405 6.44693024629354 6.45219190517068 6.49774158409983 6.43976218403876 6.49164976040274 6.49557711748034 6.48366305336356 6.49227953438461 6.50294340379536 6.49029722155631 6.49914049199224
19680 6.4814 6.50233500868827 6.49171404147893 6.49231748910993 6.49926703181863 6.44264074841142 6.48635693603754 6.48919418717921 6.4343427837342 6.47305082549155 6.51751169855148 6.44909882979095 6.45368409284949 6.49772800562531 6.44061083869636 6.49295354674757 6.49580954051763 6.48538831411302 6.49263062462211 6.50429034513235 6.49141564005613 6.5006358576119
19690 6.4809 6.50097690844536 6.49143254092336 6.49690022426099 6.49903417542577 6.44284969802201 6.48666154889017 6.48987426652014 6.43426441860199 6.4728728608042 6.51848443735391 6.44877012959123 6.45385729062557 6.49886812801659 6.44140062922239 6.49324151152372 6.49653436382115 6.48510807751119 6.49324497836828 6.5041704139784 6.49146034790575 6.50045016475022
19700 6.4895 6.50302801647037 6.49238866776228 6.49498403427005 6.49897216946632 6.44292820760608 6.48676154568791 6.49013933567703 6.43426795767248 6.47283335322142 6.51881653217226 6.4486144104898 6.45381604962051 6.49910712361336 6.44149589522183 6.49322619962692 6.496496228531 6.4849590754211 6.49327556604892 6.50415282696486 6.49145760332048 6.50039924547076
19710 6.4755 6.50149130150676 6.4919377251789 6.49566602759808 6.4981294734478 6.44241078105569 6.48633234310895 6.49008718855679 6.43356180477142 6.47201467232406 6.51881960177422 6.44742521058023 6.45291315329075 6.49896534411609 6.4408574180156 6.49240643534064 6.49636275501549 6.48399399256706 6.49298045090586 6.50350922171772 6.49089778015018 6.49965950751305
19720 6.4813 6.50210883319378 6.49192519398034 6.49382339971513 6.49777238845825 6.44199945439398 6.48592184704542 6.48970821911097 6.43320385307074 6.47163931417465 6.51823204384744 6.44683259683847 6.45217811001837 6.49812448985875 6.43989746320248 6.4916441628933 6.49592333246768 6.48376261680573 6.49250827389956 6.5032221236527 6.49057514692843 6.49934236346185
19730 6.4797 6.50142716488242 6.49164105717838 6.49323071374744 6.49857922430336 6.44234953346848 6.48616802912206 6.48953245731443 6.43383713001013 6.47239089718461 6.51768532968313 6.44774567702413 6.45256603547931 6.49745336653292 6.43972513213754 6.4918930895552 6.49576360482722 6.48486449556798 6.49258396667242 6.50384774464369 6.49107350583374 6.50005277769268
19740 6.5006 6.50040596248209 6.49099167385697 6.4964723578617 6.49656599877775 6.44111504790187 6.48517091406882 6.48931574341655 6.4320989408195 6.47041385684907 6.51768030998111 6.44508812399209 6.45073770833015 6.49753339286149 6.43872306960821 6.49029971335083 6.49548167091608 6.48251646675169 6.49219004645944 6.50227798631787 6.48976982782781 6.49829140397906
19750 6.4732 6.50207380361855 6.4906656460166 6.4906656460166 6.49756708625704 6.4413713054955 6.48525029036403 6.48874255844951 6.43284070110321 6.47133603750169 6.51658146470785 6.44628707440198 6.45107803690434 6.49615524992347 6.43807773093879 6.49041913892329 6.49491592521966 6.48403360848874 6.49175239344686 6.50303029158711 6.49025756952167 6.49916851565242
19760 6.4693 6.4992339162305 6.49025374154747 6.49500960224867 6.49687682306021 6.44094069451094 6.4849135369733 6.48863100550324 6.43222641958296 6.47064822998643 6.51650013831258 6.44537681102753 6.45047978954017 6.49621743644774 6.43779012729228 6.48990467363596 6.4950470513925 6.48322059732676 6.4917892286703 6.50250520908833 6.48985938797891 6.49858207722753
19770 6.487 6.50171112111956 6.49101594176889 6.49211262026429 6.49749023786932 6.44120431914926 6.48509677415341 6.48847344464064 6.43270347183943 6.4712209815979 6.51613355561346 6.44615576766431 6.45089906105399 6.49584106713533 6.43781475633383 6.49023041257262 6.49496716951579 6.48405007600039 6.49176806647331 6.50298153908551 6.49022304552794 6.49913005534559
19780 6.4799 6.49993057142198 6.49051147977263 6.49422537311912 6.49760070742667 6.44134494303167 6.48525043481588 6.48861323792487 6.43280653823912 6.47132816487551 6.51631812897325 6.44632549859583 6.45115430748463 6.49618125125766 6.43818570870161 6.49050479887426 6.49527705486119 6.4841165599674 6.4920258769244 6.50308749452233 6.49036143040657 6.49924413619935
19790 6.5054 6.50084014865011 6.49066680163145 6.49452164387703 6.49649536181986 6.44068458136916 6.48471419341117 6.48852259438485 6.43186435100436 6.47025185409188 6.51644806341827 6.44494359990954 6.45026491740346 6.49637485285848 6.43778131572902 6.48975624935329 6.49497948403656 6.48280688720942 6.49172953394055 6.50222937826812 6.48963425976038 6.49828060620278
19800 6.468 6.50086698058248 6.49075015035272 6.49157533158362 6.49724694482982 6.44096915152669 6.48487511277944 6.48826427835226 6.43245508687198 6.47096234054863 6.51595858830214 6.4459217556566 6.45071878513694 6.49573677289486 6.43764748108387 6.49007635466754 6.4947199401632 6.48386088018119 6.49154304659367 6.50279873526096 6.49003482475877 6.49893833161891
19810 6.4871 6.49954214037955 6.49005522858351 6.49460130907595 6.49639139259607 6.44047382611036 6.48448281764984 6.48821025335789 6.43172567722201 6.47013037008047 6.51608065012097 6.44486068454385 6.45006347928941 6.49595594247431 6.43740458528698 6.48953296289593 6.49473911614716 6.48282256023586 6.49147407083213 6.5021363151595 6.48950786438584 6.4981955601722
19820 6.4824 6.5007070723772 6.49038020914793 6.4920219406113 6.49627796177566 6.44024992573261 6.48423602165282 6.48789133977145 6.43158288656175 6.47000325244665 6.51568431033939 6.44473667262495 6.44979920461774 6.49545610293746 6.43693656127155 6.48923925615847 6.49431558330357 6.48282082681358 6.49110983547568 6.50203075696528 6.48934882289171 6.49809440775961
19830 6.4829 6.49934926103801 6.48977741155028 6.49265485642105 6.49613322101533 6.44005968263745 6.48404234782606 6.48766198633611 6.43142254500091 6.46984883341193 6.51541588267684 6.44457857006788 6.44958974942565 6.49516705477238 6.43663942380249 6.48902149498463 6.49417257596552 6.48273061662912 6.4909429935813 6.50190511996299 6.48921556605399 6.49796840962768
19840 6.4841 6.50060201976448 6.49019946376234 6.49150877539068 6.49754913811386 6.44090761503577 6.48473589730263 6.48776404157281 6.43261506730318 6.47121823701262 6.51530768823624 6.44643369303644 6.45086533154547 6.49509576778114 6.43735778288543 6.49013781893253 6.49457198534906 6.48397557495534 6.49135265904665 6.50300104008615 6.4901479305625 6.49921004556119
19850 6.5133 6.50055987593532 6.49057247456908 6.49401747078449 6.49915067584813 6.44222573822737 6.48595452927798 6.48857755831629 6.43407374215126 6.47281038537622 6.51619148080796 6.44856666915119 6.45280098642409 6.49629576546699 6.43925761370361 6.4919947475493 6.49578191410005 6.48502689556778 6.49249733167142 6.50428539765626 6.49138790529966 6.50062650435418
19860 6.4813 6.50191389541328 6.49149667754769 6.49643978396803 6.49941921184957 6.44288906115294 6.48668505842984 6.48957875413448 6.43446694010496 6.47314276909828 6.51763726332784 6.44900089143217 6.45375834110379 6.49808816021681 6.44091360978782 6.49306289680302 6.49670127794147 6.48589649574459 6.49338928577304 6.50456372027099 6.49180175986886 6.50088344809413
19870 6.4836 6.50256493993103 6.49221814234555 6.49611548954994 6.49913030813634 6.44299956682324 6.48686515378207 6.49014085242152 6.43433924466372 6.47291626858711 6.51855626603961 6.44866489641368 6.45385707394779 6.49904789835215 6.44152283549309 6.49326809066534 6.49681969235092 6.48532511642575 6.49356923667342 6.50438069976866 6.49170483267307 6.50063448531926
19880 6.5037 6.50269725783169 6.49245793242753 6.4952051178366 6.4991826358214 6.44311180591583 6.48696764237434 6.49034474621713 6.43443841086328 6.4729925391674 6.51883765825629 6.44869819256663 6.45390170957148 6.49917032130063 6.44158740547299 6.49331406246871 6.49673439352959 6.48534031998366 6.49353196809441 6.50443786659092 6.49174549587071 6.50067420957983
19890 6.4879 6.5031108957231 6.49282790974528 6.49467028483748 6.50056648460776 6.44405283753574 6.48776823067665 6.49071288177371 6.43566083469987 6.47435002548993 6.51902230384201 6.45040366341174 6.45509986549616 6.49924879477173 6.44233371599019 6.49436606922746 6.49723394416273 6.48682676570118 6.49404195537418 6.50552898368984 6.49269996151328 6.50187922696769
19900 6.4734 6.50247747433186 6.49274373042583 6.49819819641858 6.49971411031485 6.44380604153872 6.48767375916243 6.49117870289832 6.43502755776048 6.47355879044533 6.51977955658734 6.44924544842541 6.45459370619059 6.50012565365434 6.44256447783113 6.49402241826057 6.49761735550314 6.48569798278064 6.49434840998799 6.50491242705286 6.49229148777574 6.50114472538978
19910 6.4931 6.50349419872463 6.49313927572221 6.49576176306605 6.4987382657975 6.44312740671635 6.48707868973911 6.49095913607627 6.43418749798834 6.4726046859324 6.51957613226026 6.44788175067306 6.453466981709 6.49970255416632 6.44161810149252 6.49296907532215 6.49719486993551 6.48464229249954 6.49377269711345 6.50415196025372 6.49158165135235 6.50028245614469
19920 6.4733 6.50213237884641 6.49246378272772 6.49455468723923 6.498220947586 6.44254642134905 6.48650149623305 6.490418416664 6.43367021588981 6.47206602495909 6.51878883352876 6.44708105403185 6.45250124882162 6.49862212650478 6.44037754894793 6.49197336867452 6.49658889439702 6.48427820159495 6.49314032299817 6.50372799405456 6.49111850258708 6.49982100468874
19930 6.5056 6.50192639049888 6.49202847705781 6.49400793696195 6.49813554042578 6.44224928388 6.48617788796127 6.48994006434083 6.4335099465549 6.47193977403641 6.51799416775256 6.44685007551312 6.45198887808621 6.49766339953244 6.43949920943379 6.49139563347399 6.49609631356597 6.48439932447672 6.49280779482424 6.50364363417029 6.49098037049919 6.49974632307887
19940 6.49 6.52418237695098 6.48673781947047 6.48673781947047 6.54675045163929 6.47251223674417 6.51089728415012 6.5184898904115 6.4726478048116 6.51588491785526 6.54403898195177 6.45757670925558 6.49486525873095 6.53095760238171 6.46053457769752 6.53095760238171 6.55133571469784 6.49619970498234 6.51100212008506 6.53680429127812 6.49423497916758 6.53546283911169
19950 6.5072 6.56298200118542 6.53109450662881 6.54239548095316 6.58774213279784 6.51006664986163 6.54502724932879 6.55924095088989 6.51109402757883 6.55571350877732 6.60209526651353 6.49426509737968 6.55085559283942 6.58368527463078 6.49913742239028 6.58368527463078 6.58301317625493 6.53066732637584 6.5439840541333 6.56801246486604 6.5265006486848 6.56748308492452
19960 6.5627 6.59269387021661 6.56383405046165 6.58611094632 6.62280814600736 6.54879852617532 6.58116899551451 6.5995716925785 6.54797034756839 6.59211779621243 6.65293405017257 6.55177524558455 6.60906055447459 6.6413628064245 6.55332983646542 6.6389383264631 6.60771339645982 6.56509518739581 6.57702282998711 6.59673324970901 6.56094212429225 6.59626768137515
19970 6.5911 6.62299156375229 6.59498119314015 6.62299156375229 6.65309858083725 6.58595992190391 6.61606329157948 6.63485438357294 6.5826395515278 6.62535479612649 6.69988545380533 6.60492273104191 6.66342111051083 6.69491468485445 6.60978628060222 6.69072962566465 6.63017306002975 6.5982391603142 6.60769555665553 6.62261960022151 6.59311631967127 6.62219494787604
19980 6.6334 6.65515839208663 6.6252199864313 6.65515839208663 6.67945483323932 6.62039666671306 6.64839010034502 6.66594992082566 6.6147182642296 6.65553960053623 6.74408931089938 6.65519056873769 6.71113142808527 6.74133446954191 6.66200053483993 6.73622018767148 6.6511748432368 6.62739517860115 6.63572550049424 6.64598273792863 6.62238349366188 6.64557950057089
19990 6.6394 6.68341963946074 6.65291631870717 6.68341963946074 6.70251252749562 6.6517218824178 6.6777155245468 6.69319321596623 6.64403798258305 6.68276920886338 6.78211875394732 6.69911382810026 6.75135227802396 6.78189579250663 6.70729063378274 6.77450841622055 6.67085525308549 6.65264807160944 6.66121370557696 6.6680624570027 6.64879236265272 6.66668684197217

